Time Efficiency of BATS Coding on Wireless Relay Network With Overhearing

Wireless relay network is a solution to extend the reach of a wireless connection by installing a relay node between the source node and the sink node. Due to the broadcast nature of wireless transmission, the sink node has a chance to receive part of the data sent by the source node. In this paper, we apply a network coding scheme called BATS codes on a wireless relay network where the relay node has a stable power supply, so that we can aim for the best decoding time instead of minimizing the number of transmissions for saving energy. We optimize the time efficiency that maximize the average decoding rate per unit time by some heuristics, and bring out a message that it is not optimal to set an average number of recoded packets per batch at the relay node equals the number of packets per batch sent by the source node.

==> data/all_100_16_16_20_20_80.csv <==
tavg,B,db,eff1,eff2,eff
0.01000000000000000021,32.00000000000000000000,15.99030349104099713031,0.20049619695002945940,0.20050000000000001155,0.20049619695002945940
0.02000000000000000042,32.00000000000000000000,15.98062608285395747032,0.20099213514190042429,0.20099999999999998423,0.20099213514190042429
0.02999999999999999889,32.00000000000000000000,15.97094867466690715219,0.20148805333675715024,0.20149999999999998468,0.20148805333675715024
0.04000000000000000083,31.00000000000000000000,15.96131491233614063674,0.20198340059592875817,0.20199999999999998512,0.20198340059592875817
0.05000000000000000278,31.00000000000000000000,15.95164825644018158357,0.20247914140319872578,0.20249999999999998557,0.20247914140319872578
0.05999999999999999778,31.00000000000000000000,15.94198160054421720133,0.20297486155649233086,0.20299999999999998601,0.20297486155649233086
0.07000000000000000666,31.00000000000000000000,15.93231494464827058266,0.20347056105710001339,0.20349999999999998646,0.20347056105710001339
0.08000000000000000167,31.00000000000000000000,15.92264828875231863492,0.20396623990631265744,0.20399999999999995914,0.20396623990631265744
0.08999999999999999667,31.00000000000000000000,15.91298163285636668718,0.20446189810542078624,0.20449999999999995959,0.20446189810542078624
0.10000000000000000555,31.00000000000000000000,15.90331497696040941037,0.20495753565571486754,0.20499999999999996003,0.20495753565571486754
0.11000000000000000056,31.00000000000000000000,15.89364832106445568627,0.20545315255848506375,0.20549999999999996048,0.20545315255848506375
0.11999999999999999556,31.00000000000000000000,15.88398166516850196217,0.20594874881502159281,0.20599999999999993316,0.20594874881502159281
0.13000000000000000444,31.00000000000000000000,15.87431500927254823807,0.20644432442661456162,0.20649999999999993361,0.20644432442661456162
0.14000000000000001332,31.00000000000000000000,15.86464835337659806669,0.20693987939455391056,0.20699999999999993405,0.20693987939455391056
0.14999999999999999445,31.00000000000000000000,15.85498169748064789530,0.20743541372012949675,0.20749999999999993450,0.20743541372012949675
0.16000000000000000333,31.00000000000000000000,15.84531504158470660570,0.20793092740463103851,0.20799999999999990719,0.20793092740463103851
0.17000000000000001221,30.00000000000000000000,15.83584441793023955825,0.20842386773814372547,0.20849999999999990763,0.20842386773814372547
0.17999999999999999334,30.00000000000000000000,15.82618925589014047262,0.20891918410682511209,0.20899999999999990807,0.20891918410682511209
0.19000000000000000222,30.00000000000000000000,15.81653409385004138699,0.20941447913373631429,0.20949999999999990852,0.20941447913373631429
0.20000000000000001110,30.00000000000000000000,15.80687893180993874864,0.20990975282025667314,0.20999999999999990896,0.20990975282025667314
0.20999999999999999223,30.00000000000000000000,15.79722376976985032115,0.21040500516776514117,0.21049999999999990941,0.21040500516776514117
0.22000000000000000111,30.00000000000000000000,15.78756860772975656459,0.21090023617764108721,0.21099999999999990985,0.21090023617764108721
0.23000000000000000999,30.00000000000000000000,15.77791344568966458439,0.21139544585126326948,0.21149999999999991029,0.21139544585126326948
0.23999999999999999112,30.00000000000000000000,15.76825828364956016969,0.21189063419001075150,0.21199999999999991074,0.21189063419001075150
0.25000000000000000000,30.00000000000000000000,15.75860312160946463678,0.21238580119526201395,0.21249999999999991118,0.21238580119526201395
0.26000000000000000888,30.00000000000000000000,15.74894795956936555115,0.21288094686839575953,0.21299999999999991163,0.21288094686839575953
0.27000000000000001776,30.00000000000000000000,15.73929279752927179459,0.21337607121079030237,0.21349999999999991207,0.21337607121079030237
0.28000000000000002665,30.00000000000000000000,15.72963763548917803803,0.21387117422382417864,0.21399999999999991251,0.21387117422382417864
0.28999999999999998002,30.00000000000000000000,15.71998247344908072876,0.21436625590887556370,0.21449999999999991296,0.21436625590887556370
0.29999999999999998890,30.00000000000000000000,15.71032731140898164313,0.21486131626732263289,0.21499999999999991340,0.21486131626732263289
0.30999999999999999778,30.00000000000000000000,15.70067214936888255750,0.21535635530054331177,0.21549999999999991385,0.21535635530054331177
0.32000000000000000666,29.00000000000000000000,15.69141169998823315268,0.21584605185078953316,0.21599999999999991429,0.21584605185078953316
0.33000000000000001554,29.00000000000000000000,15.68176885282211863171,0.21634086975902472316,0.21649999999999991473,0.21634086975902472316
0.34000000000000002442,29.00000000000000000000,15.67212600565600588709,0.21683566559328690260,0.21699999999999991518,0.21683566559328690260
0.34999999999999997780,29.00000000000000000000,15.66248315848989136612,0.21733043935505322319,0.21749999999999991562,0.21733043935505322319
0.35999999999999998668,29.00000000000000000000,15.65284031132377684514,0.21782519104580055913,0.21799999999999991607,0.21782519104580055913
0.36999999999999999556,29.00000000000000000000,15.64319746415766410053,0.21831992066700572908,0.21849999999999988876,0.21831992066700572908
0.38000000000000000444,29.00000000000000000000,15.63355461699155135591,0.21881462822014532965,0.21899999999999988920,0.21881462822014532965
0.39000000000000001332,29.00000000000000000000,15.62391176982543861129,0.21930931370669601299,0.21949999999999988964,0.21930931370669601299
0.40000000000000002220,29.00000000000000000000,15.61426892265932409032,0.21980397712813409816,0.21999999999999989009,0.21980397712813409816
0.40999999999999997558,29.00000000000000000000,15.60462607549321134570,0.22029861848593579321,0.22049999999999989053,0.22029861848593579321
0.41999999999999998446,29.00000000000000000000,15.59498322832709682473,0.22079323778157736169,0.22099999999999989098,0.22079323778157736169
0.42999999999999999334,29.00000000000000000000,15.58534038116098585647,0.22128783501653470633,0.22149999999999989142,0.22128783501653470633
0.44000000000000000222,29.00000000000000000000,15.57569753399486955914,0.22178241019228378539,0.22199999999999989186,0.22178241019228378539
0.45000000000000001110,29.00000000000000000000,15.56605468682875859088,0.22227696331030022403,0.22249999999999989231,0.22227696331030022403
0.46000000000000001998,29.00000000000000000000,15.55641183966264406990,0.22277149437205975846,0.22299999999999989275,0.22277149437205975846
0.46999999999999997335,28.00000000000000000000,15.54739130365688204449,0.22325732899985856195,0.22349999999999989320,0.22325732899985856195
0.47999999999999998224,28.00000000000000000000,15.53776168360712084393,0.22375161216613254078,0.22399999999999989364,0.22375161216613254078
0.48999999999999999112,28.00000000000000000000,15.52813206355734898523,0.22424587247423888314,0.22449999999999989408,0.22424587247423888314
0.50000000000000000000,28.00000000000000000000,15.51850244350758600831,0.22474010992576301526,0.22499999999999989453,0.22474010992576301526
0.51000000000000000888,28.00000000000000000000,15.50887282345781947868,0.22523432452229050216,0.22549999999999989497,0.22523432452229050216
0.52000000000000001776,28.00000000000000000000,15.49924320340804406726,0.22572851626540665904,0.22599999999999986766,0.22572851626540665904
0.53000000000000002665,28.00000000000000000000,15.48961358335828109034,0.22622268515669641253,0.22649999999999986811,0.22622268515669641253
0.54000000000000003553,28.00000000000000000000,15.47998396330851633707,0.22671683119774496684,0.22699999999999986855,0.22671683119774496684
0.55000000000000004441,28.00000000000000000000,15.47035434325874625472,0.22721095439013710982,0.22749999999999986899,0.22721095439013710982
0.56000000000000005329,28.00000000000000000000,15.46072472320897794873,0.22770505473545751829,0.22799999999999986944,0.22770505473545751829
0.56999999999999995115,28.00000000000000000000,15.45109510315920786638,0.22819913223529078583,0.22849999999999986988,0.22819913223529078583
0.57999999999999996003,28.00000000000000000000,15.44146548310945021854,0.22869318689122114518,0.22899999999999987033,0.22869318689122114518
0.58999999999999996891,28.00000000000000000000,15.43183586305968724162,0.22918721870483302339,0.22949999999999987077,0.22918721870483302339
0.59999999999999997780,28.00000000000000000000,15.42220624300991715927,0.22968122767771065318,0.22999999999999987121,0.22968122767771065318
0.60999999999999998668,28.00000000000000000000,15.41257662296014885328,0.23017521381143785097,0.23049999999999987166,0.23017521381143785097
0.61999999999999999556,28.00000000000000000000,15.40294700291039120543,0.23066917710759829441,0.23099999999999989986,0.23066917710759829441
0.63000000000000000444,27.00000000000000000000,15.39421543045179063824,0.23115016245731834221,0.23149999999999990030,0.23115016245731834221
0.64000000000000001332,27.00000000000000000000,15.38460005501945815354,0.23164384678900437620,0.23199999999999990075,0.23164384678900437620
0.65000000000000002220,27.00000000000000000000,15.37498467958713987969,0.23213750742230593316,0.23249999999999990119,0.23213750742230593316
0.66000000000000003109,27.00000000000000000000,15.36536930415483226398,0.23263114435892937037,0.23299999999999990163,0.23263114435892937037
0.67000000000000003997,27.00000000000000000000,15.35575392872250155563,0.23312475760058140595,0.23349999999999990208,0.23312475760058140595
0.68000000000000004885,27.00000000000000000000,15.34613855329018505813,0.23361834714896750897,0.23399999999999990252,0.23361834714896750897
0.68999999999999994671,27.00000000000000000000,15.33652317785786323157,0.23411191300579378693,0.23449999999999987521,0.23411191300579378693
0.69999999999999995559,27.00000000000000000000,15.32690780242554140500,0.23460545517276595873,0.23499999999999987566,0.23460545517276595873
0.70999999999999996447,27.00000000000000000000,15.31729242699323201293,0.23509897365158927141,0.23549999999999987610,0.23509897365158927141
0.71999999999999997335,27.00000000000000000000,15.30767705156090485730,0.23559246844396961040,0.23599999999999987654,0.23559246844396961040
0.72999999999999998224,27.00000000000000000000,15.29806167612857947802,0.23608593955161183420,0.23649999999999987699,0.23608593955161183420
0.73999999999999999112,27.00000000000000000000,15.28844630069625765145,0.23657938697622102331,0.23699999999999987743,0.23657938697622102331
0.75000000000000000000,27.00000000000000000000,15.27883092526393760124,0.23707281071950200846,0.23749999999999987788,0.23707281071950200846
0.76000000000000000888,27.00000000000000000000,15.26921554983161577468,0.23756621078315964812,0.23799999999999987832,0.23756621078315964812
0.77000000000000001776,27.00000000000000000000,15.25960017439929750083,0.23805958716889835669,0.23849999999999987876,0.23805958716889835669
0.78000000000000002665,27.00000000000000000000,15.24998479896697922698,0.23855293987842260406,0.23899999999999987921,0.23855293987842260406
0.79000000000000003553,27.00000000000000000000,15.24036942353466095312,0.23904626891343658257,0.23949999999999987965,0.23904626891343658257
0.80000000000000004441,27.00000000000000000000,15.23075404810234090291,0.23953957427564440130,0.23999999999999988010,0.23953957427564440130
0.81000000000000005329,26.00000000000000000000,15.22238543107489405770,0.24001418981242697570,0.24049999999999988054,0.24001418981242697570
0.81999999999999995115,26.00000000000000000000,15.21278543986124809351,0.24050717914636854378,0.24099999999999988098,0.24050717914636854378
0.82999999999999996003,26.00000000000000000000,15.20318544864760745838,0.24100014388132240395,0.24149999999999988143,0.24100014388132240395
0.83999999999999996891,26.00000000000000000000,15.19358545743396504690,0.24149308401912980560,0.24199999999999988187,0.24149308401912980560
0.84999999999999997780,26.00000000000000000000,15.18398546622032263542,0.24198599956163158176,0.24249999999999988232,0.24198599956163158176
0.85999999999999998668,26.00000000000000000000,15.17438547500668022394,0.24247889051066850996,0.24299999999999988276,0.24247889051066850996
0.86999999999999999556,26.00000000000000000000,15.16478548379303425975,0.24297175686808117345,0.24349999999999988320,0.24297175686808117345
0.88000000000000000444,26.00000000000000000000,15.15518549257939184827,0.24346459863570982241,0.24399999999999988365,0.24346459863570982241
0.89000000000000001332,26.00000000000000000000,15.14558550136575121314,0.24395741581539462373,0.24449999999999988409,0.24395741581539462373
0.90000000000000002220,26.00000000000000000000,15.13598551015210169624,0.24445020840897585535,0.24499999999999988454,0.24445020840897585535
0.91000000000000003109,26.00000000000000000000,15.12638551893846106111,0.24494297641829299028,0.24549999999999988498,0.24494297641829299028
0.92000000000000003997,26.00000000000000000000,15.11678552772481864963,0.24543571984518575135,0.24599999999999988542,0.24543571984518575135
0.93000000000000004885,26.00000000000000000000,15.10718553651118511993,0.24592843869149355607,0.24649999999999988587,0.24592843869149355607
0.93999999999999994671,26.00000000000000000000,15.09758554529754270845,0.24642113295905587744,0.24699999999999988631,0.24642113295905587744
0.94999999999999995559,26.00000000000000000000,15.08798555408390029697,0.24691380264971163339,0.24749999999999988676,0.24691380264971163339
0.95999999999999996447,26.00000000000000000000,15.07838556287025610914,0.24740644776529976956,0.24799999999999988720,0.24740644776529976956
0.96999999999999997335,26.00000000000000000000,15.06878557165661547401,0.24789906830765898182,0.24849999999999988765,0.24789906830765898182
0.97999999999999998224,26.00000000000000000000,15.05918558044296773346,0.24839166427862782727,0.24899999999999988809,0.24839166427862782727
0.98999999999999999112,26.00000000000000000000,15.04958558922931821655,0.24888423568004469644,0.24949999999999988853,0.24888423568004469644
1.00000000000000000000,26.00000000000000000000,15.03998559801568291050,0.24937678251374745253,0.24999999999999988898,0.24937678251374745253
1.01000000000000000888,25.00000000000000000000,15.03206953677026547211,0.24984307609521339000,0.25049999999999988942,0.24984307609521339000
1.02000000000000001776,25.00000000000000000000,15.02248621182668131269,0.25033526268761030487,0.25099999999999988987,0.25033526268761030487
1.03000000000000002665,25.00000000000000000000,15.01290288688309004783,0.25082742371332800158,0.25149999999999989031,0.25082742371332800158
1.04000000000000003553,25.00000000000000000000,15.00331956193950588840,0.25131955917435844228,0.25199999999999983524,0.25131955917435844228
1.05000000000000004441,25.00000000000000000000,14.99373623699591995262,0.25181166907269353361,0.25249999999999983569,0.25181166907269353361
1.06000000000000005329,25.00000000000000000000,14.98415291205233934591,0.25230375341032473813,0.25299999999999983613,0.25230375341032473813
1.07000000000000006217,25.00000000000000000000,14.97456958710875518648,0.25279581218924379593,0.25349999999999983658,0.25279581218924379593
1.08000000000000007105,25.00000000000000000000,14.96498626216517813248,0.25328784541144155895,0.25399999999999983702,0.25328784541144155895
1.09000000000000007994,25.00000000000000000000,14.95540293722159219669,0.25377985307890943423,0.25449999999999983746,0.25377985307890943423
1.10000000000000008882,25.00000000000000000000,14.94581961227800981362,0.25427183519363794062,0.25499999999999983791,0.25427183519363794062
1.11000000000000009770,25.00000000000000000000,14.93623628733443631234,0.25476379175761759699,0.25549999999999983835,0.25476379175761759699
1.12000000000000010658,25.00000000000000000000,14.92665296239084149477,0.25525572277283931077,0.25599999999999983880,0.25525572277283931077
1.12999999999999989342,25.00000000000000000000,14.91706963744726088805,0.25574762824129265715,0.25649999999999983924,0.25574762824129265715
1.13999999999999990230,25.00000000000000000000,14.90748631250368028134,0.25623950816496793292,0.25699999999999983968,0.25623950816496793292
1.14999999999999991118,25.00000000000000000000,14.89790298756009434555,0.25673136254585487981,0.25749999999999984013,0.25673136254585487981
1.15999999999999992006,25.00000000000000000000,14.88831966261651196248,0.25722319138594290644,0.25799999999999984057,0.25722319138594290644
1.16999999999999992895,25.00000000000000000000,14.87873633767292780306,0.25771499468722153248,0.25849999999999984102,0.25771499468722153248
1.17999999999999993783,25.00000000000000000000,14.86915301272934897270,0.25820677245167977798,0.25899999999999984146,0.25820677245167977798
1.18999999999999994671,25.00000000000000000000,14.85956968778576303691,0.25869852468130671852,0.25949999999999984190,0.25869852468130671852
1.19999999999999995559,25.00000000000000000000,14.84998636284218065384,0.25919025137809104109,0.25999999999999984235,0.25919025137809104109
1.20999999999999996447,24.00000000000000000000,14.84259565560086002733,0.25964648268865814229,0.26049999999999984279,0.25964648268865814229
1.21999999999999997335,24.00000000000000000000,14.83303044620281241350,0.26013779852936053105,0.26099999999999984324,0.26013779852936053105
1.22999999999999998224,24.00000000000000000000,14.82346523680476835239,0.26062908775655513338,0.26149999999999984368,0.26062908775655513338
1.23999999999999999112,24.00000000000000000000,14.81390002740673317305,0.26112035037240427515,0.26199999999999978861,0.26112035037240427515
1.25000000000000000000,24.00000000000000000000,14.80433481800868200651,0.26161158637907044877,0.26249999999999978906,0.26161158637907044877
1.26000000000000000888,24.00000000000000000000,14.79476960861063616903,0.26210279577871514745,0.26299999999999978950,0.26210279577871514745
1.27000000000000001776,24.00000000000000000000,14.78520439921259566063,0.26259397857350014194,0.26349999999999984546,0.26259397857350014194
1.28000000000000002665,24.00000000000000000000,14.77563918981454627044,0.26308513476558686994,0.26399999999999984590,0.26308513476558686994
1.29000000000000003553,24.00000000000000000000,14.76607398041650220932,0.26357626435713626956,0.26449999999999984635,0.26357626435713626956
1.30000000000000004441,24.00000000000000000000,14.75650877101845637185,0.26406736735030950092,0.26499999999999984679,0.26406736735030950092
1.31000000000000005329,24.00000000000000000000,14.74694356162041408709,0.26455844374726711354,0.26549999999999984723,0.26455844374726711354
1.32000000000000006217,24.00000000000000000000,14.73737835222236647326,0.26504949355016976797,0.26599999999999984768,0.26504949355016976797
1.33000000000000007105,24.00000000000000000000,14.72781314282432596485,0.26554051676117740310,0.26649999999999984812,0.26554051676117740310
1.34000000000000007994,24.00000000000000000000,14.71824793342626236381,0.26603151338245051294,0.26699999999999979305,0.26603151338245051294
1.35000000000000008882,24.00000000000000000000,14.70868272402822363176,0.26652248341614814819,0.26749999999999979350,0.26652248341614814819
1.36000000000000009770,24.00000000000000000000,14.69911751463017779429,0.26701342686443030328,0.26799999999999979394,0.26701342686443030328
1.37000000000000010658,24.00000000000000000000,14.68955230523214083860,0.26750434372945602890,0.26849999999999979439,0.26750434372945602890
1.37999999999999989342,24.00000000000000000000,14.67998709583408434298,0.26799523401338487538,0.26899999999999979483,0.26799523401338487538
1.38999999999999990230,24.00000000000000000000,14.67042188643603850551,0.26848609771837511628,0.26949999999999979527,0.26848609771837511628
1.39999999999999991118,24.00000000000000000000,14.66085667703799622075,0.26897693484658546925,0.26999999999999979572,0.26897693484658546925
1.40999999999999992006,24.00000000000000000000,14.65129146763995926506,0.26946774540017437438,0.27049999999999979616,0.26946774540017437438
1.41999999999999992895,24.00000000000000000000,14.64172625824190809851,0.26995852938130004972,0.27099999999999979661,0.26995852938130004972
1.42999999999999993783,24.00000000000000000000,14.63216104884386048468,0.27044928679212026923,0.27149999999999979705,0.27044928679212026923
1.43999999999999994671,23.00000000000000000000,14.62544226886456577574,0.27089201325221762273,0.27199999999999979750,0.27089201325221762273
1.44999999999999995559,23.00000000000000000000,14.61589682191601013983,0.27138229806457986326,0.27249999999999979794,0.27138229806457986326
1.45999999999999996447,23.00000000000000000000,14.60635137496745272756,0.27187255513443203681,0.27299999999999979838,0.27187255513443203681
1.46999999999999997335,23.00000000000000000000,14.59680592801890419707,0.27236278446412859333,0.27349999999999979883,0.27236278446412859333
1.47999999999999998224,23.00000000000000000000,14.58726048107034856116,0.27285298605602420485,0.27399999999999979927,0.27285298605602420485
1.48999999999999999112,23.00000000000000000000,14.57771503412180358339,0.27334315991247265520,0.27449999999999979972,0.27334315991247265520
1.50000000000000000000,23.00000000000000000000,14.56816958717324794748,0.27383330603582806129,0.27499999999999980016,0.27383330603582806129
1.51000000000000000888,23.00000000000000000000,14.55862414022469764063,0.27432342442844370733,0.27549999999999980060,0.27432342442844370733
1.52000000000000001776,23.00000000000000000000,14.54907869327613134658,0.27481351509267337718,0.27599999999999980105,0.27481351509267337718
1.53000000000000002665,23.00000000000000000000,14.53953324632758103974,0.27530357803086952240,0.27649999999999980149,0.27530357803086952240
1.54000000000000003553,23.00000000000000000000,14.52998779937902718018,0.27579361324538509415,0.27699999999999980194,0.27579361324538509415
1.55000000000000004441,23.00000000000000000000,14.52044235243047154427,0.27628362073857271053,0.27749999999999980238,0.27628362073857271053
1.56000000000000005329,23.00000000000000000000,14.51089690548192123742,0.27677360051278443454,0.27799999999999980282,0.27677360051278443454
1.57000000000000006217,23.00000000000000000000,14.50135145853337093058,0.27726355257037227364,0.27849999999999980327,0.27726355257037227364
1.58000000000000007105,23.00000000000000000000,14.49180601158480996560,0.27775347691368817982,0.27899999999999980371,0.27775347691368817982
1.59000000000000007994,23.00000000000000000000,14.48226056463625432968,0.27824337354508327236,0.27949999999999980416,0.27824337354508327236
1.60000000000000008882,23.00000000000000000000,14.47271511768769869377,0.27873324246690883710,0.27999999999999980460,0.27873324246690883710
1.61000000000000009770,23.00000000000000000000,14.46316967073914661057,0.27922308368151566027,0.28049999999999980504,0.27922308368151566027
1.62000000000000010658,23.00000000000000000000,14.45362422379059097466,0.27971289719125458362,0.28099999999999980549,0.27971289719125458362
1.62999999999999989342,23.00000000000000000000,14.44407877684203533875,0.28020268299847583826,0.28149999999999980593,0.28020268299847583826
1.63999999999999990230,23.00000000000000000000,14.43453332989348147919,0.28069244110552948879,0.28199999999999980638,0.28069244110552948879
1.64999999999999991118,23.00000000000000000000,14.42498788294492584328,0.28118217151476548876,0.28249999999999980682,0.28118217151476548876
1.65999999999999992006,23.00000000000000000000,14.41544243599638086550,0.28167187422853318113,0.28299999999999980727,0.28167187422853318113
1.66999999999999992895,23.00000000000000000000,14.40589698904782345323,0.28216154924918218638,0.28349999999999980771,0.28216154924918218638
1.67999999999999993783,23.00000000000000000000,14.39635154209926248825,0.28265119657906145889,0.28399999999999980815,0.28265119657906145889
1.68999999999999994671,22.00000000000000000000,14.39046467354143565842,0.28307639688359204078,0.28449999999999980860,0.28307639688359204078
1.69999999999999995559,22.00000000000000000000,14.38094087121831776699,0.28356549759855714798,0.28499999999999980904,0.28356549759855714798
1.70999999999999996447,22.00000000000000000000,14.37141706889520342827,0.28405456934734046870,0.28549999999999980949,0.28405456934734046870
1.71999999999999997335,22.00000000000000000000,14.36189326657208020777,0.28454361213251538887,0.28599999999999980993,0.28454361213251538887
1.72999999999999998224,22.00000000000000000000,14.35236946424896231633,0.28503262595665451729,0.28649999999999981037,0.28503262595665451729
1.73999999999999999112,22.00000000000000000000,14.34284566192584264854,0.28552161082233051825,0.28699999999999981082,0.28552161082233051825
1.75000000000000000000,22.00000000000000000000,14.33332185960271942804,0.28601056673211561199,0.28749999999999981126,0.28601056673211561199
1.76000000000000000888,22.00000000000000000000,14.32379805727960508932,0.28649949368858146359,0.28799999999999981171,0.28649949368858146359
1.77000000000000001776,22.00000000000000000000,14.31427425495647653975,0.28698839169430018226,0.28849999999999981215,0.28698839169430018226
1.78000000000000002665,22.00000000000000000000,14.30475045263336575374,0.28747726075184237837,0.28899999999999981259,0.28747726075184237837
1.79000000000000003553,22.00000000000000000000,14.29522665031024253324,0.28796610086377971705,0.28949999999999981304,0.28796610086377971705
1.80000000000000004441,22.00000000000000000000,14.28570284798711931273,0.28845491203268264213,0.28999999999999981348,0.28845491203268264213
1.81000000000000005329,22.00000000000000000000,14.27617904566400675037,0.28894369426112131993,0.29049999999999981393,0.28894369426112131993
1.82000000000000006217,22.00000000000000000000,14.26665524334087820080,0.28943244755166636084,0.29099999999999981437,0.28943244755166636084
1.83000000000000007105,22.00000000000000000000,14.25713144101776208572,0.28992117190688698747,0.29149999999999981481,0.28992117190688698747
1.84000000000000007994,22.00000000000000000000,14.24760763869464064157,0.29040986732935303305,0.29199999999999981526,0.29040986732935303305
1.85000000000000008882,22.00000000000000000000,14.23808383637152452650,0.29089853382163349815,0.29249999999999981570,0.29089853382163349815
1.86000000000000009770,22.00000000000000000000,14.22856003404840130599,0.29138717138629743886,0.29299999999999981615,0.29138717138629743886
1.87000000000000010658,22.00000000000000000000,14.21903623172528696728,0.29187578002591318960,0.29349999999999981659,0.29187578002591318960
1.87999999999999989342,22.00000000000000000000,14.20951242940217085220,0.29236435974304914032,0.29399999999999976152,0.29236435974304914032
1.88999999999999990230,22.00000000000000000000,14.19998862707904763170,0.29285291054027334789,0.29449999999999976197,0.29285291054027334789
1.89999999999999991118,22.00000000000000000000,14.19046482475593329298,0.29334143242015325859,0.29499999999999976241,0.29334143242015325859
1.90999999999999992006,22.00000000000000000000,14.18094102243280829612,0.29382992538525659620,0.29549999999999976286,0.29382992538525659620
1.91999999999999992895,22.00000000000000000000,14.17141722010969395740,0.29431838943814991882,0.29599999999999976330,0.29431838943814991882
1.92999999999999993783,22.00000000000000000000,14.16189341778656540782,0.29480682458140045066,0.29649999999999976374,0.29480682458140045066
1.93999999999999994671,22.00000000000000000000,14.15236961546344751639,0.29529523081757419467,0.29699999999999976419,0.29529523081757419467
1.94999999999999995559,22.00000000000000000000,14.14284581314032784860,0.29578360814923748690,0.29749999999999976463,0.29578360814923748690
1.95999999999999996447,21.00000000000000000000,14.13798923655272687938,0.29618605963368316303,0.29799999999999976508,0.29618605963368316303
1.96999999999999997335,21.00000000000000000000,14.12848924335737343938,0.29667380136124821277,0.29849999999999976552,0.29667380136124821277
1.97999999999999998224,21.00000000000000000000,14.11898925016202532845,0.29716151279198160795,0.29899999999999976596,0.29716151279198160795
1.98999999999999999112,21.00000000000000000000,14.10948925696667366481,0.29764919392870625714,0.29949999999999976641,0.29764919392870625714
2.00000000000000000000,21.00000000000000000000,14.09998926377132910659,0.29813684477424456931,0.29999999999999976685,0.29813684477424456931
2.00999999999999978684,21.00000000000000000000,14.09048927057598632473,0.29862446533141862037,0.30049999999999971179,0.29862446533141862037
2.02000000000000001776,21.00000000000000000000,14.08098927738063466109,0.29911205560305048623,0.30099999999999976774,0.29911205560305048623
2.02999999999999980460,21.00000000000000000000,14.07148928418529543194,0.29959961559196113257,0.30149999999999971267,0.29959961559196113257
2.04000000000000003553,21.00000000000000000000,14.06198929098994199194,0.30008714530097219120,0.30199999999999976863,0.30008714530097219120
2.04999999999999982236,21.00000000000000000000,14.05248929779459032829,0.30057464473290385065,0.30249999999999971356,0.30057464473290385065
2.06000000000000005329,21.00000000000000000000,14.04298930459924577008,0.30106211389057663252,0.30299999999999971401,0.30106211389057663252
2.06999999999999984013,21.00000000000000000000,14.03348931140389765915,0.30154955277681061432,0.30349999999999971445,0.30154955277681061432
2.08000000000000007105,21.00000000000000000000,14.02398931820854954822,0.30203696139442548496,0.30399999999999971489,0.30203696139442548496
2.08999999999999985789,21.00000000000000000000,14.01448932501320499000,0.30252433974624032276,0.30449999999999971534,0.30252433974624032276
2.10000000000000008882,21.00000000000000000000,14.00498933181784977364,0.30301168783507448357,0.30499999999999971578,0.30301168783507448357
2.10999999999999987566,21.00000000000000000000,13.99548933862250521543,0.30349900566374621302,0.30549999999999971623,0.30349900566374621302
2.12000000000000010658,21.00000000000000000000,13.98598934542716243357,0.30398629323507381228,0.30599999999999971667,0.30398629323507381228
2.12999999999999989342,21.00000000000000000000,13.97648935223181254628,0.30447355055187541595,0.30649999999999971712,0.30447355055187541595
2.14000000000000012434,21.00000000000000000000,13.96698935903646088263,0.30496077761696843700,0.30699999999999971756,0.30496077761696843700
2.14999999999999991118,21.00000000000000000000,13.95748936584111632442,0.30544797443317001084,0.30749999999999966249,0.30544797443317001084
2.16000000000000014211,21.00000000000000000000,13.94798937264576466077,0.30593514100329716188,0.30799999999999966294,0.30593514100329716188
2.16999999999999992895,21.00000000000000000000,13.93848937945042543163,0.30642227733016619284,0.30849999999999966338,0.30642227733016619284
2.18000000000000015987,21.00000000000000000000,13.92898938625506843891,0.30690938341659368405,0.30899999999999966382,0.30690938341659368405
2.18999999999999994671,21.00000000000000000000,13.91948939305972565705,0.30739645926539488352,0.30949999999999966427,0.30739645926539488352
2.20000000000000017764,21.00000000000000000000,13.90998939986437221705,0.30788350487938570543,0.30999999999999966471,0.30788350487938570543
2.20999999999999996447,21.00000000000000000000,13.90048940666902943519,0.30837052026138095373,0.31049999999999966516,0.30837052026138095373
2.22000000000000019540,21.00000000000000000000,13.89098941347367599519,0.30885750541419565440,0.31099999999999966560,0.30885750541419565440
2.22999999999999998224,21.00000000000000000000,13.88148942027833143698,0.30934446034064394526,0.31149999999999966604,0.30934446034064394526
2.24000000000000021316,21.00000000000000000000,13.87198942708298510240,0.30983138504354007514,0.31199999999999966649,0.30983138504354007514
2.25000000000000000000,21.00000000000000000000,13.86248943388764054419,0.31031827952569768225,0.31249999999999966693,0.31031827952569768225
2.25999999999999978684,20.00000000000000000000,13.85893735634616241725,0.31069045615642293390,0.31299999999999966738,0.31069045615642293390
2.27000000000000001776,20.00000000000000000000,13.84946367854445270495,0.31117660612222847183,0.31349999999999966782,0.31117660612222847183
2.27999999999999980460,20.00000000000000000000,13.83999000074273766359,0.31166272434216829579,0.31399999999999961275,0.31166272434216829579
2.29000000000000003553,20.00000000000000000000,13.83051632294102262222,0.31214881081935208496,0.31449999999999966871,0.31214881081935208496
2.29999999999999982236,20.00000000000000000000,13.82104264513931468628,0.31263486555688835278,0.31499999999999961364,0.31263486555688835278
2.31000000000000005329,20.00000000000000000000,13.81156896733759786855,0.31312088855788627884,0.31549999999999961409,0.31312088855788627884
2.31999999999999984013,20.00000000000000000000,13.80209528953588815625,0.31360687982545365493,0.31599999999999961453,0.31360687982545365493
2.33000000000000007105,20.00000000000000000000,13.79262161173417489124,0.31409283936269855042,0.31649999999999961497,0.31409283936269855042
2.33999999999999985789,20.00000000000000000000,13.78314793393246340258,0.31457876717272814648,0.31699999999999961542,0.31457876717272814648
2.35000000000000008882,20.00000000000000000000,13.77367425613074658486,0.31506466325864973532,0.31749999999999961586,0.31506466325864973532
2.35999999999999987566,20.00000000000000000000,13.76420057832903509620,0.31555052762356966545,0.31799999999999961631,0.31555052762356966545
2.37000000000000010658,20.00000000000000000000,13.75472690052732183119,0.31603636027059417435,0.31849999999999961675,0.31603636027059417435
2.37999999999999989342,20.00000000000000000000,13.74525322272561034254,0.31652216120282899992,0.31899999999999961720,0.31652216120282899992
2.39000000000000012434,20.00000000000000000000,13.73577954492389707752,0.31700793042337965799,0.31949999999999961764,0.31700793042337965799
2.39999999999999991118,20.00000000000000000000,13.72630586712218736523,0.31749366793535094278,0.31999999999999961808,0.31749366793535094278
2.41000000000000014211,20.00000000000000000000,13.71683218932047232386,0.31797937374184764847,0.32049999999999961853,0.31797937374184764847
2.41999999999999992895,20.00000000000000000000,13.70735851151876261156,0.31846504784597368110,0.32099999999999961897,0.31846504784597368110
2.43000000000000015987,20.00000000000000000000,13.69788483371704757019,0.31895069025083305769,0.32149999999999961942,0.31895069025083305769
2.43999999999999994671,20.00000000000000000000,13.68841115591533608153,0.31943630095952885162,0.32199999999999961986,0.31943630095952885162
2.45000000000000017764,20.00000000000000000000,13.67893747811362281652,0.31992187997516419173,0.32249999999999962030,0.31992187997516419173
2.45999999999999996447,20.00000000000000000000,13.66946380031191310422,0.32040742730084148526,0.32299999999999962075,0.32040742730084148526
2.47000000000000019540,20.00000000000000000000,13.65999012251019806286,0.32089294293966302840,0.32349999999999956568,0.32089294293966302840
2.47999999999999998224,20.00000000000000000000,13.65051644470848302149,0.32137842689473045121,0.32399999999999956612,0.32137842689473045121
2.49000000000000021316,20.00000000000000000000,13.64104276690677330919,0.32186387916914505070,0.32449999999999956657,0.32186387916914505070
2.50000000000000000000,20.00000000000000000000,13.63156908910505826782,0.32234929976600790180,0.32499999999999956701,0.32234929976600790180
2.50999999999999978684,20.00000000000000000000,13.62209541130334855552,0.32283468868841930233,0.32549999999999956746,0.32283468868841930233
2.52000000000000001776,20.00000000000000000000,13.61262173350163884322,0.32332004593947932802,0.32599999999999956790,0.32332004593947932802
2.52999999999999980460,20.00000000000000000000,13.60314805569992380185,0.32380537152228805464,0.32649999999999956835,0.32380537152228805464
2.54000000000000003553,20.00000000000000000000,13.59367437789821053684,0.32429066543994450322,0.32699999999999956879,0.32429066543994450322
2.54999999999999982236,20.00000000000000000000,13.58420070009649904819,0.32477592769554752827,0.32749999999999956923,0.32477592769554752827
2.56000000000000005329,20.00000000000000000000,13.57472702229478933589,0.32526115829219570674,0.32799999999999956968,0.32526115829219570674
2.56999999999999984013,20.00000000000000000000,13.56525334449307429452,0.32574635723298728252,0.32849999999999957012,0.32574635723298728252
2.58000000000000007105,19.00000000000000000000,13.56332406096654175087,0.32607906402176406457,0.32899999999999957057,0.32607906402176406457
2.58999999999999985789,19.00000000000000000000,13.55387962253531242141,0.32656338645146892885,0.32949999999999957101,0.32656338645146892885
2.60000000000000008882,19.00000000000000000000,13.54443518410407065744,0.32704767554821112530,0.32999999999999957145,0.32704767554821112530
2.60999999999999987566,19.00000000000000000000,13.53499074567283777526,0.32753193131543145711,0.33049999999999957190,0.32753193131543145711
2.62000000000000010658,19.00000000000000000000,13.52554630724159778765,0.32801615375657072748,0.33099999999999957234,0.32801615375657072748
2.62999999999999989342,19.00000000000000000000,13.51610186881036668183,0.32850034287506874042,0.33149999999999957279,0.32850034287506874042
2.64000000000000012434,19.00000000000000000000,13.50665743037912669422,0.32898449867436535543,0.33199999999999957323,0.32898449867436535543
2.64999999999999991118,19.00000000000000000000,13.49721299194789025933,0.32946862115789959935,0.33249999999999957367,0.32946862115789959935
2.66000000000000014211,19.00000000000000000000,13.48776855351665560079,0.32995271032911005493,0.33299999999999957412,0.32995271032911005493
2.66999999999999992895,19.00000000000000000000,13.47832411508542094225,0.33043676619143497186,0.33349999999999957456,0.33043676619143497186
2.68000000000000015987,19.00000000000000000000,13.46887967665418273100,0.33092078874831232227,0.33399999999999957501,0.33092078874831232227
2.68999999999999994671,19.00000000000000000000,13.45943523822294984882,0.33140477800317902357,0.33449999999999957545,0.33140477800317902357
2.70000000000000017764,19.00000000000000000000,13.44999079979170986121,0.33188873395947215972,0.33499999999999957589,0.33188873395947215972
2.70999999999999996447,19.00000000000000000000,13.44054636136047164996,0.33237265662062775995,0.33549999999999957634,0.33237265662062775995
2.72000000000000019540,19.00000000000000000000,13.43110192292923699142,0.33285654599008174248,0.33599999999999957678,0.33285654599008174248
2.72999999999999998224,19.00000000000000000000,13.42165748449800055653,0.33334040207126952593,0.33649999999999957723,0.33334040207126952593
2.74000000000000021316,19.00000000000000000000,13.41221304606676589799,0.33382422486762591829,0.33699999999999957767,0.33382422486762591829
2.75000000000000000000,19.00000000000000000000,13.40276860763552946310,0.33430801438258545000,0.33749999999999957812,0.33430801438258545000
2.75999999999999978684,19.00000000000000000000,13.39332416920429302820,0.33479177061958198536,0.33799999999999957856,0.33479177061958198536
2.77000000000000001776,19.00000000000000000000,13.38387973077305481695,0.33527549358204900010,0.33849999999999957900,0.33527549358204900010
2.77999999999999980460,19.00000000000000000000,13.37443529234182193477,0.33575918327341941483,0.33899999999999957945,0.33575918327341941483
2.79000000000000003553,19.00000000000000000000,13.36499085391058905259,0.33624283969712587261,0.33949999999999957989,0.33624283969712587261
2.79999999999999982236,19.00000000000000000000,13.35554641547935084134,0.33672646285660051690,0.33999999999999958034,0.33672646285660051690
2.81000000000000005329,19.00000000000000000000,13.34610197704811263009,0.33721005275527476952,0.34049999999999958078,0.33721005275527476952
2.81999999999999984013,19.00000000000000000000,13.33665753861687264248,0.33769360939657983023,0.34099999999999958122,0.33769360939657983023
2.83000000000000007105,19.00000000000000000000,13.32721310018563798394,0.33817713278394623266,0.34149999999999958167,0.33817713278394623266
2.83999999999999985789,19.00000000000000000000,13.31776866175439977269,0.33866062292080417739,0.34199999999999958211,0.33866062292080417739
2.85000000000000008882,19.00000000000000000000,13.30832422332316333780,0.33914407981058336539,0.34249999999999958256,0.33914407981058336539
2.85999999999999987566,19.00000000000000000000,13.29887978489192690290,0.33962750345671305352,0.34299999999999958300,0.33962750345671305352
2.87000000000000010658,19.00000000000000000000,13.28943534646069224436,0.34011089386262188805,0.34349999999999958344,0.34011089386262188805
2.87999999999999989342,19.00000000000000000000,13.27999090802945403311,0.34059425103173840421,0.34399999999999958389,0.34059425103173840421
2.89000000000000012434,19.00000000000000000000,13.27054646959821937457,0.34107757496749002701,0.34449999999999958433,0.34107757496749002701
2.89999999999999991118,19.00000000000000000000,13.26110203116698471604,0.34156086567330440351,0.34499999999999958478,0.34156086567330440351
2.91000000000000014211,19.00000000000000000000,13.25165759273574828114,0.34204412315260823707,0.34549999999999958522,0.34204412315260823707
2.91999999999999992895,19.00000000000000000000,13.24221315430451184625,0.34252734740882817555,0.34599999999999958566,0.34252734740882817555
2.93000000000000015987,19.00000000000000000000,13.23276871587328074042,0.34301053844538970106,0.34649999999999958611,0.34301053844538970106
2.93999999999999994671,19.00000000000000000000,13.22332427744205318731,0.34349369626571840675,0.34699999999999958655,0.34349369626571840675
2.95000000000000017764,18.00000000000000000000,13.22352088195607677790,0.34377177613830423031,0.34749999999999958700,0.34377177613830423031
2.95999999999999996447,18.00000000000000000000,13.21410912286807359806,0.34425389106146003781,0.34799999999999958744,0.34425389106146003781
2.97000000000000019540,18.00000000000000000000,13.20469736378006686550,0.34473597091753366284,0.34849999999999958789,0.34473597091753366284
2.97999999999999998224,18.00000000000000000000,13.19528560469206190930,0.34521801571035071188,0.34899999999999958833,0.34521801571035071188
2.99000000000000021316,18.00000000000000000000,13.18587384560405517675,0.34570002544373645836,0.34949999999999958877,0.34570002544373645836
3.00000000000000000000,18.00000000000000000000,13.17646208651604666784,0.34618200012151578715,0.34999999999999958922,0.34618200012151578715
3.00999999999999978684,18.00000000000000000000,13.16705032742804171164,0.34666393974751258389,0.35049999999999958966,0.34666393974751258389
3.02000000000000001776,18.00000000000000000000,13.15763856834003320273,0.34714584432555067872,0.35099999999999959011,0.34714584432555067872
3.02999999999999980460,18.00000000000000000000,13.14822680925202469382,0.34762771385945295810,0.35149999999999959055,0.34762771385945295810
3.04000000000000003553,18.00000000000000000000,13.13881505016402329034,0.34810954835304180888,0.35199999999999959099,0.34810954835304180888
3.04999999999999982236,18.00000000000000000000,13.12940329107601655778,0.34859134781013934035,0.35249999999999959144,0.34859134781013934035
3.06000000000000005329,18.00000000000000000000,13.11999153198801160158,0.34907311223456688465,0.35299999999999959188,0.34907311223456688465
3.06999999999999984013,18.00000000000000000000,13.11057977290000664539,0.34955484163014527432,0.35349999999999959233,0.34955484163014527432
3.08000000000000007105,18.00000000000000000000,13.10116801381199813648,0.35003653600069473129,0.35399999999999959277,0.35003653600069473129
3.08999999999999985789,18.00000000000000000000,13.09175625472399140392,0.35051819535003486683,0.35449999999999959321,0.35051819535003486683
3.10000000000000008882,18.00000000000000000000,13.08234449563598644772,0.35099981968198495919,0.35499999999999959366,0.35099981968198495919
3.10999999999999987566,18.00000000000000000000,13.07293273654797793881,0.35148140900036362044,0.35549999999999959410,0.35148140900036362044
3.12000000000000010658,18.00000000000000000000,13.06352097745997475897,0.35196296330898868554,0.35599999999999959455,0.35196296330898868554
3.12999999999999989342,18.00000000000000000000,13.05410921837196802642,0.35244448261167776737,0.35649999999999959499,0.35244448261167776737
3.14000000000000012434,18.00000000000000000000,13.04469745928396307022,0.35292596691224781269,0.35699999999999959543,0.35292596691224781269
3.14999999999999991118,18.00000000000000000000,13.03528570019595278495,0.35340741621451532417,0.35749999999999959588,0.35340741621451532417
3.16000000000000014211,18.00000000000000000000,13.02587394110794782875,0.35388883052229569426,0.35799999999999959632,0.35388883052229569426
3.16999999999999992895,18.00000000000000000000,13.01646218201994464891,0.35437020983940453744,0.35849999999999959677,0.35437020983940453744
3.18000000000000015987,18.00000000000000000000,13.00705042293193791636,0.35485155416965646902,0.35899999999999959721,0.35485155416965646902
3.18999999999999994671,18.00000000000000000000,12.99763866384393296016,0.35533286351686560467,0.35949999999999959766,0.35533286351686560467
3.20000000000000017764,18.00000000000000000000,12.98822690475592800396,0.35581413788484561600,0.35999999999999959810,0.35581413788484561600
3.20999999999999996447,18.00000000000000000000,12.97881514566792304777,0.35629537727740945297,0.36049999999999959854,0.35629537727740945297
3.22000000000000019540,18.00000000000000000000,12.96940338657991098614,0.35677658169836984348,0.36099999999999959899,0.35677658169836984348
3.22999999999999998224,18.00000000000000000000,12.95999162749190780630,0.35725775115153840522,0.36149999999999959943,0.35725775115153840522
3.24000000000000021316,18.00000000000000000000,12.95057986840390285010,0.35773888564072658935,0.36199999999999959988,0.35773888564072658935
3.25000000000000000000,18.00000000000000000000,12.94116810931589434119,0.35821998516974529192,0.36249999999999960032,0.35821998516974529192
3.25999999999999978684,18.00000000000000000000,12.93175635022788760864,0.35870104974240490936,0.36299999999999960076,0.35870104974240490936
3.27000000000000001776,18.00000000000000000000,12.92234459113988087609,0.35918207936251489443,0.36349999999999960121,0.35918207936251489443
3.27999999999999980460,18.00000000000000000000,12.91293283205187947260,0.35966307403388442232,0.36399999999999960165,0.35966307403388442232
3.29000000000000003553,18.00000000000000000000,12.90352107296387451640,0.36014403376032239068,0.36449999999999960210,0.36014403376032239068
3.29999999999999982236,18.00000000000000000000,12.89410931387586423114,0.36062495854563675346,0.36499999999999960254,0.36062495854563675346
3.31000000000000005329,18.00000000000000000000,12.88469755478785572222,0.36110584839363496501,0.36549999999999960298,0.36110584839363496501
3.31999999999999984013,18.00000000000000000000,12.87528579569984898967,0.36158670330812381355,0.36599999999999960343,0.36158670330812381355
3.33000000000000007105,18.00000000000000000000,12.86587403661184225712,0.36206752329290997627,0.36649999999999960387,0.36206752329290997627
3.33999999999999985789,18.00000000000000000000,12.85646227752383730092,0.36254830835179907567,0.36699999999999960432,0.36254830835179907567
3.35000000000000008882,18.00000000000000000000,12.84705051843582879201,0.36302905848859651217,0.36749999999999960476,0.36302905848859651217
3.35999999999999987566,17.00000000000000000000,12.84999220449439860658,0.36323274716736020373,0.36799999999999960520,0.36323274716736020373
3.37000000000000010658,17.00000000000000000000,12.84061720971726572316,0.36371224634591364788,0.36849999999999960565,0.36371224634591364788
3.37999999999999989342,17.00000000000000000000,12.83124221494013639244,0.36419170855142241061,0.36899999999999960609,0.36419170855142241061
3.39000000000000012434,17.00000000000000000000,12.82186722016300528537,0.36467113378816279345,0.36949999999999960654,0.36467113378816279345
3.39999999999999991118,17.00000000000000000000,12.81249222538587773101,0.36515052206041009875,0.36999999999999955147,0.36515052206041009875
3.41000000000000014211,17.00000000000000000000,12.80311723060874129487,0.36562987337243968433,0.37049999999999960743,0.36562987337243968433
3.41999999999999992895,17.00000000000000000000,12.79374223583161551687,0.36610918772852502068,0.37099999999999955236,0.36610918772852502068
3.43000000000000015987,17.00000000000000000000,12.78436724105448263344,0.36658846513294052194,0.37149999999999960831,0.36658846513294052194
3.43999999999999994671,17.00000000000000000000,12.77499224627735152637,0.36706770558995838183,0.37199999999999955325,0.36706770558995838183
3.45000000000000017764,17.00000000000000000000,12.76561725150022574837,0.36754690910385112712,0.37249999999999960920,0.36754690910385112712
3.45999999999999996447,17.00000000000000000000,12.75624225672309108859,0.36802607567889039641,0.37299999999999955413,0.36802607567889039641
3.47000000000000019540,17.00000000000000000000,12.74686726194596353423,0.36850520531934699564,0.37349999999999961009,0.36850520531934699564
3.47999999999999998224,17.00000000000000000000,12.73749226716883597987,0.36898429802949106460,0.37399999999999955502,0.36898429802949106460
3.49000000000000021316,17.00000000000000000000,12.72811727239170487280,0.36946335381359257655,0.37449999999999961098,0.36946335381359257655
3.50000000000000000000,17.00000000000000000000,12.71874227761457376573,0.36994237267592017249,0.37499999999999955591,0.36994237267592017249
3.50999999999999978684,17.00000000000000000000,12.70936728283744265866,0.37042135462074227137,0.37549999999999955635,0.37042135462074227137
3.52000000000000001776,17.00000000000000000000,12.69999228806031332795,0.37090029965232634845,0.37599999999999955680,0.37090029965232634845
3.52999999999999980460,17.00000000000000000000,12.69061729328318222088,0.37137920777493954594,0.37649999999999955724,0.37137920777493954594
3.54000000000000003553,17.00000000000000000000,12.68124229850605289016,0.37185807899284811784,0.37699999999999955769,0.37185807899284811784
3.54999999999999982236,17.00000000000000000000,12.67186730372892000673,0.37233691331031776306,0.37749999999999955813,0.37233691331031776306
3.56000000000000005329,17.00000000000000000000,12.66249230895179422873,0.37281571073161329233,0.37799999999999955858,0.37281571073161329233
3.56999999999999984013,17.00000000000000000000,12.65311731417465956895,0.37329447126099934984,0.37849999999999955902,0.37329447126099934984
3.58000000000000007105,17.00000000000000000000,12.64374231939753201459,0.37377319490273930302,0.37899999999999955946,0.37377319490273930302
3.58999999999999985789,17.00000000000000000000,12.63436732462039735481,0.37425188166109651933,0.37949999999999955991,0.37425188166109651933
3.60000000000000008882,17.00000000000000000000,12.62499232984326980045,0.37473053154033286738,0.37999999999999956035,0.37473053154033286738
3.60999999999999987566,17.00000000000000000000,12.61561733506613869338,0.37520914454471060440,0.38049999999999956080,0.37520914454471060440
3.62000000000000010658,17.00000000000000000000,12.60624234028901113902,0.37568772067849043328,0.38099999999999956124,0.37568772067849043328
3.62999999999999989342,17.00000000000000000000,12.59686734551187825559,0.37616625994593300142,0.38149999999999956168,0.37616625994593300142
3.64000000000000012434,17.00000000000000000000,12.58749235073474714852,0.37664476235129790149,0.38199999999999956213,0.37664476235129790149
3.64999999999999991118,17.00000000000000000000,12.57811735595761781781,0.37712322789884417107,0.38249999999999956257,0.37712322789884417107
3.66000000000000014211,17.00000000000000000000,12.56874236118049026345,0.37760165659283029260,0.38299999999999956302,0.37760165659283029260
3.66999999999999992895,17.00000000000000000000,12.55936736640335560367,0.37808004843751419344,0.38349999999999956346,0.37808004843751419344
3.68000000000000015987,17.00000000000000000000,12.54999237162622627295,0.37855840343715274621,0.38399999999999956390,0.37855840343715274621
3.68999999999999994671,17.00000000000000000000,12.54061737684909516588,0.37903672159600260150,0.38449999999999956435,0.37903672159600260150
3.70000000000000017764,17.00000000000000000000,12.53124238207196583517,0.37951500291831952172,0.38499999999999956479,0.37951500291831952172
3.70999999999999996447,17.00000000000000000000,12.52186738729483472810,0.37999324740835860315,0.38549999999999956524,0.37999324740835860315
3.72000000000000019540,17.00000000000000000000,12.51249239251770362102,0.38047145507037438694,0.38599999999999956568,0.38047145507037438694
3.72999999999999998224,17.00000000000000000000,12.50311739774057251395,0.38094962590862069263,0.38649999999999956612,0.38094962590862069263
3.74000000000000021316,17.00000000000000000000,12.49374240296344318324,0.38142775992735067359,0.38699999999999956657,0.38142775992735067359
3.75000000000000000000,17.00000000000000000000,12.48436740818631207617,0.38190585713081698360,0.38749999999999956701,0.38190585713081698360
3.75999999999999978684,17.00000000000000000000,12.47499241340918274545,0.38238391752327138828,0.38799999999999956746,0.38238391752327138828
3.77000000000000001776,17.00000000000000000000,12.46561741863204986203,0.38286194110896520915,0.38849999999999956790,0.38286194110896520915
3.77999999999999980460,17.00000000000000000000,12.45624242385492053131,0.38333992789214882402,0.38899999999999956835,0.38333992789214882402
3.79000000000000003553,17.00000000000000000000,12.44686742907778942424,0.38381787787707233317,0.38949999999999956879,0.38381787787707233317
3.79999999999999982236,17.00000000000000000000,12.43749243430065654081,0.38429579106798505972,0.38999999999999956923,0.38429579106798505972
3.81000000000000005329,17.00000000000000000000,12.42811743952352898646,0.38477366746913532758,0.39049999999999956968,0.38477366746913532758
3.81999999999999984013,16.00000000000000000000,12.43465959736190740159,0.38487425482692527723,0.39099999999999957012,0.38487425482692527723
3.83000000000000007105,16.00000000000000000000,12.42532626885682667250,0.38535061655458952012,0.39149999999999957057,0.38535061655458952012
3.83999999999999985789,16.00000000000000000000,12.41599294035174239070,0.38582693921028987649,0.39199999999999957101,0.38582693921028987649
3.85000000000000008882,16.00000000000000000000,12.40665961184666876704,0.38630322279883300141,0.39249999999999957145,0.38630322279883300141
3.85999999999999987566,16.00000000000000000000,12.39732628334158626160,0.38677946732502532790,0.39299999999999957190,0.38677946732502532790
3.87000000000000010658,16.00000000000000000000,12.38799295483650197980,0.38725567279367223428,0.39349999999999957234,0.38725567279367223428
3.87999999999999989342,16.00000000000000000000,12.37865962633142480342,0.38773183920957793314,0.39399999999999957279,0.38773183920957793314
3.89000000000000012434,16.00000000000000000000,12.36932629782634762705,0.38820796657754647052,0.39449999999999957323,0.38820796657754647052
3.89999999999999991118,16.00000000000000000000,12.35999296932126512161,0.38868405490238089328,0.39499999999999957367,0.38868405490238089328
3.91000000000000014211,16.00000000000000000000,12.35065964081618439252,0.38916010418888308253,0.39549999999999957412,0.38916010418888308253
3.91999999999999992895,16.00000000000000000000,12.34132631231110543979,0.38963611444185469734,0.39599999999999957456,0.38963611444185469734
3.93000000000000015987,16.00000000000000000000,12.33199298380602115799,0.39011208566609639758,0.39649999999999957501,0.39011208566609639758
3.93999999999999994671,16.00000000000000000000,12.32265965530094398162,0.39058801786640773290,0.39699999999999957545,0.39058801786640773290
3.95000000000000017764,16.00000000000000000000,12.31332632679586325253,0.39106391104758797539,0.39749999999999957589,0.39106391104758797539
3.95999999999999996447,16.00000000000000000000,12.30399299829078252344,0.39153976521443534242,0.39799999999999957634,0.39153976521443534242
3.97000000000000019540,16.00000000000000000000,12.29465966978570001800,0.39201558037174727422,0.39849999999999957678,0.39201558037174727422
3.97999999999999998224,16.00000000000000000000,12.28532634128062106527,0.39249135652432048937,0.39899999999999957723,0.39249135652432048937
3.99000000000000021316,16.00000000000000000000,12.27599301277553855982,0.39296709367695087378,0.39949999999999957767,0.39296709367695087378
4.00000000000000000000,16.00000000000000000000,12.26665968427046138345,0.39344279183443336967,0.39999999999999952260,0.39344279183443336967
4.00999999999999978684,16.00000000000000000000,12.25732635576538243072,0.39391845100156230863,0.40049999999999935651,0.39391845100156230863
4.01999999999999957367,16.00000000000000000000,12.24799302726029992527,0.39439407118313174472,0.40099999999999935696,0.39439407118313174472
4.03000000000000024869,16.00000000000000000000,12.23865969875521919619,0.39486965238393406663,0.40149999999999941291,0.39486965238393406663
4.04000000000000003553,16.00000000000000000000,12.22932637025014201981,0.39534519460876105246,0.40199999999999935785,0.39534519460876105246
4.04999999999999982236,16.00000000000000000000,12.21999304174506129073,0.39582069786240414722,0.40249999999999935829,0.39582069786240414722
4.05999999999999960920,16.00000000000000000000,12.21065971323997700893,0.39629616214965385224,0.40299999999999935874,0.39629616214965385224
4.07000000000000028422,16.00000000000000000000,12.20132638473489805619,0.39677158747529944760,0.40349999999999941469,0.39677158747529944760
4.08000000000000007105,16.00000000000000000000,12.19199305622981910346,0.39724697384412993584,0.40399999999999941513,0.39724697384412993584
4.08999999999999985789,16.00000000000000000000,12.18265972772473659802,0.39772232126093337579,0.40449999999999941558,0.39772232126093337579
4.09999999999999964473,16.00000000000000000000,12.17332639921965764529,0.39819762973049699362,0.40499999999999941602,0.39819762973049699362
4.11000000000000031974,16.00000000000000000000,12.16399307071457691620,0.39867289925760723834,0.40549999999999947198,0.39867289925760723834
4.12000000000000010658,16.00000000000000000000,12.15465974220949441076,0.39914812984704994836,0.40599999999999947242,0.39914812984704994836
4.12999999999999989342,16.00000000000000000000,12.14532641370441723438,0.39962332150360974081,0.40649999999999947287,0.39962332150360974081
4.13999999999999968026,16.00000000000000000000,12.13599308519933472894,0.40009847423207095529,0.40699999999999947331,0.40009847423207095529
4.15000000000000035527,16.00000000000000000000,12.12665975669425399985,0.40057358803721698770,0.40749999999999952927,0.40057358803721698770
4.16000000000000014211,16.00000000000000000000,12.11732642818916971805,0.40104866292383029025,0.40799999999999952971,0.40104866292383029025
4.16999999999999992895,16.00000000000000000000,12.10799309968408898897,0.40152369889669248249,0.40849999999999953015,0.40152369889669248249
4.17999999999999971578,16.00000000000000000000,12.09865977117901181259,0.40199869596058462884,0.40899999999999947509,0.40199869596058462884
4.19000000000000039080,16.00000000000000000000,12.08932644267393108350,0.40247365412028718312,0.40949999999999953104,0.40247365412028718312
4.20000000000000017764,16.00000000000000000000,12.07999311416885035442,0.40294857338057932239,0.40999999999999953149,0.40294857338057932239
4.20999999999999996447,16.00000000000000000000,12.07065978566376962533,0.40342345374623972409,0.41049999999999953193,0.40342345374623972409
4.21999999999999975131,16.00000000000000000000,12.06132645715868889624,0.40389829522204628853,0.41099999999999953237,0.40389829522204628853
4.23000000000000042633,16.00000000000000000000,12.05199312865360461444,0.40437309781277613885,0.41149999999999953282,0.40437309781277613885
4.24000000000000021316,16.00000000000000000000,12.04265980014852566171,0.40484786152320534347,0.41199999999999953326,0.40484786152320534347
4.25000000000000000000,16.00000000000000000000,12.03332647164344670898,0.40532258635810952674,0.41249999999999953371,0.40532258635810952674
4.25999999999999978684,16.00000000000000000000,12.02399314313836775625,0.40579727232226353584,0.41299999999999953415,0.40579727232226353584
4.26999999999999957367,16.00000000000000000000,12.01465981463328702716,0.40627191942044127426,0.41349999999999953459,0.40627191942044127426
4.28000000000000024869,16.00000000000000000000,12.00532648612820629808,0.40674652765741586835,0.41399999999999959055,0.40674652765741586835
4.29000000000000003553,16.00000000000000000000,11.99599315762312379263,0.40722109703795961178,0.41449999999999953548,0.40722109703795961178
4.29999999999999982236,16.00000000000000000000,11.98665982911804306354,0.40769562756684418758,0.41499999999999953593,0.40769562756684418758
4.30999999999999960920,16.00000000000000000000,11.97732650061296588717,0.40817011924884039065,0.41549999999999953637,0.40817011924884039065
4.32000000000000028422,16.00000000000000000000,11.96799317210788515808,0.40864457208871834970,0.41599999999999959233,0.40864457208871834970
4.33000000000000007105,16.00000000000000000000,11.95865984360279909993,0.40911898609124736081,0.41649999999999959277,0.40911898609124736081
4.33999999999999985789,15.00000000000000000000,11.96999364739878934927,0.40907434694581140677,0.41699999999999959321,0.40907434694581140677
4.34999999999999964473,15.00000000000000000000,11.96070793754718408763,0.40954690780911223724,0.41749999999999953815,0.40954690780911223724
4.36000000000000031974,15.00000000000000000000,11.95142222769557882600,0.41001942728478130151,0.41799999999999959410,0.41001942728478130151
4.37000000000000010658,15.00000000000000000000,11.94213651784397534072,0.41049190537825541725,0.41849999999999959455,0.41049190537825541725
4.37999999999999989342,15.00000000000000000000,11.93285080799236652638,0.41096434209497068046,0.41899999999999959499,0.41096434209497068046
4.38999999999999968026,15.00000000000000000000,11.92356509814077014653,0.41143673744036174389,0.41949999999999959543,0.41143673744036174389
4.40000000000000035527,15.00000000000000000000,11.91427938828915955582,0.41190909141986348230,0.41999999999999959588,0.41190909141986348230
4.41000000000000014211,15.00000000000000000000,11.90499367843755251783,0.41238140403890843899,0.42049999999999959632,0.41238140403890843899
4.41999999999999992895,15.00000000000000000000,11.89570796858594903256,0.41285367530292899074,0.42099999999999959677,0.41285367530292899074
4.42999999999999971578,15.00000000000000000000,11.88642225873434554728,0.41332590521735623756,0.42149999999999959721,0.41332590521735623756
4.44000000000000039080,15.00000000000000000000,11.87713654888274028565,0.41379809378762072436,0.42199999999999959766,0.41379809378762072436
4.45000000000000017764,15.00000000000000000000,11.86785083903113857673,0.41427024101915155274,0.42249999999999959810,0.41427024101915155274
4.45999999999999996447,15.00000000000000000000,11.85856512917953509145,0.41474234691737721370,0.42299999999999959854,0.41474234691737721370
4.46999999999999975131,15.00000000000000000000,11.84927941932792982982,0.41521441148772525453,0.42349999999999959899,0.41521441148772525453
4.48000000000000042633,15.00000000000000000000,11.83999370947632634454,0.41568643473562205681,0.42399999999999965494,0.41568643473562205681
4.49000000000000021316,15.00000000000000000000,11.83070799962471753020,0.41615841666649339148,0.42449999999999965539,0.41615841666649339148
4.50000000000000000000,15.00000000000000000000,11.82142228977311226856,0.41663035728576341965,0.42499999999999960032,0.41663035728576341965
4.50999999999999978684,15.00000000000000000000,11.81213657992151233600,0.41710225659885580285,0.42549999999999960076,0.41710225659885580285
4.51999999999999957367,15.00000000000000000000,11.80285087006991240344,0.41757411461119348095,0.42599999999999960121,0.41757411461119348095
4.53000000000000024869,15.00000000000000000000,11.79356516021830536545,0.41804593132819845014,0.42649999999999965716,0.41804593132819845014
4.54000000000000003553,15.00000000000000000000,11.78427945036669655110,0.41851770675529115229,0.42699999999999965761,0.41851770675529115229
4.54999999999999982236,15.00000000000000000000,11.77499374051509128947,0.41898944089789141865,0.42749999999999965805,0.41898944089789141865
4.55999999999999960920,15.00000000000000000000,11.76570803066349135690,0.41946113376141791473,0.42799999999999960298,0.41946113376141791473
4.57000000000000028422,15.00000000000000000000,11.75642232081188787163,0.41993278535128919504,0.42849999999999965894,0.41993278535128919504
4.58000000000000007105,15.00000000000000000000,11.74713661096028438635,0.42040439567292176015,0.42899999999999965938,0.42040439567292176015
4.58999999999999985789,15.00000000000000000000,11.73785090110867734836,0.42087596473173205514,0.42949999999999965983,0.42087596473173205514
4.59999999999999964473,15.00000000000000000000,11.72856519125707386308,0.42134749253313474870,0.42999999999999960476,0.42134749253313474870
4.61000000000000031974,15.00000000000000000000,11.71927948140546327238,0.42181897908254450957,0.43049999999999966072,0.42181897908254450957
4.62000000000000010658,15.00000000000000000000,11.70999377155385978710,0.42229042438537400805,0.43099999999999960565,0.42229042438537400805
4.62999999999999989342,15.00000000000000000000,11.70070806170225807818,0.42276182844703574792,0.43149999999999960609,0.42276182844703574792
4.63999999999999968026,15.00000000000000000000,11.69142235185065104019,0.42323319127294117825,0.43199999999999960654,0.42323319127294117825
4.65000000000000035527,15.00000000000000000000,11.68213664199905110763,0.42370451286850047135,0.43249999999999966249,0.42370451286850047135
4.66000000000000014211,15.00000000000000000000,11.67285093214744584600,0.42417579323912313338,0.43299999999999960743,0.42417579323912313338
4.66999999999999992895,15.00000000000000000000,11.66356522229583880801,0.42464703239021767134,0.43349999999999960787,0.42464703239021767134
4.67999999999999971578,15.00000000000000000000,11.65427951244423354638,0.42511823032719153748,0.43399999999999960831,0.42511823032719153748
4.69000000000000039080,15.00000000000000000000,11.64499380259263183746,0.42558938705545135139,0.43449999999999966427,0.42558938705545135139
4.70000000000000017764,15.00000000000000000000,11.63570809274102835218,0.42606050258040262246,0.43499999999999960920,0.42606050258040262246
4.70999999999999996447,15.00000000000000000000,11.62642238288942486690,0.42653157690745036046,0.43549999999999960965,0.42653157690745036046
4.71999999999999975131,15.00000000000000000000,11.61713667303781782891,0.42700261004199807635,0.43599999999999961009,0.42700261004199807635
4.73000000000000042633,15.00000000000000000000,11.60785096318621079092,0.42747360198944867049,0.43649999999999961053,0.42747360198944867049
4.74000000000000021316,15.00000000000000000000,11.59856525333461085836,0.42794455275520382198,0.43699999999999961098,0.42794455275520382198
4.75000000000000000000,15.00000000000000000000,11.58927954348300559673,0.42841546234466471033,0.43749999999999961142,0.42841546234466471033
4.75999999999999978684,15.00000000000000000000,11.57999383363140388781,0.42888633076323101623,0.43799999999999961187,0.42888633076323101623
4.76999999999999957367,15.00000000000000000000,11.57070812377979507346,0.42935715801630208732,0.43849999999999955680,0.42935715801630208732
4.78000000000000024869,15.00000000000000000000,11.56142241392818981183,0.42982794410927588347,0.43899999999999961275,0.42982794410927588347
4.79000000000000003553,15.00000000000000000000,11.55213670407658810291,0.43029868904754930981,0.43949999999999961320,0.43029868904754930981
4.79999999999999982236,15.00000000000000000000,11.54285099422498284127,0.43076939283651877188,0.43999999999999955813,0.43076939283651877188
4.80999999999999960920,15.00000000000000000000,11.53356528437337935600,0.43124005548157950951,0.44049999999999955858,0.43124005548157950951
4.82000000000000028422,15.00000000000000000000,11.52427957452177409436,0.43171067698812592983,0.44099999999999961453,0.43171067698812592983
4.83000000000000007105,15.00000000000000000000,11.51499386467017060909,0.43218125736155105221,0.44149999999999955946,0.43218125736155105221
4.83999999999999985789,15.00000000000000000000,11.50570815481856534745,0.43265179660724772948,0.44199999999999955991,0.43265179660724772948
4.84999999999999964473,15.00000000000000000000,11.49642244496696186218,0.43312229473060720464,0.44249999999999956035,0.43312229473060720464
4.86000000000000031974,15.00000000000000000000,11.48713673511535482419,0.43359275173702005457,0.44299999999999956080,0.43359275173702005457
4.87000000000000010658,15.00000000000000000000,11.47785102526375133891,0.43406316763187585694,0.44349999999999956124,0.43406316763187585694
4.87999999999999989342,15.00000000000000000000,11.46856531541214785364,0.43453354242056319023,0.44399999999999956168,0.43453354242056319023
4.88999999999999968026,15.00000000000000000000,11.45927960556054259200,0.43500387610846996678,0.44449999999999956213,0.43500387610846996678
4.90000000000000035527,15.00000000000000000000,11.44999389570893910673,0.43547416870098271113,0.44499999999999956257,0.43547416870098271113
4.91000000000000014211,15.00000000000000000000,11.44070818585733562145,0.43594442020348750377,0.44549999999999956302,0.43594442020348750377
4.91999999999999992895,15.00000000000000000000,11.43142247600573213617,0.43641463062136909290,0.44599999999999956346,0.43641463062136909290
4.92999999999999971578,14.00000000000000000000,11.44922512090947108732,0.43616226941530156225,0.44649999999999950839,0.43616226941530156225
4.94000000000000039080,14.00000000000000000000,11.43999435571925182842,0.43663018708567474802,0.44699999999999956435,0.43663018708567474802
4.95000000000000017764,14.00000000000000000000,11.43076359052903079316,0.43709806080955437846,0.44749999999999956479,0.43709806080955437846
4.95999999999999996447,14.00000000000000000000,11.42153282533881153427,0.43756589059313133472,0.44799999999999950973,0.43756589059313133472
4.96999999999999975131,14.00000000000000000000,11.41230206014858872265,0.43803367644259544322,0.44849999999999951017,0.43803367644259544322
4.98000000000000042633,14.00000000000000000000,11.40307129495836946376,0.43850141836413514262,0.44899999999999956612,0.43850141836413514262
4.99000000000000021316,14.00000000000000000000,11.39384052976815020486,0.43896911636393765033,0.44949999999999956657,0.43896911636393765033
5.00000000000000000000,14.00000000000000000000,11.38460976457793272232,0.43943677044818924005,0.44999999999999951150,0.43943677044818924005
5.00999999999999978684,14.00000000000000000000,11.37537899938771168706,0.43990438062307501976,0.45049999999999951195,0.43990438062307501976
5.01999999999999957367,14.00000000000000000000,11.36614823419749420452,0.44037194689477887621,0.45099999999999951239,0.44037194689477887621
5.03000000000000024869,14.00000000000000000000,11.35691746900727316927,0.44083946926948341938,0.45149999999999951283,0.44083946926948341938
5.04000000000000003553,14.00000000000000000000,11.34768670381705746308,0.44130694775337014901,0.45199999999999951328,0.44130694775337014901
5.04999999999999982236,14.00000000000000000000,11.33845593862683820419,0.44177438235261962118,0.45249999999999951372,0.44177438235261962118
5.05999999999999960920,14.00000000000000000000,11.32922517343661539257,0.44224177307341105969,0.45299999999999945866,0.44224177307341105969
5.07000000000000028422,14.00000000000000000000,11.31999440824639791003,0.44270911992192241158,0.45349999999999951461,0.44270911992192241158
5.08000000000000007105,14.00000000000000000000,11.31076364305617865114,0.44317642290433062469,0.45399999999999951505,0.44317642290433062469
5.08999999999999985789,14.00000000000000000000,11.30153287786596116860,0.44364368202681142561,0.45449999999999951550,0.44364368202681142561
5.09999999999999964473,14.00000000000000000000,11.29230211267574013334,0.44411089729553954175,0.45499999999999946043,0.44411089729553954175
5.11000000000000031974,14.00000000000000000000,11.28307134748552087444,0.44457806871668831272,0.45549999999999951639,0.44457806871668831272
5.12000000000000010658,14.00000000000000000000,11.27384058229530161555,0.44504519629642996792,0.45599999999999951683,0.44504519629642996792
5.12999999999999989342,14.00000000000000000000,11.26460981710508235665,0.44551228004093562651,0.45649999999999946176,0.44551228004093562651
5.13999999999999968026,14.00000000000000000000,11.25537905191486309775,0.44597931995637529745,0.45699999999999946221,0.44597931995637529745
5.15000000000000035527,14.00000000000000000000,11.24614828672464383885,0.44644631604891771293,0.45749999999999951816,0.44644631604891771293
5.16000000000000014211,14.00000000000000000000,11.23691752153442457995,0.44691326832473055042,0.45799999999999946310,0.44691326832473055042
5.16999999999999992895,14.00000000000000000000,11.22768675634420354470,0.44738017678998048821,0.45849999999999946354,0.44738017678998048821
5.17999999999999971578,14.00000000000000000000,11.21845599115398606216,0.44784704145083242821,0.45899999999999946398,0.44784704145083242821
5.19000000000000039080,14.00000000000000000000,11.20922522596376680326,0.44831386231345093929,0.45949999999999951994,0.44831386231345093929
5.20000000000000017764,14.00000000000000000000,11.19999446077354932072,0.44878063938399881394,0.45999999999999952038,0.44878063938399881394
5.20999999999999996447,14.00000000000000000000,11.19076369558332650911,0.44924737266863806751,0.46049999999999952083,0.44924737266863806751
5.21999999999999975131,14.00000000000000000000,11.18153293039311080292,0.44971406217352910550,0.46099999999999952127,0.44971406217352910550
5.23000000000000042633,14.00000000000000000000,11.17230216520288976767,0.45018070790483177834,0.46149999999999952172,0.45018070790483177834
5.24000000000000021316,14.00000000000000000000,11.16307140001267228513,0.45064730986870438212,0.46199999999999952216,0.45064730986870438212
5.25000000000000000000,14.00000000000000000000,11.15384063482245480259,0.45111386807130393617,0.46249999999999946709,0.45111386807130393617
5.25999999999999978684,14.00000000000000000000,11.14460986963223376733,0.45158038251878696023,0.46299999999999946754,0.45158038251878696023
5.26999999999999957367,14.00000000000000000000,11.13537910444201450844,0.45204685321730808667,0.46349999999999946798,0.45204685321730808667
5.28000000000000024869,14.00000000000000000000,11.12614833925179524954,0.45251328017302105966,0.46399999999999952394,0.45251328017302105966
5.29000000000000003553,14.00000000000000000000,11.11691757406157421428,0.45297966339207867970,0.46449999999999946887,0.45297966339207867970
5.29999999999999982236,14.00000000000000000000,11.10768680887135495539,0.45344600288063224847,0.46499999999999946931,0.45344600288063224847
5.30999999999999960920,14.00000000000000000000,11.09845604368113569649,0.45391229864483212397,0.46549999999999946976,0.45391229864483212397
5.32000000000000028422,14.00000000000000000000,11.08922527849091643759,0.45437855069082749848,0.46599999999999952571,0.45437855069082749848
5.33000000000000007105,14.00000000000000000000,11.07999451330069717869,0.45484475902476628750,0.46649999999999947065,0.45484475902476628750
5.33999999999999985789,14.00000000000000000000,11.07076374811047791979,0.45531092365279540735,0.46699999999999947109,0.45531092365279540735
5.34999999999999964473,14.00000000000000000000,11.06153298292025866090,0.45577704458106055307,0.46749999999999947153,0.45577704458106055307
5.36000000000000031974,14.00000000000000000000,11.05230221773003762564,0.45624312181570625402,0.46799999999999947198,0.45624312181570625402
5.37000000000000010658,14.00000000000000000000,11.04307145253982191946,0.45670915536287587377,0.46849999999999947242,0.45670915536287587377
5.37999999999999989342,14.00000000000000000000,11.03384068734959910785,0.45717514522871183225,0.46899999999999947287,0.45717514522871183225
5.38999999999999968026,14.00000000000000000000,11.02460992215938340166,0.45764109141935488401,0.46949999999999947331,0.45764109141935488401
5.40000000000000035527,14.00000000000000000000,11.01537915696916236641,0.45810699394094533954,0.46999999999999952927,0.45810699394094533954
5.41000000000000014211,14.00000000000000000000,11.00614839177894488387,0.45857285279962162194,0.47049999999999952971,0.45857285279962162194
5.41999999999999992895,14.00000000000000000000,10.99691762658872562497,0.45903866800152165473,0.47099999999999947464,0.45903866800152165473
5.42999999999999971578,14.00000000000000000000,10.98768686139850458972,0.45950443955278197361,0.47149999999999947509,0.45950443955278197361
5.44000000000000039080,14.00000000000000000000,10.97845609620828533082,0.45997016745953772654,0.47199999999999953104,0.45997016745953772654
5.45000000000000017764,14.00000000000000000000,10.96922533101806784828,0.46043585172792295124,0.47249999999999953149,0.46043585172792295124
5.45999999999999996447,14.00000000000000000000,10.95999456582784858938,0.46090149236407096378,0.47299999999999947642,0.46090149236407096378
5.46999999999999975131,14.00000000000000000000,10.95076380063762933048,0.46136708937411363696,0.47349999999999947686,0.46136708937411363696
5.48000000000000042633,14.00000000000000000000,10.94153303544740829523,0.46183264276418173333,0.47399999999999953282,0.46183264276418173333
5.49000000000000021316,14.00000000000000000000,10.93230227025719258904,0.46229815254040462769,0.47449999999999953326,0.46229815254040462769
5.50000000000000000000,14.00000000000000000000,10.92307150506697333014,0.46276361870891091765,0.47499999999999947820,0.46276361870891091765
5.50999999999999978684,14.00000000000000000000,10.91384073987675407125,0.46322904127582786860,0.47549999999999947864,0.46322904127582786860
5.51999999999999957367,14.00000000000000000000,10.90460997468653481235,0.46369442024728169116,0.47599999999999947908,0.46369442024728169116
5.53000000000000024869,14.00000000000000000000,10.89537920949631377709,0.46415975562939737475,0.47649999999999953504,0.46415975562939737475
5.54000000000000003553,14.00000000000000000000,10.88614844430609451820,0.46462504742829863202,0.47699999999999953548,0.46462504742829863202
5.54999999999999982236,14.00000000000000000000,10.87691767911587703566,0.46509029565010817642,0.47749999999999953593,0.46509029565010817642
5.55999999999999960920,14.00000000000000000000,10.86768691392565600040,0.46555550030094783320,0.47799999999999948086,0.46555550030094783320
5.57000000000000028422,14.00000000000000000000,10.85845614873543674150,0.46602066138693776232,0.47849999999999948130,0.46602066138693776232
5.58000000000000007105,14.00000000000000000000,10.84922538354521748261,0.46648577891419729102,0.47899999999999948175,0.46648577891419729102
5.58999999999999985789,14.00000000000000000000,10.83999461835499822371,0.46695085288884458086,0.47949999999999948219,0.46695085288884458086
5.59999999999999964473,14.00000000000000000000,10.83076385316477896481,0.46741588331699651659,0.47999999999999948264,0.46741588331699651659
5.61000000000000031974,14.00000000000000000000,10.82153308797455792956,0.46788087020476915034,0.48049999999999959410,0.46788087020476915034
5.62000000000000010658,13.00000000000000000000,10.84832837973139163523,0.46732126191216494249,0.48099999999999953904,0.46732126191216494249
5.62999999999999989342,13.00000000000000000000,10.83916171671244477182,0.46778337188723995155,0.48149999999999953948,0.46778337188723995155
5.63999999999999968026,13.00000000000000000000,10.82999505369349435568,0.46824543509929777985,0.48199999999999953992,0.46824543509929777985
5.65000000000000035527,13.00000000000000000000,10.82082839067454926862,0.46870745155543613869,0.48249999999999954037,0.46870745155543613869
5.66000000000000014211,13.00000000000000000000,10.81166172765559885249,0.46916942126275151814,0.48299999999999948530,0.46916942126275151814
5.66999999999999992895,13.00000000000000000000,10.80249506463665198908,0.46963134422833902049,0.48349999999999948574,0.46963134422833902049
5.67999999999999971578,13.00000000000000000000,10.79332840161770512566,0.47009322045929219369,0.48399999999999948619,0.47009322045929219369
5.69000000000000039080,13.00000000000000000000,10.78416173859875470953,0.47055504996270330897,0.48449999999999954214,0.47055504996270330897
5.70000000000000017764,13.00000000000000000000,10.77499507557980784611,0.47101683274566275017,0.48499999999999954259,0.47101683274566275017
5.70999999999999996447,13.00000000000000000000,10.76582841256085920634,0.47147856881526012396,0.48549999999999954303,0.47147856881526012396
5.71999999999999975131,13.00000000000000000000,10.75666174954191234292,0.47194025817858298311,0.48599999999999954348,0.47194025817858298311
5.73000000000000042633,13.00000000000000000000,10.74749508652296547950,0.47240190084271782567,0.48649999999999948841,0.47240190084271782567
5.74000000000000021316,13.00000000000000000000,10.73832842350401683973,0.47286349681474976192,0.48699999999999948885,0.47286349681474976192
5.75000000000000000000,13.00000000000000000000,10.72916176048506997631,0.47332504610176218129,0.48749999999999948930,0.47332504610176218129
5.75999999999999978684,13.00000000000000000000,10.71999509746612311289,0.47378654871083719646,0.48799999999999948974,0.47378654871083719646
5.76999999999999957367,13.00000000000000000000,10.71082843444717269676,0.47424800464905569886,0.48849999999999949019,0.47424800464905569886
5.78000000000000024869,13.00000000000000000000,10.70166177142822583335,0.47470941392349669252,0.48899999999999954614,0.47470941392349669252
5.79000000000000003553,13.00000000000000000000,10.69249510840927719357,0.47517077654123796027,0.48949999999999954658,0.47517077654123796027
5.79999999999999982236,13.00000000000000000000,10.68332844539033033016,0.47563209250935595263,0.48999999999999954703,0.47563209250935595263
5.80999999999999960920,13.00000000000000000000,10.67416178237137991403,0.47609336183492578787,0.49049999999999954747,0.47609336183492578787
5.82000000000000028422,13.00000000000000000000,10.66499511935243482696,0.47655458452502064137,0.49099999999999949241,0.47655458452502064137
5.83000000000000007105,13.00000000000000000000,10.65582845633348618719,0.47701576058671285585,0.49149999999999949285,0.47701576058671285585
5.83999999999999985789,13.00000000000000000000,10.64666179331454110013,0.47747689002707299766,0.49199999999999949329,0.47747689002707299766
5.84999999999999964473,13.00000000000000000000,10.63749513029559246036,0.47793797285317030088,0.49249999999999949374,0.47793797285317030088
5.86000000000000031974,13.00000000000000000000,10.62832846727664204423,0.47839900907207272285,0.49299999999999954969,0.47839900907207272285
5.87000000000000010658,13.00000000000000000000,10.61916180425769518081,0.47885999869084633351,0.49349999999999955014,0.47885999869084633351
5.87999999999999989342,13.00000000000000000000,10.60999514123874654103,0.47932094171655620363,0.49399999999999955058,0.47932094171655620363
5.88999999999999968026,13.00000000000000000000,10.60082847821979790126,0.47978183815626601616,0.49449999999999955103,0.47978183815626601616
5.90000000000000035527,13.00000000000000000000,10.59166181520085103784,0.48024268801703751119,0.49499999999999949596,0.48024268801703751119
5.91000000000000014211,13.00000000000000000000,10.58249515218190417443,0.48070349130593159614,0.49549999999999949640,0.48070349130593159614
5.91999999999999992895,13.00000000000000000000,10.57332848916295731101,0.48116424803000740207,0.49599999999999949685,0.48116424803000740207
5.92999999999999971578,13.00000000000000000000,10.56416182614401044759,0.48162495819632283878,0.49649999999999949729,0.48162495819632283878
5.94000000000000039080,13.00000000000000000000,10.55499516312506003146,0.48208562181193426177,0.49699999999999955325,0.48208562181193426177
5.95000000000000017764,13.00000000000000000000,10.54582850010611139169,0.48254623888389658326,0.49749999999999955369,0.48254623888389658326
5.95999999999999996447,13.00000000000000000000,10.53666183708716452827,0.48300680941926327217,0.49799999999999955413,0.48300680941926327217
5.96999999999999975131,13.00000000000000000000,10.52749517406821588850,0.48346733342508646514,0.49849999999999955458,0.48346733342508646514
5.98000000000000042633,13.00000000000000000000,10.51832851104926902508,0.48392781090841674452,0.49899999999999949951,0.48392781090841674452
5.99000000000000021316,13.00000000000000000000,10.50916184803032038531,0.48438824187630369345,0.49949999999999949996,0.48438824187630369345
6.00000000000000000000,13.00000000000000000000,10.49999518501137352189,0.48484862633579478564,0.49999999999999950040,0.48484862633579478564
6.00999999999999978684,13.00000000000000000000,10.49082852199242665847,0.48530896429393660663,0.50049999999999950084,0.48530896429393660663
6.01999999999999957367,13.00000000000000000000,10.48166185897347979505,0.48576925575777396560,0.50099999999999944578,0.48576925575777396560
6.03000000000000024869,13.00000000000000000000,10.47249519595452937892,0.48622950073435078355,0.50149999999999961275,0.48622950073435078355
6.04000000000000003553,13.00000000000000000000,10.46332853293558251551,0.48668969923070876105,0.50199999999999955769,0.48668969923070876105
6.04999999999999982236,13.00000000000000000000,10.45416186991663387573,0.48714985125388887699,0.50249999999999950262,0.48714985125388887699
6.05999999999999960920,13.00000000000000000000,10.44499520689768523596,0.48760995681093033394,0.50299999999999955858,0.48760995681093033394
6.07000000000000028422,13.00000000000000000000,10.43582854387874014890,0.48807001590887083564,0.50349999999999950351,0.48807001590887083564
6.08000000000000007105,13.00000000000000000000,10.42666188085978973277,0.48853002855474741972,0.50399999999999955946,0.48853002855474741972
6.08999999999999985789,13.00000000000000000000,10.41749521784084464571,0.48898999475559429273,0.50449999999999950440,0.48898999475559429273
6.09999999999999964473,13.00000000000000000000,10.40832855482189422958,0.48944991451844566122,0.50499999999999944933,0.48944991451844566122
6.11000000000000031974,13.00000000000000000000,10.39916189180294558980,0.48990978785033362231,0.50549999999999961631,0.48990978785033362231
6.12000000000000010658,13.00000000000000000000,10.38999522878399695003,0.49036961475828871881,0.50599999999999956124,0.49036961475828871881
6.12999999999999989342,13.00000000000000000000,10.38082856576505008661,0.49082939524934032782,0.50649999999999950617,0.49082939524934032782
6.13999999999999968026,13.00000000000000000000,10.37166190274610322319,0.49128912933051654965,0.50699999999999956213,0.49128912933051654965
6.15000000000000035527,13.00000000000000000000,10.36249523972715458342,0.49174881700884376379,0.50749999999999950706,0.49174881700884376379
6.16000000000000014211,13.00000000000000000000,10.35332857670820772000,0.49220845829134707294,0.50799999999999945199,0.49220845829134707294
6.16999999999999992895,13.00000000000000000000,10.34416191368926085659,0.49266805318505024758,0.50849999999999950795,0.49266805318505024758
6.17999999999999971578,13.00000000000000000000,10.33499525067031221681,0.49312760169697550383,0.50899999999999945288,0.49312760169697550383
6.19000000000000039080,13.00000000000000000000,10.32582858765136357704,0.49358710383414378109,0.50949999999999961986,0.49358710383414378109
6.20000000000000017764,13.00000000000000000000,10.31666192463241493726,0.49404655960357418687,0.50999999999999956479,0.49404655960357418687
6.20999999999999996447,13.00000000000000000000,10.30749526161346807385,0.49450596901228488500,0.51049999999999950973,0.49450596901228488500
6.21999999999999975131,13.00000000000000000000,10.29832859859452121043,0.49496533206729259602,0.51099999999999956568,0.49496533206729259602
6.23000000000000042633,13.00000000000000000000,10.28916193557557079430,0.49542464877561237513,0.51149999999999951061,0.49542464877561237513
6.24000000000000021316,13.00000000000000000000,10.27999527255662570724,0.49588391914425788976,0.51199999999999956657,0.49588391914425788976
6.25000000000000000000,13.00000000000000000000,10.27082860953767706746,0.49634314318024169710,0.51249999999999951150,0.49634314318024169710
6.25999999999999978684,13.00000000000000000000,10.26166194651873020405,0.49680232089057446698,0.51299999999999945643,0.49680232089057446698
6.26999999999999957367,13.00000000000000000000,10.25249528349978156427,0.49726145228226609207,0.51349999999999951239,0.49726145228226609207
6.28000000000000024869,13.00000000000000000000,10.24332862048083292450,0.49772053736232435561,0.51399999999999956835,0.49772053736232435561
6.29000000000000003553,13.00000000000000000000,10.23416195746188428473,0.49817957613775587511,0.51449999999999951328,0.49817957613775587511
6.29999999999999982236,13.00000000000000000000,10.22499529444293919767,0.49863856861556615785,0.51499999999999956923,0.49863856861556615785
6.30999999999999960920,13.00000000000000000000,10.21582863142399055789,0.49909751480275887925,0.51549999999999951417,0.49909751480275887925
6.32000000000000028422,13.00000000000000000000,10.20666196840504191812,0.49955641470633660450,0.51599999999999945910,0.49955641470633660450
6.33000000000000007105,13.00000000000000000000,10.19749530538609683106,0.50001526833330045552,0.51649999999999951505,0.50001526833330045552
6.33999999999999985789,13.00000000000000000000,10.18832864236714641493,0.50047407569064983335,0.51699999999999945999,0.50047407569064983335
6.34999999999999964473,13.00000000000000000000,10.17916197934819955151,0.50093283678538313985,0.51749999999999951594,0.50093283678538313985
6.36000000000000031974,13.00000000000000000000,10.16999531632925091174,0.50139155162449711156,0.51799999999999957190,0.50139155162449711156
6.37000000000000010658,13.00000000000000000000,10.16082865331030404832,0.50185022021498704170,0.51849999999999962785,0.50185022021498704170
6.37999999999999989342,13.00000000000000000000,10.15166199029135718490,0.50230884256384689124,0.51899999999999957279,0.50230884256384689124
6.38999999999999968026,13.00000000000000000000,10.14249532727240676877,0.50276741867806939990,0.51949999999999951772,0.50276741867806939990
6.40000000000000035527,13.00000000000000000000,10.13332866425345990535,0.50322594856464564206,0.51999999999999957367,0.50322594856464564206
6.41000000000000014211,13.00000000000000000000,10.12416200123451126558,0.50368443223056524882,0.52049999999999951861,0.50368443223056524882
6.41999999999999992895,12.00000000000000000000,10.16363208694237663110,0.50266431118931986788,0.52099999999999957456,0.50266431118931986788
6.42999999999999971578,12.00000000000000000000,10.15454118110728387592,0.50311913419138054593,0.52149999999999951950,0.50311913419138054593
6.44000000000000039080,12.00000000000000000000,10.14545027527218579166,0.50357390733324103316,0.52199999999999957545,0.50357390733324103316
6.45000000000000017764,12.00000000000000000000,10.13635936943709481284,0.50402863062309943842,0.52249999999999963141,0.50402863062309943842
6.45999999999999996447,12.00000000000000000000,10.12726846360200028130,0.50448330406915253832,0.52299999999999957634,0.50448330406915253832
6.46999999999999975131,12.00000000000000000000,10.11817755776690752612,0.50493792767959522205,0.52349999999999952127,0.50493792767959522205
6.48000000000000042633,12.00000000000000000000,10.10908665193181299458,0.50539250146262082453,0.52399999999999957723,0.50539250146262082453
6.49000000000000021316,12.00000000000000000000,10.09999574609671846304,0.50584702542642034917,0.52449999999999952216,0.50584702542642034917
6.50000000000000000000,12.00000000000000000000,10.09090484026162393150,0.50630149957918335613,0.52499999999999946709,0.50630149957918335613
6.50999999999999978684,12.00000000000000000000,10.08181393442652762360,0.50675592392909774020,0.52549999999999952305,0.50675592392909774020
6.51999999999999957367,12.00000000000000000000,10.07272302859143486842,0.50721029848434884268,0.52599999999999946798,0.50721029848434884268
6.53000000000000024869,12.00000000000000000000,10.06363212275634388959,0.50766462325312144976,0.52649999999999952394,0.50766462325312144976
6.54000000000000003553,12.00000000000000000000,10.05454121692124935805,0.50811889824359746104,0.52699999999999957989,0.50811889824359746104
6.54999999999999982236,12.00000000000000000000,10.04545031108615482651,0.50857312346395766589,0.52749999999999952482,0.50857312346395766589
6.55999999999999960920,12.00000000000000000000,10.03635940525106207133,0.50902729892238052223,0.52799999999999958078,0.50902729892238052223
6.57000000000000028422,12.00000000000000000000,10.02726849941596753979,0.50948142462704304467,0.52849999999999952571,0.50948142462704304467
6.58000000000000007105,12.00000000000000000000,10.01817759358087478461,0.50993550058612058251,0.52899999999999958167,0.50993550058612058251
6.58999999999999985789,12.00000000000000000000,10.00908668774577847671,0.51038952680778626458,0.52949999999999952660,0.51038952680778626458
6.59999999999999964473,12.00000000000000000000,9.99999578191068572153,0.51084350330021166542,0.52999999999999947153,0.51084350330021166542
6.61000000000000031974,12.00000000000000000000,9.99090487607559296634,0.51129743007156691625,0.53049999999999963851,0.51129743007156691625
6.62000000000000010658,12.00000000000000000000,9.98181397024050021116,0.51175130713001948379,0.53099999999999958344,0.51175130713001948379
6.62999999999999989342,12.00000000000000000000,9.97272306440540390327,0.51220513448373583554,0.53149999999999952838,0.51220513448373583554
6.63999999999999968026,12.00000000000000000000,9.96363215857030937173,0.51265891214088044059,0.53199999999999958433,0.51265891214088044059
6.65000000000000035527,12.00000000000000000000,9.95454125273521484019,0.51311264010961565862,0.53249999999999952927,0.51311264010961565862
6.66000000000000014211,12.00000000000000000000,9.94545034690012030865,0.51356631839810262807,0.53299999999999947420,0.51356631839810262807
6.66999999999999992895,12.00000000000000000000,9.93635944106502932982,0.51401994701450015590,0.53349999999999953015,0.51401994701450015590
6.67999999999999971578,12.00000000000000000000,9.92726853522993479828,0.51447352596696582783,0.53399999999999947509,0.51447352596696582783
6.69000000000000039080,12.00000000000000000000,9.91817762939484026674,0.51492705526365478708,0.53449999999999953104,0.51492705526365478708
6.70000000000000017764,12.00000000000000000000,9.90908672355974928792,0.51538053491272084461,0.53499999999999958700,0.51538053491272084461
6.70999999999999996447,12.00000000000000000000,9.89999581772465475638,0.51583396492231581298,0.53549999999999953193,0.51583396492231581298
6.71999999999999975131,12.00000000000000000000,9.89090491188956200119,0.51628734530059006147,0.53599999999999958789,0.51628734530059006147
6.73000000000000042633,12.00000000000000000000,9.88181400605446746965,0.51674067605569162787,0.53649999999999953282,0.51674067605569162787
6.74000000000000021316,12.00000000000000000000,9.87272310021937293811,0.51719395719576721770,0.53699999999999947775,0.51719395719576721770
6.75000000000000000000,12.00000000000000000000,9.86363219438427840657,0.51764718872896164914,0.53749999999999953371,0.51764718872896164914
6.75999999999999978684,12.00000000000000000000,9.85454128854918387503,0.51810037066341796397,0.53799999999999958966,0.51810037066341796397
6.76999999999999957367,12.00000000000000000000,9.84545038271409111985,0.51855350300727698354,0.53849999999999953459,0.51855350300727698354
6.78000000000000024869,12.00000000000000000000,9.83635947687899481195,0.51900658576867864102,0.53899999999999959055,0.51900658576867864102
6.79000000000000003553,12.00000000000000000000,9.82726857104390383313,0.51945961895575998302,0.53949999999999953548,0.51945961895575998302
6.79999999999999982236,12.00000000000000000000,9.81817766520880930159,0.51991260257665750100,0.53999999999999959144,0.51991260257665750100
6.80999999999999960920,12.00000000000000000000,9.80908675937371654641,0.52036553663950479987,0.54049999999999953637,0.52036553663950479987
6.82000000000000028422,12.00000000000000000000,9.79999585353862023851,0.52081842115243459634,0.54099999999999959233,0.52081842115243459634
6.83000000000000007105,12.00000000000000000000,9.79090494770352748333,0.52127125612357683160,0.54149999999999953726,0.52127125612357683160
6.83999999999999985789,12.00000000000000000000,9.78181404186843295179,0.52172404156106089168,0.54199999999999948219,0.52172404156106089168
6.84999999999999964473,12.00000000000000000000,9.77272313603334019660,0.52217677747301338709,0.54249999999999953815,0.52217677747301338709
6.86000000000000031974,12.00000000000000000000,9.76363223019824566506,0.52262946386755959605,0.54299999999999959410,0.52262946386755959605
6.87000000000000010658,12.00000000000000000000,9.75454132436315113353,0.52308210075282290941,0.54349999999999953904,0.52308210075282290941
6.87999999999999989342,12.00000000000000000000,9.74545041852805837834,0.52353468813692483064,0.54399999999999959499,0.52353468813692483064
6.88999999999999968026,12.00000000000000000000,9.73635951269296207045,0.52398722602798541992,0.54449999999999953992,0.52398722602798541992
6.90000000000000035527,12.00000000000000000000,9.72726860685786931526,0.52443971443412273903,0.54499999999999959588,0.52443971443412273903
6.91000000000000014211,12.00000000000000000000,9.71817770102277656008,0.52489215336345274032,0.54549999999999954081,0.52489215336345274032
6.91999999999999992895,12.00000000000000000000,9.70908679518768202854,0.52534454282409037695,0.54599999999999948574,0.52534454282409037695
6.92999999999999971578,12.00000000000000000000,9.69999588935258927336,0.52579688282414838163,0.54649999999999954170,0.52579688282414838163
6.94000000000000039080,12.00000000000000000000,9.69090498351749296546,0.52624917337173771070,0.54699999999999959766,0.52624917337173771070
6.95000000000000017764,12.00000000000000000000,9.68181407768240021028,0.52670141447496732212,0.54749999999999965361,0.52670141447496732212
6.95999999999999996447,12.00000000000000000000,9.67272317184730390238,0.52715360614194484157,0.54799999999999959854,0.52715360614194484157
6.96999999999999975131,12.00000000000000000000,9.66363226601221114720,0.52760574838077589632,0.54849999999999954348,0.52760574838077589632
6.98000000000000042633,12.00000000000000000000,9.65454136017711839202,0.52805784119956433731,0.54899999999999959943,0.52805784119956433731
6.99000000000000021316,12.00000000000000000000,9.64545045434202386048,0.52850988460641235012,0.54949999999999954436,0.52850988460641235012
7.00000000000000000000,12.00000000000000000000,9.63635954850692932894,0.52896187860942023296,0.54999999999999948930,0.52896187860942023296
7.00999999999999978684,12.00000000000000000000,9.62726864267183479740,0.52941382321668672972,0.55049999999999954525,0.52941382321668672972
7.01999999999999957367,12.00000000000000000000,9.61817773683674204221,0.52986571843630836387,0.55099999999999949019,0.52986571843630836387
7.03000000000000024869,12.00000000000000000000,9.60908683100164573432,0.53031756427638054863,0.55149999999999954614,0.53031756427638054863
7.04000000000000003553,12.00000000000000000000,9.59999592516655120278,0.53076936074499625473,0.55199999999999960210,0.53076936074499625473
7.04999999999999982236,12.00000000000000000000,9.59090501933146022395,0.53122110785024689861,0.55249999999999954703,0.53122110785024689861
7.05999999999999960920,12.00000000000000000000,9.58181411349636391606,0.53167280560022267544,0.55299999999999960298,0.53167280560022267544
7.07000000000000028422,12.00000000000000000000,9.57272320766127116087,0.53212445400301100484,0.55349999999999954792,0.53212445400301100484
7.08000000000000007105,12.00000000000000000000,9.56363230182617662933,0.53257605306669830725,0.55399999999999949285,0.53257605306669830725
7.08999999999999985789,12.00000000000000000000,9.55454139599108387415,0.53302760279936911569,0.55449999999999954881,0.53302760279936911569
7.09999999999999964473,12.00000000000000000000,9.54545049015599111897,0.53347910320910596482,0.55499999999999949374,0.53347910320910596482
7.11000000000000031974,12.00000000000000000000,9.53635958432089481107,0.53393055430399005701,0.55549999999999954969,0.53393055430399005701
7.12000000000000010658,12.00000000000000000000,9.52726867848580205589,0.53438195609210015213,0.55599999999999960565,0.53438195609210015213
7.12999999999999989342,12.00000000000000000000,9.51817777265070930071,0.53483330858151367782,0.55649999999999955058,0.53483330858151367782
7.13999999999999968026,12.00000000000000000000,9.50908686681561476917,0.53528461178030628531,0.55699999999999949551,0.53528461178030628531
7.15000000000000035527,12.00000000000000000000,9.49999596098052023763,0.53573586569655207157,0.55749999999999955147,0.53573586569655207157
7.16000000000000014211,12.00000000000000000000,9.49090505514542570609,0.53618707033832258002,0.55799999999999949640,0.53618707033832258002
7.16999999999999992895,12.00000000000000000000,9.48181414931033295090,0.53663822571368868797,0.55849999999999955236,0.53663822571368868797
7.17999999999999971578,12.00000000000000000000,9.47272324347524019572,0.53708933183071849715,0.55899999999999949729,0.53708933183071849715
7.19000000000000039080,12.00000000000000000000,9.46363233764014388782,0.53754038869747922114,0.55949999999999955325,0.53754038869747922114
7.20000000000000017764,12.00000000000000000000,9.45454143180505113264,0.53799139632203551997,0.55999999999999949818,0.53799139632203551997
7.20999999999999996447,12.00000000000000000000,9.44545052596995660110,0.53844235471245094349,0.56049999999999955413,0.53844235471245094349
7.21999999999999975131,12.00000000000000000000,9.43635962013486384592,0.53889326387678671004,0.56099999999999949907,0.53889326387678671004
7.23000000000000042633,12.00000000000000000000,9.42726871429977109074,0.53934412382310270573,0.56149999999999944400,0.53934412382310270573
7.24000000000000021316,12.00000000000000000000,9.41817780846467478284,0.53979493455945726232,0.56199999999999949996,0.53979493455945726232
7.25000000000000000000,12.00000000000000000000,9.40908690262958202766,0.54024569609390604707,0.56249999999999944489,0.54024569609390604707
7.25999999999999978684,12.00000000000000000000,9.39999599679448927247,0.54069640843450372802,0.56299999999999938982,0.54069640843450372802
7.26999999999999957367,12.00000000000000000000,9.39090509095939474093,0.54114707158930319686,0.56349999999999944578,0.54114707158930319686
7.28000000000000024869,12.00000000000000000000,9.38181418512430020940,0.54159768556635545789,0.56399999999999950173,0.54159768556635545789
7.29000000000000003553,12.00000000000000000000,9.37272327928920567786,0.54204825037370929497,0.56449999999999944666,0.54204825037370929497
7.29999999999999982236,12.00000000000000000000,9.36363237345411292267,0.54249876601941260379,0.56499999999999950262,0.54249876601941260379
7.30999999999999960920,12.00000000000000000000,9.35454146761901839113,0.54294923251151083754,0.56549999999999944755,0.54294923251151083754
7.32000000000000028422,12.00000000000000000000,9.34545056178392385959,0.54339964985804789510,0.56599999999999950351,0.54339964985804789510
7.33000000000000007105,12.00000000000000000000,9.33635965594883110441,0.54385001806706601002,0.56649999999999944844,0.54385001806706601002
7.33999999999999985789,12.00000000000000000000,9.32726875011373834923,0.54430033714660552846,0.56699999999999939337,0.54430033714660552846
7.34999999999999964473,12.00000000000000000000,9.31817784427864381769,0.54475060710470535330,0.56749999999999944933,0.54475060710470535330
7.36000000000000031974,12.00000000000000000000,9.30908693844354928615,0.54520082794940238902,0.56799999999999950528,0.54520082794940238902
7.37000000000000010658,11.00000000000000000000,9.36699638135679535367,0.54346668857095237204,0.56849999999999945022,0.54346668857095237204
7.37999999999999989342,11.00000000000000000000,9.35799638422191470966,0.54391217389566914875,0.56899999999999950617,0.54391217389566914875
7.38999999999999968026,11.00000000000000000000,9.34899638708703228929,0.54435760599298921303,0.56949999999999945111,0.54435760599298921303
7.40000000000000035527,11.00000000000000000000,9.33999638995215164528,0.54480298487245115702,0.56999999999999939604,0.54480298487245115702
7.41000000000000014211,11.00000000000000000000,9.33099639281726922491,0.54524831054359235161,0.57049999999999934097,0.54524831054359235161
7.41999999999999992895,11.00000000000000000000,9.32199639568238680454,0.54569358301594694804,0.57099999999999939693,0.54569358301594694804
7.42999999999999971578,11.00000000000000000000,9.31299639854750260781,0.54613880229904687713,0.57149999999999934186,0.54613880229904687713
7.44000000000000039080,11.00000000000000000000,9.30399640141262018744,0.54658396840242240433,0.57199999999999939782,0.54658396840242240433
7.45000000000000017764,11.00000000000000000000,9.29499640427773776707,0.54702908133560090853,0.57249999999999945377,0.54702908133560090853
7.45999999999999996447,11.00000000000000000000,9.28599640714285534671,0.54747414110810765919,0.57299999999999939870,0.54747414110810765919
7.46999999999999975131,11.00000000000000000000,9.27699641000797292634,0.54791914772946570533,0.57349999999999945466,0.54791914772946570533
7.48000000000000042633,11.00000000000000000000,9.26799641287309228233,0.54836410120919587552,0.57399999999999939959,0.54836410120919587552
7.49000000000000021316,11.00000000000000000000,9.25899641573820808560,0.54880900155681677788,0.57449999999999934452,0.54880900155681677788
7.50000000000000000000,11.00000000000000000000,9.24999641860332566523,0.54925384878184468906,0.57499999999999940048,0.54925384878184468906
7.50999999999999978684,11.00000000000000000000,9.24099642146844324486,0.54969864289379322120,0.57549999999999934541,0.54969864289379322120
7.51999999999999957367,11.00000000000000000000,9.23199642433356260085,0.55014338390217421004,0.57599999999999929035,0.55014338390217421004
7.53000000000000024869,11.00000000000000000000,9.22299642719867662777,0.55058807181649749296,0.57649999999999945732,0.55058807181649749296
7.54000000000000003553,11.00000000000000000000,9.21399643006379598376,0.55103270664626946562,0.57699999999999940226,0.55103270664626946562
7.54999999999999982236,11.00000000000000000000,9.20499643292891178703,0.55147728840099552450,0.57749999999999934719,0.55147728840099552450
7.55999999999999960920,11.00000000000000000000,9.19599643579403114302,0.55192181709017817948,0.57799999999999940314,0.55192181709017817948
7.57000000000000028422,11.00000000000000000000,9.18699643865914694629,0.55236629272331760898,0.57849999999999934808,0.55236629272331760898
7.58000000000000007105,11.00000000000000000000,9.17799644152426630228,0.55281071530991210405,0.57899999999999940403,0.55281071530991210405
7.58999999999999985789,11.00000000000000000000,9.16899644438938388191,0.55325508485945718018,0.57949999999999934897,0.55325508485945718018
7.59999999999999964473,11.00000000000000000000,9.15999644725450323790,0.55369940138144657649,0.57999999999999929390,0.55369940138144657649
7.61000000000000031974,11.00000000000000000000,9.15099645011961726482,0.55414366488537170063,0.58049999999999934985,0.55414366488537170063
7.62000000000000010658,11.00000000000000000000,9.14199645298473484445,0.55458787538072129575,0.58099999999999940581,0.55458787538072129575
7.62999999999999989342,11.00000000000000000000,9.13299645584985242408,0.55503203287698210655,0.58149999999999935074,0.55503203287698210655
7.63999999999999968026,11.00000000000000000000,9.12399645871497000371,0.55547613738363876834,0.58199999999999940670,0.55547613738363876834
7.65000000000000035527,11.00000000000000000000,9.11499646158008758334,0.55592018891017325188,0.58249999999999935163,0.55592018891017325188
7.66000000000000014211,11.00000000000000000000,9.10599646444520516297,0.55636418746606586261,0.58299999999999929656,0.55636418746606586261
7.66999999999999992895,11.00000000000000000000,9.09699646731032274261,0.55680813306079413039,0.58349999999999935252,0.55680813306079413039
7.67999999999999971578,11.00000000000000000000,9.08799647017544209859,0.55725202570383325362,0.58399999999999929745,0.55725202570383325362
7.69000000000000039080,11.00000000000000000000,9.07899647304055790187,0.55769586540465665436,0.58449999999999935341,0.55769586540465665436
7.70000000000000017764,11.00000000000000000000,9.06999647590567548150,0.55813965217273531216,0.58499999999999940936,0.55813965217273531216
7.70999999999999996447,11.00000000000000000000,9.06099647877079306113,0.55858338601753754205,0.58549999999999935429,0.55858338601753754205
7.71999999999999975131,11.00000000000000000000,9.05199648163591064076,0.55902706694853010472,0.58599999999999929923,0.55902706694853010472
7.73000000000000042633,11.00000000000000000000,9.04299648450102822039,0.55947069497517687431,0.58649999999999935518,0.55947069497517687431
7.74000000000000021316,11.00000000000000000000,9.03399648736614402367,0.55991427010693994859,0.58699999999999930012,0.55991427010693994859
7.75000000000000000000,11.00000000000000000000,9.02499649023126337966,0.56035779235327876080,0.58749999999999935607,0.56035779235327876080
7.75999999999999978684,11.00000000000000000000,9.01599649309638095929,0.56080126172365074577,0.58799999999999930100,0.56080126172365074577
7.76999999999999957367,11.00000000000000000000,9.00699649596149853892,0.56124467822751089585,0.58849999999999924594,0.56124467822751089585
7.78000000000000024869,11.00000000000000000000,8.99799649882661434219,0.56168804187431231600,0.58899999999999930189,0.56168804187431231600
7.79000000000000003553,11.00000000000000000000,8.98899650169173369818,0.56213135267350544666,0.58949999999999935785,0.56213135267350544666
7.79999999999999982236,11.00000000000000000000,8.97999650455685127781,0.56257461063453850780,0.58999999999999930278,0.56257461063453850780
7.80999999999999960920,11.00000000000000000000,8.97099650742196708109,0.56301781576685794306,0.59049999999999924771,0.56301781576685794306
7.82000000000000028422,11.00000000000000000000,8.96199651028708466072,0.56346096807990730948,0.59099999999999930367,0.56346096807990730948
7.83000000000000007105,11.00000000000000000000,8.95299651315220401671,0.56390406758312827673,0.59149999999999924860,0.56390406758312827673
7.83999999999999985789,11.00000000000000000000,8.94399651601732159634,0.56434711428596029403,0.59199999999999919353,0.56434711428596029403
7.84999999999999964473,11.00000000000000000000,8.93499651888243917597,0.56479010819784047914,0.59249999999999924949,0.56479010819784047914
7.86000000000000031974,11.00000000000000000000,8.92599652174755497924,0.56523304932820350732,0.59299999999999930544,0.56523304932820350732
7.87000000000000010658,11.00000000000000000000,8.91699652461267255887,0.56567593768648205543,0.59349999999999925038,0.56567593768648205543
7.87999999999999989342,11.00000000000000000000,8.90799652747778836215,0.56611877328210646887,0.59399999999999930633,0.56611877328210646887
7.88999999999999968026,11.00000000000000000000,8.89899653034290771814,0.56656155612450476156,0.59449999999999925127,0.56656155612450476156
7.90000000000000035527,11.00000000000000000000,8.88999653320802529777,0.56700428622310294902,0.59499999999999930722,0.56700428622310294902
7.91000000000000014211,11.00000000000000000000,8.88099653607314465376,0.56744696358732438224,0.59549999999999925215,0.56744696358732438224
7.91999999999999992895,11.00000000000000000000,8.87199653893826045703,0.56788958822659085790,0.59599999999999919709,0.56788958822659085790
7.92999999999999971578,11.00000000000000000000,8.86299654180337803666,0.56833216015032128610,0.59649999999999925304,0.56833216015032128610
7.94000000000000039080,11.00000000000000000000,8.85399654466849383994,0.56877467936793246750,0.59699999999999930900,0.56877467936793246750
7.95000000000000017764,11.00000000000000000000,8.84499654753361141957,0.56921714588883909336,0.59749999999999925393,0.56921714588883909336
7.95999999999999996447,11.00000000000000000000,8.83599655039872899920,0.56965955972245352346,0.59799999999999930989,0.56965955972245352346
7.96999999999999975131,11.00000000000000000000,8.82699655326384835519,0.57010192087818589712,0.59849999999999925482,0.57010192087818589712
7.98000000000000042633,11.00000000000000000000,8.81799655612896415846,0.57054422936544424427,0.59899999999999919975,0.57054422936544424427
7.99000000000000021316,11.00000000000000000000,8.80899655899408173809,0.57098648519363426335,0.59949999999999925571,0.57098648519363426335
8.00000000000000000000,11.00000000000000000000,8.79999656185920109408,0.57142868837215909927,0.59999999999999920064,0.57142868837215909927
8.00999999999999978684,11.00000000000000000000,8.79099656472430979193,0.57187083891042111983,0.60049999999999958966,0.57187083891042111983
8.01999999999999957367,11.00000000000000000000,8.78199656758942737156,0.57231293681781758576,0.60099999999999975664,0.57231293681781758576
8.02999999999999936051,11.00000000000000000000,8.77299657045454672755,0.57275498210374575780,0.60149999999999970157,0.57275498210374575780
8.03999999999999914735,11.00000000000000000000,8.76399657331966075446,0.57319697477760067628,0.60199999999999975753,0.57319697477760067628
8.05000000000000071054,11.00000000000000000000,8.75499657618477655774,0.57363891484877393978,0.60249999999999981348,0.57363891484877393978
8.06000000000000049738,11.00000000000000000000,8.74599657904989236101,0.57408080232665592568,0.60299999999999986944,0.57408080232665592568
8.07000000000000028422,11.00000000000000000000,8.73699658191501171700,0.57452263722063412477,0.60349999999999981437,0.57452263722063412477
8.08000000000000007105,11.00000000000000000000,8.72799658478012929663,0.57496441954009458453,0.60399999999999987033,0.57496441954009458453
8.08999999999999985789,11.00000000000000000000,8.71899658764524687626,0.57540614929442002179,0.60449999999999981526,0.57540614929442002179
8.09999999999999964473,11.00000000000000000000,8.70999659051036445589,0.57584782649299171009,0.60499999999999976019,0.57584782649299171009
8.10999999999999943157,11.00000000000000000000,8.70099659337548203553,0.57628945114518881354,0.60549999999999970512,0.57628945114518881354
8.11999999999999921840,11.00000000000000000000,8.69199659624060139151,0.57673102326038772070,0.60599999999999976108,0.57673102326038772070
8.13000000000000078160,11.00000000000000000000,8.68299659910571719479,0.57717254284796282171,0.60649999999999981704,0.57717254284796282171
8.14000000000000056843,11.00000000000000000000,8.67399660197083299806,0.57761400991728606424,0.60699999999999976197,0.57761400991728606424
8.15000000000000035527,11.00000000000000000000,8.66499660483595235405,0.57805542447772761960,0.60749999999999981792,0.57805542447772761960
8.16000000000000014211,11.00000000000000000000,8.65599660770106815733,0.57849678653865532763,0.60799999999999976286,0.57849678653865532763
8.16999999999999992895,11.00000000000000000000,8.64699661056618573696,0.57893809610943425259,0.60849999999999981881,0.57893809610943425259
8.17999999999999971578,11.00000000000000000000,8.63799661343130509294,0.57937935319942779344,0.60899999999999976374,0.57937935319942779344
8.18999999999999950262,11.00000000000000000000,8.62899661629642267258,0.57982055781799690664,0.60949999999999970868,0.57982055781799690664
8.19999999999999928946,11.00000000000000000000,8.61999661916154025221,0.58026170997450077227,0.60999999999999976463,0.58026170997450077227
8.21000000000000085265,11.00000000000000000000,8.61099662202665605548,0.58070280967829557284,0.61049999999999982059,0.58070280967829557284
8.22000000000000063949,11.00000000000000000000,8.60199662489177541147,0.58114385693873549243,0.61099999999999976552,0.58114385693873549243
8.23000000000000042633,11.00000000000000000000,8.59299662775689299110,0.58158485176517282778,0.61149999999999971045,0.58158485176517282778
8.24000000000000021316,11.00000000000000000000,8.58399663062201057073,0.58202579416695765513,0.61199999999999976641,0.58202579416695765513
8.25000000000000000000,11.00000000000000000000,8.57499663348712815036,0.58246668415343749725,0.61249999999999971134,0.58246668415343749725
8.25999999999999978684,11.00000000000000000000,8.56599663635224573000,0.58290752173395765645,0.61299999999999965627,0.58290752173395765645
8.26999999999999957367,11.00000000000000000000,8.55699663921736330963,0.58334830691786154766,0.61349999999999971223,0.58334830691786154766
8.27999999999999936051,11.00000000000000000000,8.54799664208248088926,0.58378903971449003230,0.61399999999999965716,0.58378903971449003230
8.28999999999999914735,11.00000000000000000000,8.53899664494759846889,0.58422972013318208440,0.61449999999999971312,0.58422972013318208440
8.30000000000000071054,11.00000000000000000000,8.52999664781271427216,0.58467034818327423551,0.61499999999999976907,0.58467034818327423551
8.31000000000000049738,11.00000000000000000000,8.52099665067783362815,0.58511092387410035265,0.61549999999999971401,0.58511092387410035265
8.32000000000000028422,11.00000000000000000000,8.51199665354294943143,0.58555144721499308158,0.61599999999999976996,0.58555144721499308158
8.33000000000000007105,11.00000000000000000000,8.50299665640806701106,0.58599191821528229251,0.61649999999999971489,0.58599191821528229251
8.33999999999999985789,11.00000000000000000000,8.49399665927318281433,0.58643233688429541317,0.61699999999999965983,0.58643233688429541317
8.34999999999999964473,11.00000000000000000000,8.48499666213830394668,0.58687270323135809491,0.61749999999999971578,0.58687270323135809491
8.35999999999999943157,11.00000000000000000000,8.47599666500341797359,0.58731301726579354661,0.61799999999999966072,0.58731301726579354661
8.36999999999999921840,11.00000000000000000000,8.46699666786853732958,0.58775327899692275668,0.61849999999999971667,0.58775327899692275668
8.38000000000000078160,11.00000000000000000000,8.45799667073365490921,0.58819348843406471516,0.61899999999999977263,0.58819348843406471516
8.39000000000000056843,11.00000000000000000000,8.44899667359877071249,0.58863364558653585856,0.61949999999999971756,0.58863364558653585856
8.40000000000000035527,11.00000000000000000000,8.43999667646388829212,0.58907375046365051396,0.61999999999999966249,0.58907375046365051396
8.41000000000000014211,11.00000000000000000000,8.43099667932900764811,0.58951380307472112108,0.62049999999999960743,0.58951380307472112108
8.41999999999999992895,11.00000000000000000000,8.42199668219412345138,0.58995380342905778814,0.62099999999999966338,0.58995380342905778814
8.42999999999999971578,11.00000000000000000000,8.41299668505924103101,0.59039375153596773682,0.62149999999999960831,0.59039375153596773682
8.43999999999999950262,11.00000000000000000000,8.40399668792435861064,0.59083364740475696752,0.62199999999999966427,0.59083364740475696752
8.44999999999999928946,11.00000000000000000000,8.39499669078947796663,0.59127349104472848307,0.62249999999999960920,0.59127349104472848307
8.46000000000000085265,11.00000000000000000000,8.38599669365459376991,0.59171328246518384297,0.62299999999999966516,0.59171328246518384297
8.47000000000000063949,11.00000000000000000000,8.37699669651971134954,0.59215302167542183120,0.62349999999999972111,0.59215302167542183120
8.48000000000000042633,11.00000000000000000000,8.36799669938482715281,0.59259270868473878924,0.62399999999999966604,0.59259270868473878924
8.49000000000000021316,11.00000000000000000000,8.35899670224994473244,0.59303234350242961526,0.62449999999999961098,0.59303234350242961526
8.50000000000000000000,11.00000000000000000000,8.34999670511506408843,0.59347192613778654291,0.62499999999999966693,0.59347192613778654291
8.50999999999999978684,10.00000000000000000000,8.43555256911279904841,0.59059744196491392731,0.62549999999999961187,0.59059744196491392731
8.51999999999999957367,10.00000000000000000000,8.42666368269993881768,0.59103078856901281046,0.62599999999999966782,0.59103078856901281046
8.52999999999999936051,10.00000000000000000000,8.41777479628707681059,0.59146407835181136203,0.62649999999999961275,0.59146407835181136203
8.53999999999999914735,10.00000000000000000000,8.40888590987421657985,0.59189731132448486495,0.62699999999999955769,0.59189731132448486495
8.55000000000000071054,10.00000000000000000000,8.39999702346135279640,0.59233048749820538248,0.62749999999999961364,0.59233048749820538248
8.56000000000000049738,10.00000000000000000000,8.39110813704849434203,0.59276360688414209132,0.62799999999999966960,0.59276360688414209132
8.57000000000000028422,10.00000000000000000000,8.38221925063563055858,0.59319666949346117057,0.62849999999999961453,0.59319666949346117057
8.58000000000000007105,10.00000000000000000000,8.37333036422276855149,0.59362967533732602377,0.62899999999999955946,0.59362967533732602377
8.58999999999999985789,10.00000000000000000000,8.36444147780991009711,0.59406262442689705683,0.62949999999999961542,0.59406262442689705683
8.59999999999999964473,10.00000000000000000000,8.35555259139704809002,0.59449551677333178912,0.62999999999999956035,0.59449551677333178912
8.60999999999999943157,10.00000000000000000000,8.34666370498418608292,0.59492835238778474238,0.63049999999999950528,0.59492835238778474238
8.61999999999999921840,10.00000000000000000000,8.33777481857132585219,0.59536113128140788486,0.63099999999999967226,0.59536113128140788486
8.63000000000000078160,10.00000000000000000000,8.32888593215846206874,0.59579385346534941004,0.63149999999999972822,0.59579385346534941004
8.64000000000000056843,10.00000000000000000000,8.31999704574559828529,0.59622651895075540196,0.63199999999999967315,0.59622651895075540196
8.65000000000000035527,10.00000000000000000000,8.31110815933273983092,0.59665912774876872504,0.63249999999999972911,0.59665912774876872504
8.66000000000000014211,10.00000000000000000000,8.30221927291987782382,0.59709167987052913507,0.63299999999999967404,0.59709167987052913507
8.66999999999999992895,10.00000000000000000000,8.29333038650701581673,0.59752417532717383430,0.63349999999999961897,0.59752417532717383430
8.67999999999999971578,10.00000000000000000000,8.28444150009415558600,0.59795661412983713845,0.63399999999999967493,0.59795661412983713845
8.68999999999999950262,10.00000000000000000000,8.27555261368129357891,0.59838899628964981048,0.63449999999999961986,0.59838899628964981048
8.69999999999999928946,10.00000000000000000000,8.26666372726843334817,0.59882132181774039292,0.63499999999999956479,0.59882132181774039292
8.71000000000000085265,10.00000000000000000000,8.25777484085556956472,0.59925359072523465276,0.63549999999999973177,0.59925359072523465276
8.72000000000000063949,10.00000000000000000000,8.24888595444270933399,0.59968580302325402709,0.63599999999999967670,0.59968580302325402709
8.73000000000000042633,10.00000000000000000000,8.23999706802984732690,0.60011795872291906484,0.63649999999999962164,0.60011795872291906484
8.74000000000000021316,10.00000000000000000000,8.23110818161698709616,0.60055005783534598507,0.63699999999999967759,0.60055005783534598507
8.75000000000000000000,10.00000000000000000000,8.22221929520412686543,0.60098210037164834230,0.63749999999999962252,0.60098210037164834230
8.75999999999999978684,10.00000000000000000000,8.21333040879126485834,0.60141408634293747060,0.63799999999999967848,0.60141408634293747060
8.76999999999999957367,10.00000000000000000000,8.20444152237840462760,0.60184601576032059622,0.63849999999999962341,0.60184601576032059622
8.77999999999999936051,10.00000000000000000000,8.19555263596554262051,0.60227788863490328009,0.63899999999999956835,0.60227788863490328009
8.78999999999999914735,10.00000000000000000000,8.18666374955268238978,0.60270970497778730834,0.63949999999999962430,0.60270970497778730834
8.80000000000000071054,10.00000000000000000000,8.17777486313981860633,0.60314146480007202467,0.63999999999999968026,0.60314146480007202467
8.81000000000000049738,10.00000000000000000000,8.16888597672695837559,0.60357316811285366409,0.64049999999999962519,0.60357316811285366409
8.82000000000000028422,10.00000000000000000000,8.15999709031409636850,0.60400481492722557508,0.64099999999999968114,0.60400481492722557508
8.83000000000000007105,10.00000000000000000000,8.15110820390123436141,0.60443640525427821952,0.64149999999999973710,0.60443640525427821952
8.83999999999999985789,10.00000000000000000000,8.14221931748837235432,0.60486793910509917271,0.64199999999999968203,0.60486793910509917271
8.84999999999999964473,10.00000000000000000000,8.13333043107551034723,0.60529941649077312338,0.64249999999999973799,0.60529941649077312338
8.85999999999999943157,10.00000000000000000000,8.12444154466265011649,0.60573083742238154059,0.64299999999999968292,0.60573083742238154059
8.86999999999999921840,10.00000000000000000000,8.11555265824978988576,0.60616220191100389503,0.64349999999999973888,0.60616220191100389503
8.88000000000000078160,10.00000000000000000000,8.10666377183692610231,0.60659350996771566056,0.64399999999999979483,0.60659350996771566056
8.89000000000000056843,10.00000000000000000000,8.09777488542406587158,0.60702476160358986856,0.64449999999999973976,0.60702476160358986856
8.90000000000000035527,10.00000000000000000000,8.08888599901120386448,0.60745595682969721896,0.64499999999999979572,0.60745595682969721896
8.91000000000000014211,10.00000000000000000000,8.07999711259834185739,0.60788709565710441485,0.64549999999999974065,0.60788709565710441485
8.91999999999999992895,10.00000000000000000000,8.07110822618547985030,0.60831817809687604992,0.64599999999999968558,0.60831817809687604992
8.92999999999999971578,10.00000000000000000000,8.06221933977261961957,0.60874920416007383128,0.64649999999999974154,0.60874920416007383128
8.93999999999999950262,10.00000000000000000000,8.05333045335975938883,0.60918017385775580230,0.64699999999999968647,0.60918017385775580230
8.94999999999999928946,10.00000000000000000000,8.04444156694689738174,0.60961108720097834102,0.64749999999999974243,0.60961108720097834102
8.96000000000000085265,10.00000000000000000000,8.03555268053403359829,0.61004194420079393968,0.64799999999999979838,0.61004194420079393968
8.97000000000000063949,10.00000000000000000000,8.02666379412117336756,0.61047274486825220396,0.64849999999999974332,0.61047274486825220396
8.98000000000000042633,10.00000000000000000000,8.01777490770831313682,0.61090348921440074115,0.64899999999999979927,0.61090348921440074115
8.99000000000000021316,10.00000000000000000000,8.00888602129545112973,0.61133417725028327272,0.64949999999999974420,0.61133417725028327272
9.00000000000000000000,10.00000000000000000000,7.99999713488259089900,0.61176480898694129973,0.64999999999999980016,0.61176480898694129973
9.00999999999999978684,10.00000000000000000000,7.99110824846972889191,0.61219538443541299255,0.65049999999999974509,0.61219538443541299255
9.01999999999999957367,10.00000000000000000000,7.98221936205686866117,0.61262590360673374601,0.65099999999999969003,0.61262590360673374601
9.02999999999999936051,10.00000000000000000000,7.97333047564400487772,0.61305636651193684550,0.65149999999999985700,0.61305636651193684550
9.03999999999999914735,10.00000000000000000000,7.96444158923114464699,0.61348677316205135757,0.65199999999999980194,0.61348677316205135757
9.05000000000000071054,10.00000000000000000000,7.95555270281828263990,0.61391712356810401729,0.65249999999999985789,0.61391712356810401729
9.06000000000000049738,10.00000000000000000000,7.94666381640541885645,0.61434741774111922830,0.65299999999999991385,0.61434741774111922830
9.07000000000000028422,10.00000000000000000000,7.93777492999255862571,0.61477765569211784147,0.65349999999999985878,0.61477765569211784147
9.08000000000000007105,10.00000000000000000000,7.92888604357969839498,0.61520783743211782113,0.65399999999999991473,0.61520783743211782113
9.08999999999999985789,10.00000000000000000000,7.91999715716683638789,0.61563796297213491115,0.65449999999999985967,0.61563796297213491115
9.09999999999999964473,10.00000000000000000000,7.91110827075397438080,0.61606803232318141372,0.65499999999999980460,0.61606803232318141372
9.10999999999999943157,10.00000000000000000000,7.90221938434111326188,0.61649804549626674444,0.65549999999999986056,0.61649804549626674444
9.11999999999999921840,10.00000000000000000000,7.89333049792825303115,0.61692800250239754334,0.65599999999999980549,0.61692800250239754334
9.13000000000000078160,10.00000000000000000000,7.88444161151538924770,0.61735790335257789696,0.65649999999999986144,0.61735790335257789696
9.14000000000000056843,10.00000000000000000000,7.87555272510252901697,0.61778774805780845014,0.65699999999999991740,0.61778774805780845014
9.15000000000000035527,10.00000000000000000000,7.86666383868966700987,0.61821753662908751625,0.65749999999999986233,0.61821753662908751625
9.16000000000000014211,10.00000000000000000000,7.85777495227680677914,0.61864726907741007800,0.65799999999999991829,0.61864726907741007800
9.16999999999999992895,10.00000000000000000000,7.84888606586394477205,0.61907694541376845354,0.65849999999999986322,0.61907694541376845354
9.17999999999999971578,10.00000000000000000000,7.83999717945108454131,0.61950656564915218549,0.65899999999999991918,0.61950656564915218549
9.18999999999999950262,10.00000000000000000000,7.83110829303822253422,0.61993612979454781886,0.65949999999999986411,0.61993612979454781886
9.19999999999999928946,10.00000000000000000000,7.82221940662536052713,0.62036563786093912309,0.65999999999999992006,0.62036563786093912309
9.21000000000000085265,10.00000000000000000000,7.81333052021249852004,0.62079508985930687004,0.66049999999999997602,0.62079508985930687004
9.22000000000000063949,10.00000000000000000000,7.80444163379963651295,0.62122448580062894496,0.66099999999999992095,0.62122448580062894496
9.23000000000000042633,10.00000000000000000000,7.79555274738677539403,0.62165382569588056860,0.66149999999999997691,0.62165382569588056860
9.24000000000000021316,10.00000000000000000000,7.78666386097391249876,0.62208310955603407510,0.66200000000000003286,0.62208310955603407510
9.25000000000000000000,10.00000000000000000000,7.77777497456105137985,0.62251233739205846796,0.66249999999999997780,0.62251233739205846796
9.25999999999999978684,10.00000000000000000000,7.76888608814819114912,0.62294150921492064121,0.66300000000000003375,0.62294150921492064121
9.26999999999999957367,10.00000000000000000000,7.75999720173532736567,0.62337062503558415827,0.66349999999999997868,0.62337062503558415827
9.27999999999999936051,10.00000000000000000000,7.75110831532246713493,0.62379968486500969593,0.66400000000000003464,0.62379968486500969593
9.28999999999999914735,10.00000000000000000000,7.74221942890960690420,0.62422868871415515546,0.66449999999999997957,0.62422868871415515546
9.30000000000000071054,10.00000000000000000000,7.73333054249674312075,0.62465763659397588459,0.66500000000000003553,0.62465763659397588459
9.31000000000000049738,10.00000000000000000000,7.72444165608388289002,0.62508652851542378937,0.66550000000000009148,0.62508652851542378937
9.32000000000000028422,10.00000000000000000000,7.71555276967102088292,0.62551536448944833335,0.66600000000000003642,0.62551536448944833335
9.33000000000000007105,10.00000000000000000000,7.70666388325816065219,0.62594414452699609352,0.66650000000000009237,0.62594414452699609352
9.33999999999999985789,10.00000000000000000000,7.69777499684529864510,0.62637286863901064926,0.66700000000000003730,0.62637286863901064926
9.34999999999999964473,10.00000000000000000000,7.68888611043243841436,0.62680153683643280438,0.66749999999999998224,0.62680153683643280438
9.35999999999999943157,10.00000000000000000000,7.67999722401957640727,0.62723014913020047612,0.66800000000000003819,0.62723014913020047612
9.36999999999999921840,10.00000000000000000000,7.67110833760671706472,0.62765870553124869513,0.66849999999999998312,0.62765870553124869513
9.38000000000000078160,10.00000000000000000000,7.66221945119385328127,0.62808720605050982755,0.66900000000000003908,0.62808720605050982755
9.39000000000000056843,10.00000000000000000000,7.65333056478099127418,0.62851565069891324189,0.66950000000000009504,0.62851565069891324189
9.40000000000000035527,10.00000000000000000000,7.64444167836812926708,0.62894403948738542010,0.67000000000000015099,0.62894403948738542010
9.41000000000000014211,10.00000000000000000000,7.63555279195526903635,0.62937237242684984651,0.67050000000000009592,0.62937237242684984651
9.41999999999999992895,10.00000000000000000000,7.62666390554240702926,0.62980064952822756297,0.67100000000000004086,0.62980064952822756297
9.42999999999999971578,10.00000000000000000000,7.61777501912954679852,0.63022887080243661373,0.67150000000000009681,0.63022887080243661373
9.43999999999999950262,10.00000000000000000000,7.60888613271668479143,0.63065703626039193441,0.67200000000000004174,0.63065703626039193441
9.44999999999999928946,10.00000000000000000000,7.59999724630382456070,0.63108514591300612917,0.67250000000000009770,0.63108514591300612917
9.46000000000000085265,10.00000000000000000000,7.59110835989096077725,0.63151319977118847149,0.67300000000000015365,0.63151319977118847149
9.47000000000000063949,10.00000000000000000000,7.58221947347810054652,0.63194119784584534827,0.67350000000000009859,0.63194119784584534827
9.48000000000000042633,10.00000000000000000000,7.57333058706523853942,0.63236914014788092597,0.67400000000000015454,0.63236914014788092597
9.49000000000000021316,10.00000000000000000000,7.56444170065237653233,0.63279702668819581834,0.67450000000000009948,0.63279702668819581834
9.50000000000000000000,10.00000000000000000000,7.55555281423951541342,0.63322485747768830766,0.67500000000000015543,0.63322485747768830766
9.50999999999999978684,10.00000000000000000000,7.54666392782665340633,0.63365263252725334553,0.67550000000000010036,0.63365263252725334553
9.51999999999999957367,10.00000000000000000000,7.53777504141379317559,0.63408035184778377413,0.67600000000000004530,0.63408035184778377413
9.52999999999999936051,10.00000000000000000000,7.52888615500093294486,0.63450801545016866090,0.67650000000000010125,0.63450801545016866090
9.53999999999999914735,10.00000000000000000000,7.51999726858807271412,0.63493562334529529689,0.67700000000000004619,0.63493562334529529689
9.55000000000000071054,10.00000000000000000000,7.51110838217521070703,0.63536317554404708741,0.67750000000000021316,0.63536317554404708741
9.56000000000000049738,10.00000000000000000000,7.50221949576234692358,0.63579067205730543932,0.67800000000000015810,0.63579067205730543932
9.57000000000000028422,10.00000000000000000000,7.49333060934948669285,0.63621811289594831784,0.67850000000000010303,0.63621811289594831784
9.58000000000000007105,10.00000000000000000000,7.48444172293662646211,0.63664549807085113464,0.67900000000000015898,0.63664549807085113464
9.58999999999999985789,10.00000000000000000000,7.47555283652376267867,0.63707282759288663687,0.67950000000000010392,0.63707282759288663687
9.59999999999999964473,10.00000000000000000000,7.46666395011090244793,0.63750010147292457408,0.68000000000000015987,0.63750010147292457408
9.60999999999999943157,10.00000000000000000000,7.45777506369804132902,0.63792731972183147615,0.68050000000000010481,0.63792731972183147615
9.61999999999999921840,10.00000000000000000000,7.44888617728517932193,0.63835448235047165255,0.68100000000000016076,0.63835448235047165255
9.63000000000000078160,10.00000000000000000000,7.43999729087231731484,0.63878158936970641513,0.68150000000000021672,0.63878158936970641513
9.64000000000000056843,10.00000000000000000000,7.43110840445945708410,0.63920864079039407812,0.68200000000000016165,0.63920864079039407812
9.65000000000000035527,10.00000000000000000000,7.42221951804659507701,0.63963563662339029126,0.68250000000000021760,0.63963563662339029126
9.66000000000000014211,10.00000000000000000000,7.41333063163373484628,0.64006257687954759561,0.68300000000000016254,0.64006257687954759561
9.66999999999999992895,10.00000000000000000000,7.40444174522087283918,0.64048946156971620081,0.68350000000000021849,0.64048946156971620081
9.67999999999999971578,10.00000000000000000000,7.39555285880801260845,0.64091629070474298580,0.68400000000000016342,0.64091629070474298580
9.68999999999999950262,10.00000000000000000000,7.38666397239515060136,0.64134306429547249806,0.68450000000000010836,0.64134306429547249806
9.69999999999999928946,10.00000000000000000000,7.37777508598228859427,0.64176978235274606543,0.68500000000000016431,0.64176978235274606543
9.71000000000000085265,10.00000000000000000000,7.36888619956942658717,0.64219644488740224020,0.68550000000000022027,0.64219644488740224020
9.72000000000000063949,10.00000000000000000000,7.35999731315656458008,0.64262305191027702111,0.68600000000000016520,0.64262305191027702111
9.73000000000000042633,10.00000000000000000000,7.35110842674370346117,0.64304960343220318730,0.68650000000000022116,0.64304960343220318730
9.74000000000000021316,10.00000000000000000000,7.34221954033084323044,0.64347609946401107539,0.68700000000000016609,0.64347609946401107539
9.75000000000000000000,10.00000000000000000000,7.33333065391798122334,0.64390254001652791338,0.68750000000000011102,0.64390254001652791338
9.75999999999999978684,10.00000000000000000000,7.32444176750511921625,0.64432892510057848678,0.68800000000000005596,0.64432892510057848678
9.76999999999999957367,10.00000000000000000000,7.31555288109225898552,0.64475525472698447249,0.68850000000000011191,0.64475525472698447249
9.77999999999999936051,10.00000000000000000000,7.30666399467939875478,0.64518152890656454979,0.68900000000000005684,0.64518152890656454979
9.78999999999999914735,10.00000000000000000000,7.29777510826653674769,0.64560774765013506649,0.68950000000000000178,0.64560774765013506649
9.80000000000000071054,10.00000000000000000000,7.28888622185367296424,0.64603391096850937281,0.69000000000000016875,0.64603391096850937281
9.81000000000000049738,10.00000000000000000000,7.27999733544081095715,0.64646001887249759932,0.69050000000000011369,0.64646001887249759932
9.82000000000000028422,10.00000000000000000000,7.27110844902795072642,0.64688607137290776716,0.69100000000000005862,0.64688607137290776716
9.83000000000000007105,10.00000000000000000000,7.26221956261509049568,0.64731206848054445580,0.69150000000000011458,0.64731206848054445580
9.83999999999999985789,10.00000000000000000000,7.25333067620222937677,0.64773801020621002422,0.69200000000000005951,0.64773801020621002422
9.84999999999999964473,10.00000000000000000000,7.24444178978936736968,0.64816389656070327874,0.69250000000000000444,0.64816389656070327874
9.85999999999999943157,10.00000000000000000000,7.23555290337650536259,0.64858972755482124928,0.69299999999999994937,0.64858972755482124928
9.86999999999999921840,10.00000000000000000000,7.22666401696364513185,0.64901550319935708000,0.69350000000000000533,0.64901550319935708000
9.88000000000000078160,10.00000000000000000000,7.21777513055078134840,0.64944122350510169461,0.69400000000000006128,0.64944122350510169461
9.89000000000000056843,9.00000000000000000000,7.34624760931811415787,0.64468788403763277461,0.69450000000000000622,0.64468788403763277461
9.90000000000000035527,9.00000000000000000000,7.33749761140726253217,0.64510523805039510226,0.69499999999999995115,0.64510523805039510226
9.91000000000000014211,9.00000000000000000000,7.32874761349641001829,0.64552253153748595516,0.69549999999999989608,0.64552253153748595516
9.91999999999999992895,9.00000000000000000000,7.31999761558555839258,0.64593976451207091305,0.69599999999999995204,0.64593976451207091305
9.92999999999999971578,9.00000000000000000000,7.31124761767470765506,0.64635693698731100376,0.69649999999999989697,0.64635693698731100376
9.93999999999999950262,9.00000000000000000000,7.30249761976385602935,0.64677404897636459058,0.69699999999999984190,0.64677404897636459058
9.94999999999999928946,9.00000000000000000000,7.29374762185300440365,0.64719110049238537385,0.69749999999999989786,0.64719110049238537385
9.96000000000000085265,9.00000000000000000000,7.28499762394215100159,0.64760809154852350122,0.69799999999999995381,0.64760809154852350122
9.97000000000000063949,9.00000000000000000000,7.27624762603129848770,0.64802502215792523454,0.69849999999999989875,0.64802502215792523454
9.98000000000000042633,9.00000000000000000000,7.26749762812044686200,0.64844189233373317194,0.69899999999999995470,0.64844189233373317194
9.99000000000000021316,9.00000000000000000000,7.25874763020959523629,0.64885870208908613677,0.69949999999999989964,0.64885870208908613677
10.00000000000000000000,9.00000000000000000000,7.24999763229874361059,0.64927545143711884457,0.69999999999999984457,0.64927545143711884457
10.00999999999999978684,9.00000000000000000000,7.24124763438789109671,0.64969214039096256919,0.70049999999999990052,0.64969214039096256919
10.01999999999999957367,9.00000000000000000000,7.23249763647704035918,0.65010876896374447664,0.70099999999999984546,0.65010876896374447664
10.02999999999999936051,9.00000000000000000000,7.22374763856618962166,0.65052533716858784718,0.70149999999999979039,0.65052533716858784718
10.03999999999999914735,9.00000000000000000000,7.21499764065533710777,0.65094184501861285241,0.70199999999999973532,0.65094184501861285241
10.05000000000000071054,9.00000000000000000000,7.20624764274448459389,0.65135829252693522307,0.70249999999999990230,0.65135829252693522307
10.06000000000000049738,9.00000000000000000000,7.19749764483363296819,0.65177467970666669306,0.70299999999999984723,0.65177467970666669306
10.07000000000000028422,9.00000000000000000000,7.18874764692278134248,0.65219100657091599871,0.70349999999999979217,0.65219100657091599871
10.08000000000000007105,9.00000000000000000000,7.17999764901192971678,0.65260727313278732442,0.70399999999999973710,0.65260727313278732442
10.08999999999999985789,9.00000000000000000000,7.17124765110107897925,0.65302347940538152393,0.70449999999999979305,0.65302347940538152393
10.09999999999999964473,9.00000000000000000000,7.16249765319022646537,0.65343962540179545417,0.70499999999999973799,0.65343962540179545417
10.10999999999999943157,9.00000000000000000000,7.15374765527937483967,0.65385571113512230834,0.70549999999999968292,0.65385571113512230834
10.11999999999999921840,9.00000000000000000000,7.14499765736852321396,0.65427173661845128283,0.70599999999999973888,0.65427173661845128283
10.13000000000000078160,9.00000000000000000000,7.13624765945767070008,0.65468770186486768825,0.70649999999999968381,0.65468770186486768825
10.14000000000000056843,9.00000000000000000000,7.12749766154681907437,0.65510360688745372659,0.70699999999999962874,0.65510360688745372659
10.15000000000000035527,9.00000000000000000000,7.11874766363596656049,0.65551945169928704793,0.70749999999999957367,0.65551945169928704793
10.16000000000000014211,9.00000000000000000000,7.10999766572511582297,0.65593523631344186064,0.70799999999999951861,0.65593523631344186064
10.16999999999999992895,9.00000000000000000000,7.10124766781426330908,0.65635096074298848734,0.70849999999999946354,0.65635096074298848734
10.17999999999999971578,9.00000000000000000000,7.09249766990341257156,0.65676662500099347586,0.70899999999999929745,0.65676662500099347586
10.18999999999999950262,9.00000000000000000000,7.08374767199256005767,0.65718222910051993235,0.70949999999999924238,0.65718222910051993235
10.19999999999999928946,9.00000000000000000000,7.07499767408170843197,0.65759777305462674413,0.70999999999999918732,0.65759777305462674413
10.21000000000000085265,9.00000000000000000000,7.06624767617085591809,0.65801325687636902373,0.71049999999999924327,0.65801325687636902373
10.22000000000000063949,9.00000000000000000000,7.05749767826000429238,0.65842868057879833099,0.71099999999999918820,0.65842868057879833099
10.23000000000000042633,9.00000000000000000000,7.04874768034915355486,0.65884404417496211792,0.71149999999999891109,0.65884404417496211792
10.24000000000000021316,9.00000000000000000000,7.03999768243830281733,0.65925934767790417279,0.71199999999999818989,0.65925934767790417279
10.25000000000000000000,9.00000000000000000000,7.03134751080308184612,0.65965390494953146661,0.71248177301819481944,0.65965390494953146661
10.25999999999999978684,9.00000000000000000000,7.02259751369455287318,0.66004872910632539362,0.71295978278563931774,0.66004872910632539362
10.26999999999999957367,9.00000000000000000000,7.01384751658604965741,0.66044349615415154364,0.71343779255308381604,0.66044349615415154364
10.27999999999999936051,9.00000000000000000000,7.00509751931760593635,0.66083719076730895736,0.71391470542530177656,0.66083719076730895736
10.28999999999999914735,9.00000000000000000000,6.99634752140739468729,0.66122675527601049161,0.71438721763460732994,0.66122675527601049161
10.30000000000000071054,9.00000000000000000000,6.98759752349718166187,0.66161626344878110562,0.71485972984391299434,0.66161626344878110562
10.31000000000000049738,9.00000000000000000000,6.97884752558696952462,0.66200571529784024705,0.71533224205321854772,0.66200571529784024705
10.32000000000000028422,9.00000000000000000000,6.97009752767675827556,0.66239511083540381087,0.71580475426252421212,0.66239511083540381087
10.33000000000000007105,9.00000000000000000000,6.96134752976654702650,0.66278445007368402830,0.71627726647182976549,0.66278445007368402830
10.33999999999999985789,9.00000000000000000000,6.95259753185633666561,0.66317373302488991094,0.71674977868113531887,0.66317373302488991094
10.34999999999999964473,9.00000000000000000000,6.94384753394612541655,0.66356295970122702865,0.71722229089044098327,0.66356295970122702865
10.35999999999999943157,9.00000000000000000000,6.93509753603571965641,0.66395020374545266062,0.71769272080302448646,0.66395020374545266062
10.36999999999999921840,9.00000000000000000000,6.92634753812486891889,0.66433296114725348680,0.71815836106465646971,0.66433296114725348680
10.38000000000000078160,9.00000000000000000000,6.91759754021401640500,0.66471566322951669559,0.71862400132628856397,0.66471566322951669559
10.39000000000000056843,9.00000000000000000000,6.90884754230316477930,0.66509831000423380587,0.71908964158792054722,0.66509831000423380587
10.40000000000000035527,9.00000000000000000000,6.90009754439231315359,0.66548090148339356098,0.71955528184955253046,0.66548090148339356098
10.41000000000000014211,9.00000000000000000000,6.89134754648146241607,0.66586343767898115154,0.72002092211118451370,0.66586343767898115154
10.41999999999999992895,9.00000000000000000000,6.88259754857061167854,0.66624591860297810442,0.72048656237281649695,0.66624591860297810442
10.42999999999999971578,9.00000000000000000000,6.87384755065976094102,0.66662834426736272686,0.72095220263444848019,0.66662834426736272686
10.43999999999999950262,9.00000000000000000000,6.86509755274890931531,0.66701071468410977339,0.72141784289608046343,0.66701071468410977339
10.44999999999999928946,9.00000000000000000000,6.85634755483805946596,0.66739302986519022376,0.72188348315771244668,0.66739302986519022376
10.46000000000000085265,9.00000000000000000000,6.84759755692720606390,0.66777528982257250423,0.72234912341934454094,0.66777528982257250423
10.47000000000000063949,9.00000000000000000000,6.83884755901635443820,0.66815749456822026708,0.72281476368097652418,0.66815749456822026708
10.48000000000000042633,9.00000000000000000000,6.83009756110550370067,0.66853964411409494417,0.72328040394260850743,0.66853964411409494417
10.49000000000000021316,9.00000000000000000000,6.82134756319465385133,0.66892173847215352644,0.72374604420424049067,0.66892173847215352644
10.50000000000000000000,9.00000000000000000000,6.81259756528380133744,0.66930377765435045134,0.72421168446587247391,0.66930377765435045134
10.50999999999999978684,9.00000000000000000000,6.80384756737295148810,0.66967887770442624529,0.72466987547898931155,0.66967887770442624529
10.51999999999999957367,9.00000000000000000000,6.79509756946209897421,0.67005286954654397213,0.72512692580602922110,0.67005286954654397213
10.52999999999999936051,9.00000000000000000000,6.78634757155124734851,0.67042680739452897853,0.72558397613306924168,0.67042680739452897853
10.53999999999999914735,9.00000000000000000000,6.77759757364039572280,0.67080069126007346725,0.72604102646010926225,0.67080069126007346725
10.55000000000000071054,9.00000000000000000000,6.76884757572954320892,0.67117452115486608832,0.72649807678714928283,0.67117452115486608832
10.56000000000000049738,9.00000000000000000000,6.76009757781869069504,0.67154829709059193910,0.72695512711418930341,0.67154829709059193910
10.57000000000000028422,9.00000000000000000000,6.75134757990783818116,0.67192201907893334134,0.72741217744122932398,0.67192201907893334134
10.58000000000000007105,9.00000000000000000000,6.74259758199698744363,0.67229568713156839799,0.72786922776826934456,0.67229568713156839799
10.58999999999999985789,9.00000000000000000000,6.73384758408613581793,0.67266930126017265845,0.72832627809530936513,0.67266930126017265845
10.59999999999999964473,9.00000000000000000000,6.72509758617528419222,0.67304286147641767535,0.72878332842234927469,0.67304286147641767535
10.60999999999999943157,9.00000000000000000000,6.71634758826443345470,0.67341636779197200369,0.72924037874938929527,0.67341636779197200369
10.61999999999999921840,9.00000000000000000000,6.70759759035358094081,0.67378982021850097883,0.72969742907642931584,0.67378982021850097883
10.63000000000000078160,9.00000000000000000000,6.69884759244272842693,0.67416321876766605037,0.73015447940346933642,0.67416321876766605037
10.64000000000000056843,9.00000000000000000000,6.69009759453187591305,0.67453656345112544823,0.73061152973050935699,0.67453656345112544823
10.65000000000000035527,9.00000000000000000000,6.68134759662102517552,0.67490985428053462680,0.73106858005754937757,0.67490985428053462680
10.66000000000000014211,9.00000000000000000000,6.67259759871017266164,0.67528309126754482161,0.73152563038458939815,0.67528309126754482161
10.66999999999999992895,9.00000000000000000000,6.66384760079932192411,0.67565627442380427059,0.73198268071162930770,0.67565627442380427059
10.67999999999999971578,9.00000000000000000000,6.65509760288846941023,0.67602940376095832509,0.73243973103866932828,0.67602940376095832509
10.68999999999999950262,9.00000000000000000000,6.64634760497761689635,0.67640247929064811760,0.73289678136570934885,0.67640247929064811760
10.69999999999999928946,9.00000000000000000000,6.63759760706676615882,0.67677174682496710201,0.73334976364268400495,0.67677174682496710201
10.71000000000000085265,9.00000000000000000000,6.62884760915591275676,0.67713480673444281788,0.73379607655148404444,0.67713480673444281788
10.72000000000000063949,9.00000000000000000000,6.62009761124506201924,0.67749781429984801129,0.73424238946028408392,0.67749781429984801129
10.73000000000000042633,9.00000000000000000000,6.61134761333421039353,0.67786076953250196109,0.73468870236908401239,0.67786076953250196109
10.74000000000000021316,9.00000000000000000000,6.60259761542335876783,0.67822367244372083750,0.73513501527788405188,0.67822367244372083750
10.75000000000000000000,9.00000000000000000000,6.59384761751250714212,0.67858652304481692497,0.73558132818668409136,0.67858652304481692497
10.75999999999999978684,9.00000000000000000000,6.58509761960165462824,0.67894932134710017646,0.73602764109548401983,0.67894932134710017646
10.76999999999999957367,9.00000000000000000000,6.57634762169080300254,0.67931206736187621509,0.73647395400428405932,0.67931206736187621509
10.77999999999999936051,9.00000000000000000000,6.56759762377995226501,0.67967476110044833248,0.73692026691308398778,0.67967476110044833248
10.78999999999999914735,9.00000000000000000000,6.55884762586910063931,0.68003740257411626757,0.73736657982188402727,0.68003740257411626757
10.80000000000000071054,9.00000000000000000000,6.55009762795824723725,0.68039999179417598452,0.73781289273068406676,0.68039999179417598452
10.81000000000000049738,9.00000000000000000000,6.54134763004739561154,0.68076252877192111601,0.73825920563948410624,0.68076252877192111601
10.82000000000000028422,9.00000000000000000000,6.53259763213654398584,0.68112501351864118693,0.73870551854828403471,0.68112501351864118693
10.83000000000000007105,9.00000000000000000000,6.52384763422569236013,0.68148744604562305760,0.73915183145708407420,0.68148744604562305760
10.83999999999999985789,9.00000000000000000000,6.51509763631484162261,0.68184982636414992463,0.73959814436588400266,0.68184982636414992463
10.84999999999999964473,9.00000000000000000000,6.50634763840398910872,0.68221215448550232008,0.74004445727468404215,0.68221215448550232008
10.85999999999999943157,9.00000000000000000000,6.49759764049313837120,0.68257443042095655716,0.74049077018348397061,0.68257443042095655716
10.86999999999999921840,9.00000000000000000000,6.48884764258228763367,0.68293665418178683968,0.74093708309228401010,0.68293665418178683968
10.88000000000000078160,9.00000000000000000000,6.48009764467143334343,0.68329882577926326359,0.74138339600108404959,0.68329882577926326359
10.89000000000000056843,9.00000000000000000000,6.47134764676058260591,0.68366094522465292727,0.74182970890988408907,0.68366094522465292727
10.90000000000000035527,9.00000000000000000000,6.46270052702598896133,0.68401606164788575359,0.74227287712924927554,0.68401606164788575359
10.91000000000000014211,9.00000000000000000000,6.45395052911513911198,0.68436570769529581071,0.74270576826524925540,0.68436570769529581071
10.91999999999999992895,9.00000000000000000000,6.44520053120428748628,0.68471530340544783932,0.74313865940124923526,0.68471530340544783932
10.92999999999999971578,9.00000000000000000000,6.43645053329343674875,0.68506484878921136694,0.74357155053724921512,0.68506484878921136694
10.93999999999999950262,9.00000000000000000000,6.42770053538258601122,0.68541434385745281244,0.74400444167324919498,0.68541434385745281244
10.94999999999999928946,9.00000000000000000000,6.41895053747173438552,0.68576378862103559708,0.74443733280924928586,0.68576378862103559708
10.96000000000000085265,9.00000000000000000000,6.41020053956088275982,0.68611318309081947842,0.74487022394524926572,0.68611318309081947842
10.97000000000000063949,9.00000000000000000000,6.40145054165003024593,0.68646252727766199353,0.74530311508124935660,0.68646252727766199353
10.98000000000000042633,9.00000000000000000000,6.39270054373918039659,0.68681182119241634965,0.74573600621724933646,0.68681182119241634965
10.99000000000000021316,9.00000000000000000000,6.38395054582832877088,0.68716106484593386661,0.74616889735324931632,0.68716106484593386661
11.00000000000000000000,9.00000000000000000000,6.37520054791747625700,0.68751025824906208950,0.74660178848924929618,0.68751025824906208950
11.00999999999999978684,9.00000000000000000000,6.36645055000662640765,0.68785940141264523273,0.74703467962524927604,0.68785940141264523273
11.01999999999999957367,9.00000000000000000000,6.35770055209577567013,0.68820849434752506824,0.74746757076124925590,0.68820849434752506824
11.02999999999999936051,9.00000000000000000000,6.34895055418492493260,0.68855753706453959317,0.74790046189724923575,0.68855753706453959317
11.03999999999999914735,9.00000000000000000000,6.34020055627407419507,0.68890652957452425120,0.74833335303324921561,0.68890652957452425120
11.05000000000000071054,9.00000000000000000000,6.33145055836322079301,0.68925547188831104428,0.74876624416924930649,0.68925547188831104428
11.06000000000000049738,9.00000000000000000000,6.32276688773591288850,0.68960157477572958662,0.74919896373388072952,0.68960157477572958662
11.07000000000000028422,9.00000000000000000000,6.31485278223730617242,0.68991011791112288876,0.74962411455380328906,0.68991011791112288876
11.08000000000000007105,9.00000000000000000000,6.30611299138369485462,0.69024334724321789736,0.75004055167009231475,0.69024334724321789736
11.08999999999999985789,9.00000000000000000000,6.29737338752422548538,0.69057652084457898933,0.75045698878638134044,0.69057652084457898933
11.09999999999999964473,9.00000000000000000000,6.28863044607317522861,0.69090968021150189760,0.75087331880077523572,0.69090968021150189760
11.10999999999999943157,9.00000000000000000000,6.27988044816232449108,0.69124287308155052401,0.75128943272077530757,0.69124287308155052401
11.11999999999999921840,9.00000000000000000000,6.27113045025147464173,0.69157601805456481170,0.75170554664077526841,0.69157601805456481170
11.13000000000000078160,9.00000000000000000000,6.26238045234062301603,0.69190911514087227729,0.75212166056077534027,0.69190911514087227729
11.14000000000000056843,9.00000000000000000000,6.25363045442977227850,0.69224216435079710674,0.75253777448077530110,0.69224216435079710674
11.15000000000000035527,9.00000000000000000000,6.24488045651892154098,0.69257516569466048839,0.75295388840077526194,0.69257516569466048839
11.16000000000000014211,9.00000000000000000000,6.23613045860807080345,0.69290811918278083503,0.75337000232077533379,0.69290811918278083503
11.16999999999999992895,9.00000000000000000000,6.22738046069722006592,0.69324102482547322879,0.75378611624077529463,0.69324102482547322879
11.17999999999999971578,9.00000000000000000000,6.21863046278636932840,0.69357388263305019827,0.75420223016077525546,0.69357388263305019827
11.18999999999999950262,9.00000000000000000000,6.20988046487551859087,0.69390669261582094141,0.75461834408077532732,0.69390669261582094141
11.19999999999999928946,9.00000000000000000000,6.20113059425098001043,0.69423790222436820851,0.75503277500531706945,0.69423790222436820851
11.21000000000000085265,9.00000000000000000000,6.19238173637228683788,0.69455671565222931729,0.75543381895881722699,0.69455671565222931729
11.22000000000000063949,9.00000000000000000000,6.18363287899540914339,0.69487548322124470523,0.75583486291231738452,0.69487548322124470523
11.23000000000000042633,9.00000000000000000000,6.17488402212176357153,0.69519420494121986209,0.75623590686581754206,0.69519420494121986209
11.24000000000000021316,9.00000000000000000000,6.16613516575277387233,0.69551288082195705798,0.75663695081931769959,0.69551288082195705798
11.25000000000000000000,9.00000000000000000000,6.15738630988986734849,0.69583151087325534334,0.75703799477281785713,0.69583151087325534334
11.25999999999999978684,9.00000000000000000000,6.14863745453447130274,0.69615009510491099309,0.75743903872631801466,0.69615009510491099309
11.26999999999999957367,9.00000000000000000000,6.13988859968801392597,0.69646863352671761760,0.75784008267981817220,0.69646863352671761760
11.27999999999999936051,9.00000000000000000000,6.13113949924720547102,0.69678596908485346262,0.75823985680340844073,0.69678596908485346262
11.28999999999999914735,9.00000000000000000000,6.12238950133635384532,0.69709903895286540187,0.75863499920340848881,0.69709903895286540187
11.30000000000000071054,9.00000000000000000000,6.11363950342550133144,0.69741206387473175798,0.75903014160340853689,0.69741206387473175798
11.31000000000000049738,9.00000000000000000000,6.10488950551464970573,0.69772504386013056710,0.75942528400340858497,0.69772504386013056710
11.32000000000000028422,9.00000000000000000000,6.09613950760379808003,0.69803797891873775594,0.75982042640340852202,0.69803797891873775594
11.33000000000000007105,9.00000000000000000000,6.08738951151737950340,0.69834971137174906008,0.76021430863859318361,0.69834971137174906008
11.33999999999999985789,9.00000000000000000000,6.07863953093036979425,0.69865156499970737514,0.76059748552814199218,0.69865156499970737514
11.34999999999999964473,9.00000000000000000000,6.06988955034424382262,0.69895337530670176296,0.76098066241769080076,0.69895337530670176296
11.35999999999999943157,9.00000000000000000000,6.06113956975900336488,0.69925514230205731980,0.76136383930723960933,0.69925514230205731980
11.36999999999999921840,9.00000000000000000000,6.05238958917464664466,0.69955686599509658841,0.76174701619678830689,0.69955686599509658841
11.38000000000000078160,9.00000000000000000000,6.04363960859117543833,0.69985854639513933595,0.76213019308633722648,0.69985854639513933595
11.39000000000000056843,9.00000000000000000000,6.03488962800858885771,0.70016018351150288712,0.76251336997588603506,0.70016018351150288712
11.40000000000000035527,9.00000000000000000000,6.02613964742688956733,0.70046177735350134697,0.76289654686543484363,0.70046177735350134697
11.41000000000000014211,9.00000000000000000000,6.01738966684607401447,0.70076332793044693314,0.76327972375498365221,0.70076332793044693314
11.41999999999999992895,9.00000000000000000000,6.00863968626614486368,0.70106483525164853265,0.76366290064453234976,0.70106483525164853265
11.42999999999999971578,9.00000000000000000000,5.99988970568710122677,0.70136629932641259000,0.76404607753408115833,0.70136629932641259000
11.43999999999999950262,9.00000000000000000000,5.99113972510894221557,0.70166772016404332923,0.76442925442362996691,0.70166772016404332923
11.44999999999999928946,9.00000000000000000000,5.98238974453166871825,0.70196909777384131068,0.76481243131317877548,0.70196909777384131068
11.46000000000000085265,9.00000000000000000000,5.97363976395527984664,0.70227043216510542933,0.76519560820272758406,0.70227043216510542933
11.47000000000000063949,9.00000000000000000000,5.96488978337977648891,0.70257172334713124950,0.76557878509227639263,0.70257172334713124950
11.48000000000000042633,9.00000000000000000000,5.95613979119829650699,0.70286421778577767849,0.76595242222150394795,0.70286421778577767849
11.49000000000000021316,9.00000000000000000000,5.94738979328744488129,0.70315234957149452821,0.76632135022150393855,0.70315234957149452821
11.50000000000000000000,9.00000000000000000000,5.93876747884144684519,0.70343157719287663365,0.76668623199633034737,0.70343157719287663365
11.50999999999999978684,9.00000000000000000000,5.93001749817881673721,0.70371378296881437198,0.76704879304285833452,0.70371378296881437198
11.51999999999999957367,9.00000000000000000000,5.92126751751699931248,0.70399594829322387213,0.76741135408938632168,0.70399594829322387213
11.52999999999999936051,9.00000000000000000000,5.91251753685599368282,0.70427807317480173310,0.76777391513591430883,0.70427807317480173310
11.53999999999999914735,9.00000000000000000000,5.90376755619579807188,0.70456015762224277754,0.76813647618244229598,0.70456015762224277754
11.55000000000000071054,9.00000000000000000000,5.89501757553641514420,0.70484220164423860844,0.76849903722897028313,0.70484220164423860844
11.56000000000000049738,9.00000000000000000000,5.88626759487784312341,0.70512420524947849731,0.76886159827549827028,0.70512420524947849731
11.57000000000000028422,9.00000000000000000000,5.87751761422008378588,0.70540616844664982832,0.76922415932202636846,0.70540616844664982832
11.58000000000000007105,9.00000000000000000000,5.86876763356313624342,0.70568809124443632186,0.76958672036855435561,0.70568809124443632186
11.58999999999999985789,9.00000000000000000000,5.86001765290700138422,0.70596997365152025505,0.76994928141508234276,0.70596997365152025505
11.59999999999999964473,9.00000000000000000000,5.85126767225167654374,0.70625181567658090742,0.77031184246161032991,0.70625181567658090742
11.60999999999999943157,9.00000000000000000000,5.84251769159716527469,0.70653361732829511599,0.77067440350813831706,0.70653361732829511599
11.61999999999999921840,9.00000000000000000000,5.83376771094346580071,0.70681537861533760836,0.77103696455466630422,0.70681537861533760836
11.63000000000000078160,9.00000000000000000000,5.82501773029057634545,0.70709709954638033658,0.77139952560119440239,0.70709709954638033658
11.64000000000000056843,9.00000000000000000000,5.81626774963850046163,0.70737878013009258815,0.77176208664772238954,0.70737878013009258815
11.65000000000000035527,9.00000000000000000000,5.80751776898723903741,0.70766042037514120810,0.77212464769425037669,0.70766042037514120810
11.66000000000000014211,9.00000000000000000000,5.79876778833678763192,0.70794202029019104305,0.77248720874077836385,0.70794202029019104305
11.66999999999999992895,9.00000000000000000000,5.79001780768714979786,0.70822357988390360894,0.77284976978730635100,0.70822357988390360894
11.67999999999999971578,9.00000000000000000000,5.78126782703832464705,0.70850509916493920048,0.77321233083383433815,0.70850509916493920048
11.68999999999999950262,9.00000000000000000000,5.77264470005723850932,0.70877999777402911352,0.77357332947720203187,0.70877999777402911352
11.69999999999999928946,9.00000000000000000000,5.76477505426196401572,0.70900762047265641908,0.77391616270703023073,0.70900762047265641908
11.71000000000000085265,9.00000000000000000000,5.75602507399972562752,0.70926736738607054633,0.77425510143343023728,0.70926736738607054633
11.72000000000000063949,9.00000000000000000000,5.74727509373760980793,0.70952707712267137907,0.77459404015983024383,0.70952707712267137907
11.73000000000000042633,9.00000000000000000000,5.73852511347561389243,0.70978674969044019960,0.77493297888623025038,0.70978674969044019960
11.74000000000000021316,9.00000000000000000000,5.72977513321373788102,0.71004638509735540364,0.77527191761263025693,0.71004638509735540364
11.75000000000000000000,9.00000000000000000000,5.72102515295198177370,0.71030598335139338850,0.77561085633903026348,0.71030598335139338850
11.75999999999999978684,9.00000000000000000000,5.71227517269034645864,0.71056554446052822005,0.77594979506543027004,0.71056554446052822005
11.76999999999999957367,9.00000000000000000000,5.70352519242883104766,0.71082506843273163266,0.77628873379183027659,0.71082506843273163266
11.77999999999999936051,9.00000000000000000000,5.69477521216743554078,0.71108455527597325130,0.77662767251823017212,0.71108455527597325130
11.78999999999999914735,9.00000000000000000000,5.68602523190616082616,0.71134400499822048047,0.77696661124463017867,0.71134400499822048047
11.80000000000000071054,9.00000000000000000000,5.67727525164500335109,0.71160341760743817119,0.77730554997103029624,0.71160341760743817119
11.81000000000000049738,9.00000000000000000000,5.66852527138396933282,0.71186279311158895400,0.77764448869743030279,0.71186279311158895400
11.82000000000000028422,9.00000000000000000000,5.65977529112305610681,0.71212213151863312799,0.77798342742383030934,0.71212213151863312799
11.83000000000000007105,9.00000000000000000000,5.65102531086226100854,0.71238143283652888282,0.77832236615023031590,0.71238143283652888282
11.83999999999999985789,9.00000000000000000000,5.64227533060158759071,0.71264069707323196567,0.77866130487663021142,0.71264069707323196567
11.84999999999999964473,9.00000000000000000000,5.63352535034103318878,0.71289992423669645838,0.77900024360303021798,0.71289992423669645838
11.85999999999999943157,9.00000000000000000000,5.62477537008060046730,0.71315911433487322313,0.77933918232943022453,0.71315911433487322313
11.86999999999999921840,9.00000000000000000000,5.61602538982028676173,0.71341826737571123473,0.77967812105583023108,0.71341826737571123473
11.88000000000000078160,9.00000000000000000000,5.60727540956009118389,0.71367738336715758063,0.78001705978223023763,0.71367738336715758063
11.89000000000000056843,9.00000000000000000000,5.59852542930001817467,0.71393646231715635064,0.78035599850863024418,0.71393646231715635064
11.90000000000000035527,9.00000000000000000000,5.58977544410606519421,0.71419479385376527514,0.78069416049074857877,0.71419479385376527514
11.91000000000000014211,9.00000000000000000000,5.58189026248834885280,0.71440861611263817288,0.78102231972615199229,0.71440861611263817288
11.91999999999999992895,8.00000000000000000000,5.78794124609199212017,0.70598508274417959285,0.78134639786570780906,0.70598508274417959285
11.92999999999999971578,8.00000000000000000000,5.78086739036495345090,0.70616121392722508432,0.78167047600526373685,0.70616121392722508432
11.93999999999999950262,8.00000000000000000000,5.77281476284822048228,0.70636923834943488032,0.78198671706610756171,0.70636923834943488032
11.94999999999999928946,8.00000000000000000000,5.76424334010753902646,0.70659416581518719180,0.78229881224690756003,0.70659416581518719180
11.96000000000000085265,8.00000000000000000000,5.75567191736685579428,0.70681905700500680112,0.78261090742770755835,0.70681905700500680112
11.97000000000000063949,8.00000000000000000000,5.74710049462617700300,0.70704391192766835594,0.78292300260850755667,0.70704391192766835594
11.98000000000000042633,8.00000000000000000000,5.73852907188549732354,0.70726873059194450555,0.78323509778930755498,0.70726873059194450555
11.99000000000000021316,8.00000000000000000000,5.72995764914482119678,0.70749351300660445752,0.78354719297010755330,0.70749351300660445752
12.00000000000000000000,8.00000000000000000000,5.72138622640414329368,0.70771825918041486592,0.78385928815090755162,0.70771825918041486592
12.00999999999999978684,8.00000000000000000000,5.71281480366346716693,0.70794296912213938722,0.78417138333170754994,0.70794296912213938722
12.01999999999999957367,8.00000000000000000000,5.70424338092279281653,0.70816764284053901335,0.78448347851250754825,0.70816764284053901335
12.02999999999999936051,8.00000000000000000000,5.69567195818211935432,0.70839228034437196069,0.78479557369330754657,0.70839228034437196069
12.03999999999999914735,8.00000000000000000000,5.68710053544144678028,0.70861688164239355903,0.78510766887410754489,0.70861688164239355903
12.05000000000000071054,8.00000000000000000000,5.67852911270077420625,0.70884144674335580749,0.78541976405490754320,0.70884144674335580749
12.06000000000000049738,8.00000000000000000000,5.66995768996010252039,0.70906597565600903987,0.78573185923570754152,0.70906597565600903987
12.07000000000000028422,8.00000000000000000000,5.66138626721943349906,0.70929046838909959316,0.78604395441650753984,0.70929046838909959316
12.08000000000000007105,8.00000000000000000000,5.65281484447876447774,0.70951492495137169492,0.78635604959730753816,0.70951492495137169492
12.08999999999999985789,8.00000000000000000000,5.64424342173809723278,0.70973934535156646408,0.78666814477810753647,0.70973934535156646408
12.09999999999999964473,8.00000000000000000000,5.63570222794939201805,0.70995746591094921474,0.78697463811913292986,0.70995746591094921474
12.10999999999999943157,8.00000000000000000000,5.62719146559008720487,0.71016936636608751776,0.78727562651450544440,0.71016936636608751776
12.11999999999999921840,8.00000000000000000000,5.61868168574661019932,0.71038119189451320867,0.78757661490987806996,0.71038119189451320867
12.13000000000000078160,8.00000000000000000000,5.61017291072147195052,0.71059294158657304585,0.78787760330525058450,0.71059294158657304585
12.14000000000000056843,8.00000000000000000000,5.60166516341061271334,0.71080461450810583646,0.78817859170062321006,0.71080461450810583646
12.15000000000000035527,8.00000000000000000000,5.59315846732237620387,0.71101620969965695362,0.78847958009599572460,0.71101620969965695362
12.16000000000000014211,8.00000000000000000000,5.58465284659647931420,0.71122772617569518516,0.78878056849136823914,0.71122772617569518516
12.16999999999999992895,8.00000000000000000000,5.57614832602299426156,0.71143916292382591848,0.78908155688674075368,0.71143916292382591848
12.17999999999999971578,8.00000000000000000000,5.56760344246484173425,0.71164345537517847973,0.78937286490150582186,0.71164345537517847973
12.18999999999999950262,8.00000000000000000000,5.55903201627230636461,0.71184029449678221102,0.78965476109350585254,0.71184029449678221102
12.19999999999999928946,8.00000000000000000000,5.55046059007977188315,0.71203710193478952917,0.78993665728550588323,0.71203710193478952917
12.21000000000000085265,8.00000000000000000000,5.54188916388723562534,0.71223387769684987081,0.79021855347750591392,0.71223387769684987081
12.22000000000000063949,8.00000000000000000000,5.53331773769470114388,0.71243062179060956396,0.79050044966950583358,0.71243062179060956396
12.23000000000000042633,8.00000000000000000000,5.52474631150216577424,0.71262733422371316028,0.79078234586150586427,0.71262733422371316028
12.24000000000000021316,8.00000000000000000000,5.51617488530963040461,0.71282401500380254689,0.79106424205350589496,0.71282401500380254689
12.25000000000000000000,8.00000000000000000000,5.50760345911709414679,0.71302066413851694637,0.79134613824550592565,0.71302066413851694637
12.25999999999999978684,8.00000000000000000000,5.49903203292456055351,0.71321728163549291679,0.79162803443750595633,0.71321728163549291679
12.26999999999999957367,8.00000000000000000000,5.49046060673202696023,0.71341386750236512881,0.79190993062950598702,0.71341386750236512881
12.27999999999999936051,8.00000000000000000000,5.48189313972569713940,0.71360896397987894080,0.79219038511006079073,0.71360896397987894080
12.28999999999999914735,8.00000000000000000000,5.47333801116703888567,0.71379949792563746058,0.79246635961590139452,0.71379949792563746058
12.30000000000000071054,8.00000000000000000000,5.46478294016593491023,0.71398999856450806600,0.79274233412174210933,0.71398999856450806600
12.31000000000000049738,8.00000000000000000000,5.45622792696925440481,0.71418046589284200909,0.79301830862758271312,0.71418046589284200909
12.32000000000000028422,8.00000000000000000000,5.44767297182472365336,0.71437089990694746522,0.79329428313342342793,0.71437089990694746522
12.33000000000000007105,8.00000000000000000000,5.43911807498092958468,0.71456130060308864493,0.79357025763926403172,0.71456130060308864493
12.33999999999999985789,8.00000000000000000000,5.43056323668732154886,0.71475166797748701519,0.79384623214510463551,0.71475166797748701519
12.34999999999999964473,8.00000000000000000000,5.42200845719421042901,0.71494200202632018915,0.79412220665094523930,0.71494200202632018915
12.35999999999999943157,8.00000000000000000000,5.41345373675276686498,0.71513230274572259226,0.79439818115678595412,0.71513230274572259226
12.36999999999999921840,8.00000000000000000000,5.40489907561502214151,0.71532257013178490723,0.79467415566262655791,0.71532257013178490723
12.38000000000000078160,8.00000000000000000000,5.39634447403386641184,0.71551280418055451804,0.79495013016846727272,0.71551280418055451804
12.39000000000000056843,8.00000000000000000000,5.38778993226305846775,0.71570300488803495487,0.79522610467430787651,0.71570300488803495487
12.40000000000000035527,8.00000000000000000000,5.37923545055720531138,0.71589317225018667123,0.79550207918014848030,0.71589317225018667123
12.41000000000000014211,8.00000000000000000000,5.37068102917179057698,0.71608330626292626686,0.79577805368598919511,0.71608330626292626686
12.41999999999999992895,8.00000000000000000000,5.36212666836314344465,0.71627340692212682072,0.79605402819182979890,0.71627340692212682072
12.42999999999999971578,8.00000000000000000000,5.35515206513412511669,0.71638222457986888703,0.79631042505700211365,0.71638222457986888703
12.43999999999999950262,8.00000000000000000000,5.34659616323672803873,0.71654820666661955819,0.79655959896691574951,0.71654820666661955819
12.44999999999999928946,8.00000000000000000000,5.33804026779551499260,0.71671416154317335589,0.79680877287682927435,0.71671416154317335589
12.46000000000000085265,8.00000000000000000000,5.32948437884697234779,0.71688008921450652178,0.79705794678674291021,0.71688008921450652178
12.47000000000000063949,8.00000000000000000000,5.32092849642759357920,0.71704598968559085659,0.79730712069665654607,0.71704598968559085659
12.48000000000000042633,8.00000000000000000000,5.31237262057386683267,0.71721186296139616267,0.79755629460657018193,0.71721186296139616267
12.49000000000000021316,8.00000000000000000000,5.30381675132227936587,0.71737770904688935580,0.79780546851648370676,0.71737770904688935580
12.50000000000000000000,8.00000000000000000000,5.29526088870932198915,0.71754352794703391005,0.79805464242639734262,0.71754352794703391005
12.50999999999999978684,8.00000000000000000000,5.28670503277148373655,0.71770931966679085701,0.79830381633631097849,0.71770931966679085701
12.51999999999999957367,8.00000000000000000000,5.27814918354525275390,0.71787508421111811963,0.79855299024622450332,0.71787508421111811963
12.52999999999999936051,8.00000000000000000000,5.26959334106712073975,0.71804082158497084531,0.79880216415613813918,0.71804082158497084531
12.53999999999999914735,8.00000000000000000000,5.26103750537357406358,0.71820653179330096183,0.79905133806605166402,0.71820653179330096183
12.55000000000000071054,8.00000000000000000000,5.25248167650110353577,0.71837221484105784342,0.79930051197596529988,0.71837221484105784342
12.56000000000000049738,8.00000000000000000000,5.24392585448619907851,0.71853787073318775569,0.79954968588587893574,0.71853787073318775569
12.57000000000000028422,8.00000000000000000000,5.23537003936534972581,0.71870349947463407769,0.79979885979579257160,0.71870349947463407769
12.58000000000000007105,8.00000000000000000000,5.22681423117504539988,0.71886910107033741291,0.80004803370570609644,0.71886910107033741291
12.58999999999999985789,8.00000000000000000000,5.21825842995177247019,0.71903467552523581130,0.80029720761561973230,0.71903467552523581130
12.59999999999999964473,8.00000000000000000000,5.20970263573202263530,0.71920022284426321502,0.80054638152553336816,0.71920022284426321502
12.60999999999999943157,8.00000000000000000000,5.20114684855228492921,0.71936574303235212291,0.80079555543544689300,0.71936574303235212291
12.61999999999999921840,8.00000000000000000000,5.19259106844904927414,0.71953123609443114805,0.80104472934536052886,0.71953123609443114805
12.63000000000000078160,8.00000000000000000000,5.18402704772501987662,0.71969664133752953017,0.80129346468397522063,0.71969664133752953017
12.64000000000000056843,8.00000000000000000000,5.17545562708206130509,0.71986196545028335869,0.80154180644397521327,0.71986196545028335869
12.65000000000000035527,8.00000000000000000000,5.16688420643910539809,0.72002726305126185657,0.80179014820397520591,0.72002726305126185657
12.66000000000000014211,8.00000000000000000000,5.15831278579615037927,0.72019253414684181180,0.80203848996397519855,0.72019253414684181180
12.66999999999999992895,8.00000000000000000000,5.14974136515319624863,0.72035777874339801397,0.80228683172397519119,0.72035777874339801397
12.67999999999999971578,8.00000000000000000000,5.14192793595801855844,0.72048423469742717273,0.80252613186071319884,0.72048423469742717273
12.68999999999999950262,8.00000000000000000000,5.13529304186576318614,0.72055068435443503372,0.80275169375842025943,0.72055068435443503372
12.69999999999999928946,8.00000000000000000000,5.12866327979832448136,0.72061690149567791952,0.80297725565612743104,0.72061690149567791952
12.71000000000000085265,8.00000000000000000000,5.12129247338254334210,0.72071141302328134426,0.80320099965768343431,0.72071141302328134426
12.72000000000000063949,8.00000000000000000000,5.11272597777125259455,0.72085160981886464704,0.80342182678344342683,0.72085160981886464704
12.73000000000000042633,8.00000000000000000000,5.10415948474827718684,0.72099178397185592626,0.80364265390920341936,0.72099178397185592626
12.74000000000000021316,8.00000000000000000000,5.09559299431408430081,0.72113193548763476759,0.80386348103496341189,0.72113193548763476759
12.75000000000000000000,8.00000000000000000000,5.08702650646914467103,0.72127206437157909136,0.80408430816072340441,0.72127206437157909136
12.75999999999999978684,8.00000000000000000000,5.07846002121392636752,0.72141217062906493052,0.80430513528648339694,0.72141217062906493052
12.76999999999999957367,8.00000000000000000000,5.06989353854889657214,0.72155225426546698575,0.80452596241224338947,0.72155225426546698575
12.77999999999999936051,8.00000000000000000000,5.06132705847452601944,0.72169231528615773730,0.80474678953800338199,0.72169231528615773730
12.78999999999999914735,8.00000000000000000000,5.05276058099128189127,0.72183235369650822211,0.80496761666376337452,0.72183235369650822211
12.80000000000000071054,8.00000000000000000000,5.04419410609963225767,0.72197236950188792282,0.80518844378952336704,0.72197236950188792282
12.81000000000000049738,8.00000000000000000000,5.03562763380004874136,0.72211236270766410161,0.80540927091528335957,0.72211236270766410161
12.82000000000000028422,8.00000000000000000000,5.02706116409300030057,0.72225233331920268842,0.80563009804104335210,0.72225233331920268842
12.83000000000000007105,8.00000000000000000000,5.01849469697895322895,0.72239228134186772579,0.80585092516680334462,0.72239228134186772579
12.83999999999999985789,8.00000000000000000000,5.00992823245837737289,0.72253220678102170194,0.80607175229256333715,0.72253220678102170194
12.84999999999999964473,8.00000000000000000000,5.00136177053174257878,0.72267210964202521772,0.80629257941832332968,0.72267210964202521772
12.85999999999999943157,8.00000000000000000000,4.99279531119951425211,0.72281198993023743071,0.80651340654408332220,0.72281198993023743071
12.86999999999999921840,8.00000000000000000000,4.98422885446216490379,0.72295184765101538904,0.80673423366984331473,0.72295184765101538904
12.88000000000000078160,8.00000000000000000000,4.97566240032015905115,0.72309168280971469756,0.80695506079560341828,0.72309168280971469756
12.89000000000000056843,8.00000000000000000000,4.96709594877396920509,0.72323149541168918475,0.80717588792136341080,0.72323149541168918475
12.90000000000000035527,8.00000000000000000000,4.95852949982406521201,0.72337128546229079173,0.80739671504712340333,0.72337128546229079173
12.91000000000000014211,8.00000000000000000000,4.94996162773510217647,0.72350875235070399860,0.80761490964462956388,0.72350875235070399860
12.91999999999999992895,8.00000000000000000000,4.94139020757233815573,0.72364047085396643322,0.80782655124462954266,0.72364047085396643322
12.92999999999999971578,8.00000000000000000000,4.93328279604074904086,0.72375073409885937181,0.80803525231562611797,0.72375073409885937181
12.93999999999999950262,8.00000000000000000000,4.92640552283680488443,0.72380417795378948487,0.80823618515287110053,0.72380417795378948487
12.94999999999999928946,8.00000000000000000000,4.91953511461195969190,0.72385732504394484366,0.80843711799011597208,0.72385732504394484366
12.96000000000000085265,8.00000000000000000000,4.91267166661628262858,0.72391017160599369085,0.80863805082736095464,0.72391017160599369085
12.97000000000000063949,8.00000000000000000000,4.90581527419149576730,0.72396271387510302553,0.80883898366460593721,0.72396271387510302553
12.98000000000000042633,8.00000000000000000000,4.89896603249218287601,0.72401494809625943638,0.80903991650185080875,0.72401494809625943638
12.99000000000000021316,8.00000000000000000000,4.89212403620699554097,0.72406687053558316247,0.80924084933909568029,0.72406687053558316247
13.00000000000000000000,8.00000000000000000000,4.88528937927986639522,0.72411847749163515964,0.80944178217634066286,0.72411847749163515964
13.00999999999999978684,8.00000000000000000000,4.87780276618229979846,0.72419320209388704512,0.80963907272909063639,0.72419320209388704512
13.01999999999999957367,8.00000000000000000000,4.86923382773174129312,0.72430636639053680437,0.80983037195469065317,0.72430636639053680437
13.02999999999999936051,8.00000000000000000000,4.86066488961446285799,0.72441951256982828333,0.81002167118029066994,0.72441951256982828333
13.03999999999999914735,8.00000000000000000000,4.85209595183046804578,0.72453264063610267609,0.81021297040589068672,0.72453264063610267609
13.05000000000000071054,8.00000000000000000000,4.84352701437975152743,0.72464575059369928933,0.81040426963149070350,0.72464575059369928933
13.06000000000000049738,8.00000000000000000000,4.83495807726231863199,0.72475884244695643055,0.81059556885709072027,0.72475884244695643055
13.07000000000000028422,8.00000000000000000000,4.82638914047816580677,0.72487191620021063088,0.81078686808269062603,0.72487191620021063088
13.08000000000000007105,8.00000000000000000000,4.81782020402729660447,0.72498497185779753327,0.81097816730829064280,0.72498497185779753327
13.08999999999999985789,8.00000000000000000000,4.80925126790970747237,0.72509800942405100432,0.81116946653389065958,0.72509800942405100432
13.09999999999999964473,8.00000000000000000000,4.80068233212540018684,0.72521102890330368940,0.81136076575949067635,0.72521102890330368940
13.10999999999999943157,8.00000000000000000000,4.79211339667437385970,0.72532403029988667953,0.81155206498509069313,0.72532403029988667953
13.11999999999999921840,8.00000000000000000000,4.78354446155662937912,0.72543701361812995554,0.81174336421069059888,0.72543701361812995554
13.13000000000000078160,8.00000000000000000000,4.77497552677216496875,0.72554997886236183291,0.81193466343629072668,0.72554997886236183291
13.14000000000000056843,8.00000000000000000000,4.76640659232098240494,0.72566292603690951690,0.81212596266189063243,0.72566292603690951690
13.15000000000000035527,8.00000000000000000000,4.75783765820308257588,0.72577585514609865847,0.81231726188749064921,0.72577585514609865847
13.16000000000000014211,8.00000000000000000000,4.74926872441846459338,0.72588876619425346526,0.81250856111309066598,0.72588876619425346526
13.16999999999999992895,8.00000000000000000000,4.74101285299646679761,0.72598649736567644197,0.81269709283865732008,0.72598649736567644197
13.17999999999999971578,8.00000000000000000000,4.73268490429847865641,0.72607586512398825107,0.81287301178637028087,0.72607586512398825107
13.18999999999999950262,8.00000000000000000000,4.72436041704076448156,0.72616507588911327620,0.81304893073408335269,0.72616507588911327620
13.19999999999999928946,8.00000000000000000000,4.71603945094746457301,0.72625412723238003121,0.81322484968179631348,0.72625412723238003121
13.21000000000000085265,8.00000000000000000000,4.70772206663082659617,0.72634301668902523375,0.81340076862950938530,0.72634301668902523375
13.22000000000000063949,8.00000000000000000000,4.69940832560855703548,0.72643174175749369859,0.81357668757722245712,0.72643174175749369859
13.23000000000000042633,8.00000000000000000000,4.69109829032113623271,0.72652029989874322702,0.81375260652493541791,0.72652029989874322702
13.24000000000000021316,8.00000000000000000000,4.68279202414916095876,0.72660868853554660962,0.81392852547264848972,0.72660868853554660962
13.25000000000000000000,8.00000000000000000000,4.67448959143067899191,0.72669690505179473927,0.81410444442036145052,0.72669690505179473927
13.25999999999999978684,8.00000000000000000000,4.66619105747851481425,0.72678494679180161153,0.81428036336807452233,0.72678494679180161153
13.26999999999999957367,8.00000000000000000000,4.65789648859760685440,0.72687281105960699357,0.81445628231578748313,0.72687281105960699357
13.27999999999999936051,8.00000000000000000000,4.64960595210234028940,0.72696049511828186862,0.81463220126350055494,0.72696049511828186862
13.28999999999999914735,8.00000000000000000000,4.64131951633387984657,0.72704799618923199311,0.81480812021121351574,0.72704799618923199311
13.30000000000000071054,8.00000000000000000000,4.63303725067750260536,0.72713531145150489543,0.81498403915892658755,0.72713531145150489543
13.31000000000000049738,8.00000000000000000000,4.62475922557992991102,0.72722243804109365506,0.81515995810663965937,0.72722243804109365506
13.32000000000000028422,8.00000000000000000000,4.61657094620731367485,0.72730288419225908036,0.81533248635597854737,0.72730288419225908036
13.33000000000000007105,8.00000000000000000000,4.60998501413851613506,0.72730940141569710988,0.81549498512747875534,0.72730940141569710988
13.33999999999999985789,8.00000000000000000000,4.60141654389415410975,0.72739503783885017807,0.81565608536427869346,0.72739503783885017807
13.34999999999999964473,8.00000000000000000000,4.59284807391214933148,0.72748066058674742962,0.81581718560107874261,0.72748066058674742962
13.35999999999999943157,8.00000000000000000000,4.58427960419250091206,0.72756626966265813827,0.81597828583787868073,0.72756626966265813827
13.36999999999999921840,8.00000000000000000000,4.57571113473520796333,0.72765186506985068959,0.81613938607467872988,0.72765186506985068959
13.38000000000000078160,8.00000000000000000000,4.56714266554027137346,0.72773744681159158176,0.81630048631147877902,0.72773744681159158176
13.39000000000000056843,8.00000000000000000000,4.55857419660769203063,0.72782301489114709092,0.81646158654827871715,0.72782301489114709092
13.40000000000000035527,8.00000000000000000000,4.55000572793746815847,0.72790856931178227196,0.81662268678507876629,0.72790856931178227196
13.41000000000000014211,8.00000000000000000000,4.54143725952960153336,0.72799411007676084751,0.81678378702187870442,0.72799411007676084751
13.41999999999999992895,8.00000000000000000000,4.53286879138409126710,0.72807963718934587405,0.81694488725867875356,0.72807963718934587405
13.42999999999999971578,8.00000000000000000000,4.52432082637252186430,0.72816286279905162449,0.81710435328400321531,0.72816286279905162449
13.43999999999999950262,8.00000000000000000000,4.51588059980068479149,0.72823407689735331072,0.81725525834218426535,0.72823407689735331072
13.44999999999999928946,8.00000000000000000000,4.50744095367535368979,0.72830525508307841775,0.81740616340036542642,0.72830525508307841775
13.46000000000000085265,8.00000000000000000000,4.49900189903251934709,0.72837639691109079543,0.81755706845854658749,0.72837639691109079543
13.47000000000000063949,8.00000000000000000000,4.49056344696056974897,0.72844750193411700323,0.81770797351672763753,0.72844750193411700323
13.48000000000000042633,8.00000000000000000000,4.48212560860026965059,0.72851856970274631031,0.81785887857490879860,0.72851856970274631031
13.49000000000000021316,8.00000000000000000000,4.47368839514477922847,0.72858959976543036241,0.81800978363308995966,0.72858959976543036241
13.50000000000000000000,8.00000000000000000000,4.46525181783964608684,0.72866059166848351492,0.81816068869127100971,0.72866059166848351492
13.50999999999999978684,8.00000000000000000000,4.45681588798280436947,0.72873154495608449821,0.81831159374945217078,0.72873154495608449821
13.51999999999999957367,8.00000000000000000000,4.44838061692457920060,0.72880245917027486335,0.81846249880763322082,0.72880245917027486335
13.52999999999999936051,8.00000000000000000000,4.43994601606768313218,0.72887333385096020333,0.81861340386581438189,0.72887333385096020333
13.53999999999999914735,8.00000000000000000000,4.43151209686721614389,0.72894416853591048611,0.81876430892399554295,0.72894416853591048611
13.55000000000000071054,8.00000000000000000000,4.42307887083066919587,0.72901496276076016567,0.81891521398217659300,0.72901496276076016567
13.56000000000000049738,8.00000000000000000000,4.41464634951791801143,0.72908571605900907020,0.81906611904035775407,0.72908571605900907020
13.57000000000000028422,8.00000000000000000000,4.40621454454123107070,0.72915642796202151388,0.81921702409853891513,0.72915642796202151388
13.58000000000000007105,8.00000000000000000000,4.39778346756526428152,0.72922709799902796224,0.81936792915671996518,0.72922709799902796224
13.58999999999999985789,8.00000000000000000000,4.38935313030705831494,0.72929772569712481012,0.81951883421490112624,0.72929772569712481012
13.59999999999999964473,8.00000000000000000000,4.38092354453604659881,0.72936831058127427063,0.81966973927308217629,0.72936831058127427063
13.60999999999999943157,8.00000000000000000000,4.37249472207404910051,0.72943885217430626255,0.81982064433126333736,0.72943885217430626255
13.61999999999999921840,8.00000000000000000000,4.36406667479527321518,0.72950934999691674498,0.81997154938944449842,0.72950934999691674498
13.63000000000000078160,8.00000000000000000000,4.35745805152970966390,0.72950061043420466600,0.82011635179691089181,0.72950061043420466600
13.64000000000000056843,8.00000000000000000000,4.35175065128373983470,0.72945268376584104786,0.82025817488904650965,0.72945268376584104786
13.65000000000000035527,8.00000000000000000000,4.34605906803778641034,0.72940413887684363292,0.82039999798118223850,0.72940413887684363292
13.66000000000000014211,8.00000000000000000000,4.33846125285469241817,0.72942647836862395394,0.82053463798274561825,0.72942647836862395394
13.66999999999999992895,8.00000000000000000000,4.32989315482019243575,0.72948480942375337754,0.82066553923074569976,0.72948480942375337754
13.67999999999999971578,8.00000000000000000000,4.32132505689054813303,0.72954313119483271688,0.82079644047874567026,0.72954313119483271688
13.68999999999999950262,8.00000000000000000000,4.31275695906575773364,0.72960144368407642279,0.82092734172674564075,0.72960144368407642279
13.69999999999999928946,8.00000000000000000000,4.30418886134582390213,0.72965974689369794692,0.82105824297474561124,0.72965974689369794692
13.71000000000000085265,8.00000000000000000000,4.29567085129202830274,0.72971435149414809462,0.82118727677922809249,0.72971435149414809462
13.72000000000000063949,8.00000000000000000000,4.28722533951127360297,0.72976361356225871724,0.82131361462447605160,0.72976361356225871724
13.73000000000000042633,8.00000000000000000000,4.27878009670387449148,0.72981285622567748650,0.82143995246972412172,0.72981285622567748650
13.74000000000000021316,8.00000000000000000000,4.27033512435819240238,0.72986207942690817241,0.82156629031497208082,0.72986207942690817241
13.75000000000000000000,8.00000000000000000000,4.26189042396345474373,0.72991128310842512406,0.82169262816022003992,0.72991128310842512406
13.75999999999999978684,8.00000000000000000000,4.25344599700974246304,0.72996046721267315860,0.82181896600546811005,0.72996046721267315860
13.76999999999999957367,8.00000000000000000000,4.24500184498800514632,0.73000963168206722820,0.82194530385071606915,0.73000963168206722820
13.77999999999999936051,8.00000000000000000000,4.23655796939004858359,0.73005877645899330819,0.82207164169596402825,0.73005877645899330819
13.78999999999999914735,8.00000000000000000000,4.22811437170854009793,0.73010790148580773096,0.82219797954121209838,0.73010790148580773096
13.80000000000000071054,8.00000000000000000000,4.21967105343700588094,0.73015700670483685286,0.82232431738646005748,0.73015700670483685286
13.81000000000000049738,8.00000000000000000000,4.21122801606984076273,0.73020609205837883060,0.82245065523170812760,0.73020609205837883060
13.82000000000000028422,8.00000000000000000000,4.20278526110229133650,0.73025515748870117871,0.82257699307695608670,0.73025515748870117871
13.83000000000000007105,8.00000000000000000000,4.19434279003047105761,0.73030420293804299003,0.82270333092220404581,0.73030420293804299003
13.83999999999999985789,8.00000000000000000000,4.18590060435135047356,0.73035322834861360342,0.82282966876745211593,0.73035322834861360342
13.84999999999999964473,8.00000000000000000000,4.17745870556276255314,0.73040223366259315885,0.82295600661270007503,0.73040223366259315885
13.85999999999999943157,8.00000000000000000000,4.16901709516340179817,0.73045121882213259745,0.82308234445794814516,0.73045121882213259745
13.86999999999999921840,8.00000000000000000000,4.16057577465282069085,0.73050018376935343944,0.82320868230319610426,0.73050018376935343944
13.88000000000000078160,8.00000000000000000000,4.15213474553143591095,0.73054912844634822822,0.82333502014844406336,0.73054912844634822822
13.89000000000000056843,8.00000000000000000000,4.14369400930052655951,0.73059805279518041932,0.82346135799369213348,0.73059805279518041932
13.90000000000000035527,8.00000000000000000000,4.13525356746222616522,0.73064695675788371432,0.82358769583894009259,0.73064695675788371432
13.91000000000000014211,8.00000000000000000000,4.12763648313089692721,0.73066099091381331299,0.82371233415672318046,0.73066099091381331299
13.91999999999999992895,8.00000000000000000000,4.12184362569215512195,0.73059781662162415206,0.82383322254746604862,0.73059781662162415206
13.92999999999999971578,8.00000000000000000000,4.11606306191787485460,0.73053417411754673072,0.82395411093820880577,0.73053417411754673072
13.93999999999999950262,8.00000000000000000000,4.11029475789129339347,0.73047006523252888677,0.82407499932895167394,0.73047006523252888677
13.94999999999999928946,8.00000000000000000000,4.10453867296122698605,0.73040549206966898232,0.82419588771969454211,0.73040549206966898232
13.96000000000000085265,8.00000000000000000000,4.09879475956158678684,0.73034045701105199111,0.82431677611043741027,0.73034045701105199111
13.97000000000000063949,8.00000000000000000000,4.09306296303088412714,0.73027496272456682291,0.82443766450118016742,0.73027496272456682291
13.98000000000000042633,8.00000000000000000000,4.08734322143174733100,0.73020901217070544043,0.82455855289192303559,0.73020901217070544043
13.99000000000000021316,8.00000000000000000000,4.08087380202853378108,0.73016758630293387977,0.82467289415075595294,0.73016758630293387977
14.00000000000000000000,8.00000000000000000000,4.07238442210587781034,0.73019749063506855791,0.82477560967587593144,0.73019749063506855791
14.00999999999999978684,8.00000000000000000000,4.06389517234563069081,0.73022738470951820133,0.82487832520099602096,0.73022738470951820133
14.01999999999999957367,8.00000000000000000000,4.05540605286786970396,0.73025726852335770545,0.82498104072611599946,0.73025726852335770545
14.02999999999999936051,8.00000000000000000000,4.04691706379267035487,0.73028714207366274280,0.82508375625123597796,0.73028714207366274280
14.03999999999999914735,8.00000000000000000000,4.03842820524010992500,0.73031700535750976311,0.82518647177635595646,0.73031700535750976311
14.05000000000000071054,8.00000000000000000000,4.02993947733026391944,0.73034685837197554914,0.82528918730147604599,0.73034685837197554914
14.06000000000000049738,8.00000000000000000000,4.02145088018321050782,0.73037670111413777185,0.82539190282659602449,0.73037670111413777185
14.07000000000000028422,8.00000000000000000000,4.01296241391902519524,0.73040653358107454629,0.82549461835171600299,0.73040653358107454629
14.08000000000000007105,8.00000000000000000000,4.00447407865778526315,0.73043635576986476465,0.82559733387683598149,0.73043635576986476465
14.08999999999999985789,8.00000000000000000000,3.99598587451956799299,0.73046616767758776323,0.82570004940195595999,0.73046616767758776323
14.09999999999999964473,8.00000000000000000000,3.98749780162444711351,0.73049596930132398853,0.82580276492707604952,0.73049596930132398853
14.10999999999999943157,8.00000000000000000000,3.97900986009250212661,0.73052576063815366503,0.82590548045219602802,0.73052576063815366503
14.11999999999999921840,8.00000000000000000000,3.97052205004380764919,0.73055554168515846047,0.82600819597731600652,0.73055554168515846047
14.13000000000000078160,8.00000000000000000000,3.96203437159843918636,0.73058531243942015365,0.82611091150243598502,0.73058531243942015365
14.14000000000000056843,8.00000000000000000000,3.95354682487647668410,0.73061507289802163356,0.82621362702755596352,0.73061507289802163356
14.15000000000000035527,8.00000000000000000000,3.94504439505072301841,0.73064523569123684954,0.82631612355407690895,0.73064523569123684954
14.16000000000000014211,8.00000000000000000000,3.93647651447571123029,0.73067719145261000868,0.82641766467407684615,0.73067719145261000868
14.16999999999999992895,8.00000000000000000000,3.92832631268423781989,0.73069217623136162310,0.82651908997253498157,0.73069217623136162310
14.17999999999999971578,8.00000000000000000000,3.92216116771577416600,0.73062654527759640644,0.82661996725165232114,0.73062654527759640644
14.18999999999999950262,8.00000000000000000000,3.91601101240529247960,0.73056033730618508137,0.82672084453076954969,0.73056033730618508137
14.19999999999999928946,8.00000000000000000000,3.90987591188734695535,0.73049355022220552325,0.82682172180988688925,0.73049355022220552325
14.21000000000000085265,8.00000000000000000000,3.90375593133223386388,0.73042618193492281353,0.82692259908900422882,0.73042618193492281353
14.22000000000000063949,8.00000000000000000000,3.89765113581493327644,0.73035823036310776324,0.82702347636812156839,0.73035823036310776324
14.23000000000000042633,8.00000000000000000000,3.89156159018404368410,0.73028969344034411204,0.82712435364723879694,0.73028969344034411204
14.24000000000000021316,8.00000000000000000000,3.88548735893072372249,0.73022056912032773379,0.82722523092635613651,0.73022056912032773379
14.25000000000000000000,8.00000000000000000000,3.87942850605762767913,0.73015085538215351857,0.82732610820547347608,0.73015085538215351857
14.25999999999999978684,8.00000000000000000000,3.87338509494784544174,0.73008055023559470520,0.82742698548459081564,0.73008055023559470520
14.26999999999999957367,8.00000000000000000000,3.86735718823384289067,0.73000965172636822498,0.82752786276370804419,0.73000965172636822498
14.27999999999999936051,8.00000000000000000000,3.86134484766639562991,0.72993815794139393915,0.82762874004282538376,0.72993815794139393915
14.28999999999999914735,8.00000000000000000000,3.85534813398353204406,0.72986606701403855535,0.82772961732194272333,0.72986606701403855535
14.30000000000000071054,8.00000000000000000000,3.84936710677946836157,0.72979337712935177240,0.82783049460106006290,0.72979337712935177240
14.31000000000000049738,8.00000000000000000000,3.84340182437355126766,0.72972008652928987971,0.82793137188017740247,0.72972008652928987971
14.32000000000000028422,8.00000000000000000000,3.83908341987995127553,0.72957854559172818920,0.82802985442218002277,0.72957854559172818920
14.33000000000000007105,8.00000000000000000000,3.83143057742328974058,0.72955659985383336519,0.82811197128414848478,0.72955659985383336519
14.33999999999999985789,8.00000000000000000000,3.82378787850684576100,0.72953425238013613896,0.82819408814611683578,0.72953425238013613896
14.34999999999999964473,8.00000000000000000000,3.81615543120583300407,0.72951149902440826089,0.82827620500808518678,0.72951149902440826089
14.35999999999999943157,8.00000000000000000000,3.80853334408655586074,0.72948833562477100045,0.82835832187005353777,0.72948833562477100045
14.36999999999999921840,8.00000000000000000000,3.80092172620248103243,0.72946475800391386013,0.82844043873202199979,0.72946475800391386013
14.38000000000000078160,8.00000000000000000000,3.79332068709030911791,0.72944076196931362244,0.82852255559399035079,0.72944076196931362244
14.39000000000000056843,8.00000000000000000000,3.78573033676605152920,0.72941634331345572839,0.82860467245595870178,0.72941634331345572839
14.40000000000000035527,8.00000000000000000000,3.77815078572109319666,0.72939149781405421269,0.82868678931792716380,0.72939149781405421269
14.41000000000000014211,8.00000000000000000000,3.77058214491827126125,0.72936622123427263809,0.82876890617989551480,0.72936622123427263809
14.41999999999999992895,8.00000000000000000000,3.76302452578794399685,0.72934050932294736125,0.82885102304186386579,0.72934050932294736125
14.42999999999999971578,8.00000000000000000000,3.75547804022406372937,0.72931435781480868918,0.82893313990383232781,0.72931435781480868918
14.43999999999999950262,8.00000000000000000000,3.74794280058025153224,0.72928776243070436713,0.82901525676580067881,0.72928776243070436713
14.44999999999999928946,8.00000000000000000000,3.74041891966586259599,0.72926071887782439873,0.82909737362776902980,0.72926071887782439873
14.46000000000000085265,8.00000000000000000000,3.73290651074206181192,0.72923322284992386777,0.82917949048973738080,0.72923322284992386777
14.47000000000000063949,8.00000000000000000000,3.72540568751789979984,0.72920527002754909063,0.82926160735170584282,0.72920527002754909063
14.48000000000000042633,8.00000000000000000000,3.71791656414637694539,0.72917685607826221439,0.82934372421367419381,0.72917685607826221439
14.49000000000000021316,8.00000000000000000000,3.71043925522051898369,0.72914797665686825745,0.82942584107564254481,0.72914797665686825745
14.50000000000000000000,8.00000000000000000000,3.70297387576945125076,0.72911862740564170604,0.82950795793761100683,0.72911862740564170604
14.50999999999999978684,8.00000000000000000000,3.69552054125446627353,0.72908880395455333279,0.82959007479957935782,0.72908880395455333279
14.51999999999999957367,8.00000000000000000000,3.68999224421527571849,0.72898165415953919410,0.82967189177627687080,0.72898165415953919410
14.52999999999999936051,8.00000000000000000000,3.68629953718049563349,0.72880085989787546374,0.82975342292840104097,0.72880085989787546374
14.53999999999999914735,8.00000000000000000000,3.68261925688459745842,0.72861969391541525631,0.82983495408052532216,0.72861969391541525631
14.55000000000000071054,8.00000000000000000000,3.67655174756560310101,0.72853363579760610502,0.82991600079419880487,0.72853363579760610502
14.56000000000000049738,8.00000000000000000000,3.66812408762352815117,0.72854151433629721346,0.82999657039419882931,0.72854151433629721346
14.57000000000000028422,8.00000000000000000000,3.65969657864460717889,0.72854938548267667020,0.83007713999419885376,0.72854938548267667020
14.58000000000000007105,8.00000000000000000000,3.65126922067289205742,0.72855724923670128756,0.83015770959419887820,0.72855724923670128756
14.58999999999999985789,8.00000000000000000000,3.64284201375243421595,0.72856510559832832197,0.83023827919419879162,0.72856510559832832197
14.59999999999999964473,8.00000000000000000000,3.63441495792728508363,0.72857295456751547391,0.83031884879419881607,0.72857295456751547391
14.60999999999999943157,8.00000000000000000000,3.62598805324149742191,0.72858079614422044390,0.83039941839419884051,0.72858079614422044390
14.61999999999999921840,8.00000000000000000000,3.61756129973912310405,0.72858863032840104346,0.83047998799419886495,0.72858863032840104346
14.63000000000000078160,8.00000000000000000000,3.60913469746421222695,0.72859645712001608331,0.83056055759419888940,0.72859645712001608331
14.64000000000000056843,8.00000000000000000000,3.60070824646081977249,0.72860427651902404111,0.83064112719419880282,0.72860427651902404111
14.65000000000000035527,8.00000000000000000000,3.59224381377636126089,0.72861197854330017609,0.83071983488905454251,0.72861197854330017609
14.66000000000000014211,8.00000000000000000000,3.58677120598359433501,0.72849167969784256460,0.83078881280682614907,0.72849167969784256460
14.66999999999999992895,8.00000000000000000000,3.58258730275671100074,0.72831780585842742504,0.83085527097394751284,0.72831780585842742504
14.67999999999999971578,8.00000000000000000000,3.57841747557790812451,0.72814348144026663778,0.83092172914106887660,0.72814348144026663778
14.68999999999999950262,8.00000000000000000000,3.57426169715089514511,0.72796870836586324849,0.83098818730819035139,0.72796870836586324849
14.69999999999999928946,8.00000000000000000000,3.57011993932768634252,0.72779348859021741891,0.83105464547531171515,0.72779348859021741891
14.71000000000000085265,8.00000000000000000000,3.56599217310802174552,0.72761782410073549965,0.83112110364243318994,0.72761782410073549965
14.72000000000000063949,8.00000000000000000000,3.56187836863878715121,0.72744171691713732653,0.83118756180955455370,0.72744171691713732653
14.73000000000000042633,8.00000000000000000000,3.55777849521342970363,0.72726516909136462719,0.83125401997667602849,0.72726516909136462719
14.74000000000000021316,8.00000000000000000000,3.55117214857031715525,0.72718743955140308088,0.83131941506954909471,0.72718743955140308088
14.75000000000000000000,8.00000000000000000000,3.54344690509374116161,0.72715379595386675504,0.83138433488246432645,0.72715379595386675504
14.75999999999999978684,8.00000000000000000000,3.53572856207852481703,0.72711988647992586987,0.83144925469537955820,0.72711988647992586987
14.76999999999999957367,8.00000000000000000000,3.52801720730893686451,0.72708570777922820749,0.83151417450829467892,0.72708570777922820749
14.77999999999999936051,8.00000000000000000000,3.52031292885170099538,0.72705125649314417124,0.83157909432120991067,0.72705125649314417124
14.78999999999999914735,8.00000000000000000000,3.51261581505192310715,0.72701652925496074165,0.83164401413412514241,0.72701652925496074165
14.80000000000000071054,8.00000000000000000000,3.50492595452901722908,0.72698152269007854098,0.83170893394704037416,0.72698152269007854098
14.81000000000000049738,8.00000000000000000000,3.49724343617263144779,0.72694623341620767665,0.83177385375995549488,0.72694623341620767665
14.82000000000000028422,8.00000000000000000000,3.48956834913856761560,0.72691065804356413960,0.83183877357287072662,0.72691065804356413960
14.83000000000000007105,8.00000000000000000000,3.48190078284471349335,0.72687479317506575871,0.83190369338578595837,0.72687479317506575871
14.83999999999999985789,8.00000000000000000000,3.47424082696696467920,0.72683863540652937640,0.83196861319870107909,0.72683863540652937640
14.84999999999999964473,8.00000000000000000000,3.46658857143515231058,0.72680218132686869037,0.83203353301161631084,0.72680218132686869037
14.85999999999999943157,8.00000000000000000000,3.45894410642896499297,0.72676542751828987488,0.83209845282453154258,0.72676542751828987488
14.86999999999999921840,8.00000000000000000000,3.45130752237387783410,0.72672837055649086579,0.83216337263744677433,0.72672837055649086579
14.88000000000000078160,8.00000000000000000000,3.44367890993707437275,0.72669100701085775906,0.83222829245036189505,0.72669100701085775906
14.89000000000000056843,8.00000000000000000000,3.43605836002337872159,0.72665333344466365162,0.83229321226327712679,0.72665333344466365162
14.90000000000000035527,8.00000000000000000000,3.42844596377117083463,0.72661534641526626110,0.83235813207619235854,0.72661534641526626110
14.91000000000000014211,8.00000000000000000000,3.42084181254831998231,0.72657704247430676681,0.83242305188910747926,0.72657704247430676681
14.91999999999999992895,8.00000000000000000000,3.41324599794810579212,0.72653841816790898367,0.83248797170202271101,0.72653841816790898367
14.92999999999999971578,8.00000000000000000000,3.40565861178514728280,0.72649947003687698199,0.83255289151493794275,0.72649947003687698199
14.93999999999999950262,8.00000000000000000000,3.39757598278063310815,0.72647782947716044166,0.83261514986518625481,0.72647782947716044166
14.94999999999999928946,8.00000000000000000000,3.38915040736366535157,0.72646818925408418455,0.83267558680598630083,0.72646818925408418455
14.96000000000000085265,8.00000000000000000000,3.38072492151959647089,0.72645854713820423587,0.83273602374678634686,0.72645854713820423587
14.97000000000000063949,8.00000000000000000000,3.37229952525057230517,0.72644890313006438287,0.83279646068758628186,0.72644890313006438287
14.98000000000000042633,8.00000000000000000000,3.36387421855873469667,0.72643925723020863483,0.83285689762838632788,0.72643925723020863483
14.99000000000000021316,8.00000000000000000000,3.35860565603382843491,0.72630202833685109098,0.83291434407064923739,0.72630202833685109098
15.00000000000000000000,8.00000000000000000000,3.35496018218763802921,0.72609693170242584070,0.83296751686291525818,0.72609693170242584070
15.00999999999999978684,8.00000000000000000000,3.35081245927855464473,0.72591155261491102646,0.83302036747413121809,0.72591155261491102646
15.01999999999999957367,8.00000000000000000000,3.34668363581147554342,0.72572554488695240060,0.83307321808534728902,0.72572554488695240060
15.02999999999999936051,8.00000000000000000000,3.34257354421780883413,0.72553891631258260464,0.83312606869656335995,0.72553891631258260464
15.03999999999999914735,8.00000000000000000000,3.33848201955387535733,0.72535167456926175067,0.83317891930777943088,0.72535167456926175067
15.05000000000000071054,8.00000000000000000000,3.33440889957263930654,0.72516382721523531263,0.83323176991899550181,0.72516382721523531263
15.06000000000000049738,8.00000000000000000000,3.33035402479543263254,0.72497538168690545124,0.83328462053021157274,0.72497538168690545124
15.07000000000000028422,8.00000000000000000000,3.32631723858367989166,0.72478634529621599469,0.83333747114142764367,0.72478634529621599469
15.08000000000000007105,8.00000000000000000000,3.32229838721062709084,0.72459672522805285144,0.83339032175264371460,0.72459672522805285144
15.08999999999999985789,8.00000000000000000000,3.31829731993306875637,0.72440652853765630237,0.83344317236385978553,0.72440652853765630237
15.09999999999999964473,8.00000000000000000000,3.31431388906307322628,0.72421576214804861404,0.83349602297507574544,0.72421576214804861404
15.10999999999999943157,8.00000000000000000000,3.31034795003971060723,0.72402443284747608487,0.83354887358629181637,0.72402443284747608487
15.11999999999999921840,8.00000000000000000000,3.30639936150077717869,0.72383254728686263757,0.83360172419750788730,0.72383254728686263757
15.13000000000000078160,8.00000000000000000000,3.30246798535452246171,0.72364011197728039804,0.83365457480872395823,0.72364011197728039804
15.14000000000000056843,8.00000000000000000000,3.29730502596270724780,0.72349517986412226200,0.83370633224803591954,0.72349517986412226200
15.15000000000000035527,8.00000000000000000000,3.28968012856383307252,0.72344499838592779550,0.83375589755286794169,0.72344499838592779550
15.16000000000000014211,8.00000000000000000000,3.28205947997745628442,0.72339466317237499648,0.83380546285769985282,0.72339466317237499648
15.16999999999999992895,8.00000000000000000000,3.27444309226853302874,0.72334417384458860045,0.83385502816253187497,0.72334417384458860045
15.17999999999999971578,8.00000000000000000000,3.26683097752724105334,0.72329353002324481281,0.83390459346736389712,0.72329353002324481281
15.18999999999999950262,8.00000000000000000000,3.25922314786898459360,0.72324273132857497259,0.83395415877219591927,0.72324273132857497259
15.19999999999999928946,8.00000000000000000000,3.25161961543439259614,0.72319177738036732883,0.83400372407702794142,0.72319177738036732883
15.21000000000000085265,8.00000000000000000000,3.24402039238931516607,0.72314066779796948303,0.83405328938185985255,0.72314066779796948303
15.22000000000000063949,8.00000000000000000000,3.23642549092483156059,0.72308940220029205292,0.83410285468669187470,0.72308940220029205292
15.23000000000000042633,8.00000000000000000000,3.22883492325724352767,0.72303798020580989370,0.83415241999152389685,0.72303798020580989370
15.24000000000000021316,8.00000000000000000000,3.22124870162807752649,0.72298640143256476254,0.83420198529635591900,0.72298640143256476254
15.25000000000000000000,8.00000000000000000000,3.21366683830408339517,0.72293466549816953748,0.83425155060118794115,0.72293466549816953748
15.25999999999999978684,8.00000000000000000000,3.20608934557723745939,0.72288277201980810638,0.83430111590601985228,0.72288277201980810638
15.26999999999999957367,8.00000000000000000000,3.19851623576473897970,0.72283072061424069599,0.83435068121085187443,0.72283072061424069599
15.27999999999999936051,8.00000000000000000000,3.19094752120901281600,0.72277851089780442706,0.83440024651568389658,0.72277851089780442706
15.28999999999999914735,8.00000000000000000000,3.18338321427770720717,0.72272614248641708912,0.83444981182051591873,0.72272614248641708912
15.30000000000000071054,8.00000000000000000000,3.17589231661028437159,0.72267069819570839417,0.83449912501459244663,0.72267069819570839417
15.31000000000000049738,8.00000000000000000000,3.17394632233418150236,0.72239333027103380669,0.83454247127137615170,0.72239333027103380669
15.32000000000000028422,8.00000000000000000000,3.17200529935362762757,0.72211600982600365750,0.83458581752815985677,0.72211600982600365750
15.33000000000000007105,8.00000000000000000000,3.16987988407479681641,0.72184611234508855304,0.83462914832315626690,0.72184611234508855304
15.33999999999999985789,8.00000000000000000000,3.16151201128651049288,0.72181946528736007362,0.83467196918715624854,0.72181946528736007362
15.34999999999999964473,8.00000000000000000000,3.15321317024846026200,0.72179010028045442748,0.83471475560401642291,0.72179010028045442748
15.35999999999999943157,8.00000000000000000000,3.14881176734814749452,0.72160707886899166930,0.83475559954825717668,0.72160707886899166930
15.36999999999999921840,8.00000000000000000000,3.14442993972727924401,0.72142340538499527547,0.83479644349249793045,0.72142340538499527547
15.38000000000000078160,8.00000000000000000000,3.14006774541851019222,0.72123907874430792653,0.83483728743673868422,0.72123907874430792653
15.39000000000000056843,8.00000000000000000000,3.13572523076980802514,0.72105409832533695624,0.83487813138097932697,0.72105409832533695624
15.40000000000000035527,8.00000000000000000000,3.13140243110566363072,0.72086846394207215738,0.83491897532522008074,0.72086846394207215738
15.41000000000000014211,8.00000000000000000000,3.12709937138832261283,0.72068217581717775033,0.83495981926946083451,0.72068217581717775033
15.41999999999999992895,8.00000000000000000000,3.12281606687900392672,0.72049523455516251147,0.83500066321370158828,0.72049523455516251147
15.42999999999999971578,8.00000000000000000000,3.11855252379912428751,0.72030764111562806118,0.83504150715794234205,0.72030764111562806118
15.43999999999999950262,8.00000000000000000000,3.11430873999152169063,0.72011939678659442343,0.83508235110218309583,0.72011939678659442343
15.44999999999999928946,8.00000000000000000000,3.11008470558167449127,0.71993050315790663163,0.83512319504642384960,0.71993050315790663163
15.46000000000000085265,8.00000000000000000000,3.10588040363892758933,0.71974096209472226970,0.83516403899066460337,0.71974096209472226970
15.47000000000000063949,8.00000000000000000000,3.10169581083771506158,0.71955077571107950440,0.83520488293490535714,0.71955077571107950440
15.48000000000000042633,8.00000000000000000000,3.09753089811878146165,0.71935994634354827326,0.83524572687914599989,0.71935994634354827326
15.49000000000000021316,8.00000000000000000000,3.09338563135040223173,0.71916847652496462828,0.83528657082338675366,0.71916847652496462828
15.50000000000000000000,8.00000000000000000000,3.08925997198961255208,0.71897636895825045578,0.83532741476762750743,0.71897636895825045578
15.50999999999999978684,8.00000000000000000000,3.08515387774342375593,0.71878362649031657394,0.83536825871186826120,0.71878362649031657394
15.51999999999999957367,8.00000000000000000000,3.08106730323005217898,0.71859025208605420421,0.83540910265610901497,0.71859025208605420421
15.52999999999999936051,8.00000000000000000000,3.07700020064013335386,0.71839624880241181870,0.83544994660034976874,0.71839624880241181870
15.53999999999999914735,8.00000000000000000000,3.07295252039795574461,0.71820161976256080560,0.83549079054459052252,0.71820161976256080560
15.55000000000000071054,8.00000000000000000000,3.06701425393021542831,0.71807795358714476830,0.83552921858530704302,0.71807795358714476830
15.56000000000000049738,8.00000000000000000000,3.05938282634457214826,0.71801778104294633476,0.83556549633506704833,0.71801778104294633476
15.57000000000000028422,8.00000000000000000000,3.05175435256053617650,0.71795750992273599245,0.83560177408482705363,0.71795750992273599245
15.58000000000000007105,8.00000000000000000000,3.04412883885282781193,0.71789714005097837735,0.83563805183458705894,0.71789714005097837735
15.58999999999999985789,8.00000000000000000000,3.03650629149702977472,0.71783667125236994000,0.83567432958434706425,0.71783667125236994000
15.59999999999999964473,8.00000000000000000000,3.02888671676958365353,0.71777610335183950063,0.83571060733410706955,0.71777610335183950063
15.60999999999999943157,8.00000000000000000000,3.02127012094779345830,0.71771543617454824915,0.83574688508386707486,0.71771543617454824915
15.61999999999999921840,8.00000000000000000000,3.01365651030982295566,0.71765466954589085535,0.83578316283362708017,0.71765466954589085535
15.63000000000000078160,8.00000000000000000000,3.00604589113469788941,0.71759380329149535793,0.83581944058338708547,0.71759380329149535793
15.64000000000000056843,8.00000000000000000000,2.99843826970230420415,0.71753283723722405263,0.83585571833314697976,0.71753283723722405263
15.65000000000000035527,8.00000000000000000000,2.99270921761707464626,0.71739906426079202983,0.83589138425028319812,0.71739906426079202983
15.66000000000000014211,8.00000000000000000000,2.99083908749266758065,0.71711534723930514534,0.83592518428323181467,0.71711534723930514534
15.66999999999999992895,8.00000000000000000000,2.98897511541675386937,0.71683164087654882568,0.83595898431618032021,0.71683164087654882568
15.67999999999999971578,8.00000000000000000000,2.98711728427273071063,0.71654794609639083092,0.83599278434912893676,0.71654794609639083092
15.68999999999999950262,8.00000000000000000000,2.98526557693318350672,0.71626426382043939523,0.83602658438207744229,0.71626426382043939523
15.69999999999999928946,8.00000000000000000000,2.98341997625988541998,0.71598059496804544732,0.83606038441502605885,0.71598059496804544732
15.71000000000000085265,8.00000000000000000000,2.98158046510379692862,0.71569694045630327661,0.83609418444797456438,0.71569694045630327661
15.72000000000000063949,8.00000000000000000000,2.97974702630506760315,0.71541330120005230953,0.83612798448092318093,0.71541330120005230953
15.73000000000000042633,8.00000000000000000000,2.97661935077084072176,0.71517845219202713647,0.83616069206435705841,0.71517845219202713647
15.74000000000000021316,8.00000000000000000000,2.97090898686835203080,0.71504059443912182381,0.83619121777916594063,0.71504059443912182381
15.75000000000000000000,8.00000000000000000000,2.96521709729534865829,0.71490209418073802361,0.83622174349397482285,0.71490209418073802361
15.75999999999999978684,8.00000000000000000000,2.95954376761013548958,0.71476294900368320118,0.83625226920878359405,0.71476294900368320118
15.76999999999999957367,8.00000000000000000000,2.95388908186994170180,0.71462315656065489300,0.83628279492359247627,0.71462315656065489300
15.77999999999999936051,8.00000000000000000000,2.94825312208722234431,0.71448271459090240132,0.83631332063840124746,0.71448271459090240132
15.78999999999999914735,8.00000000000000000000,2.94263596768596302766,0.71434162094083419881,0.83634384635321012968,0.71434162094083419881
15.80000000000000071054,8.00000000000000000000,2.93703769495798727718,0.71419987358456915594,0.83637437206801890088,0.71419987358456915594
15.81000000000000049738,8.00000000000000000000,2.93145837651925678102,0.71405747064443203520,0.83640489778282778310,0.71405747064443203520
15.82000000000000028422,8.00000000000000000000,2.92589808076617652333,0.71391441041138958834,0.83643542349763655430,0.71391441041138958834
15.83000000000000007105,8.00000000000000000000,2.92035687133189858500,0.71377069136543092043,0.83646594921244543652,0.71377069136543092043
15.83999999999999985789,8.00000000000000000000,2.91483480654262905318,0.71362631219588645859,0.83649647492725420772,0.71362631219588645859
15.84999999999999964473,8.00000000000000000000,2.90933193887392826937,0.71348127182168941118,0.83652700064206308994,0.71348127182168941118
15.85999999999999943157,8.00000000000000000000,2.90384831440701729477,0.71333556941157505449,0.83655752635687197216,0.71333556941157505449
15.86999999999999921840,8.00000000000000000000,2.89838397228508171111,0.71318920440421906815,0.83658805207168074336,0.71318920440421906815
15.88000000000000078160,8.00000000000000000000,2.89293894416957320104,0.71304217652831458629,0.83661857778648962558,0.71304217652831458629
15.89000000000000056843,8.00000000000000000000,2.88751325369652134256,0.71289448582258585496,0.83664910350129839678,0.71289448582258585496
15.90000000000000035527,8.00000000000000000000,2.88210691593282808398,0.71274613265573816268,0.83667962921610727900,0.71274613265573816268
15.91000000000000014211,8.00000000000000000000,2.87671993683257642971,0.71259711774634326709,0.83671015493091605020,0.71259711774634326709
15.91999999999999992895,8.00000000000000000000,2.87135231269333601745,0.71244744218266109481,0.83674068064572493242,0.71244744218266109481
15.92999999999999971578,8.00000000000000000000,2.86530909019594615117,0.71232298171807229004,0.83677066334007277337,0.71232298171807229004
15.93999999999999950262,8.00000000000000000000,2.86159393664672245805,0.71210878505275820860,0.83679876345505010971,0.71210878505275820860
15.94999999999999928946,8.00000000000000000000,2.85974699716737656985,0.71182217547949200309,0.83682468923390773696,0.71182217547949200309
15.96000000000000085265,8.00000000000000000000,2.85774234926949821656,0.71154153071145598286,0.83685032473331300018,0.71154153071145598286
15.97000000000000063949,8.00000000000000000000,2.85574789324053934791,0.71126073926291311089,0.83687596023271837442,0.71126073926291311089
15.98000000000000042633,8.00000000000000000000,2.85376358920801376229,0.71097980328195597988,0.83690159573212374866,0.71097980328195597988
15.99000000000000021316,8.00000000000000000000,2.85178939744854220706,0.71069872490549024224,0.83692723123152912290,0.71069872490549024224
16.00000000000000000000,8.00000000000000000000,2.84982527838801180664,0.71041750625924826590,0.83695286673093438612,0.71041750625924826590
16.01000000000000156319,8.00000000000000000000,2.84787119260173193780,0.71013614945780367815,0.83697850223033976036,0.71013614945780367815
16.01999999999999957367,8.00000000000000000000,2.84592710081459143723,0.70985465660458735293,0.83700413772974502358,0.70985465660458735293
16.03000000000000113687,8.00000000000000000000,2.84399296390122202638,0.70957302979190062242,0.83702977322915039782,0.70957302979190062242
16.03999999999999914735,8.00000000000000000000,2.84206874288615951585,0.70929127110093159736,0.83705540872855577206,0.70929127110093159736
16.05000000000000071054,8.00000000000000000000,2.84015439894399435161,0.70900938260176926686,0.83708104422796114630,0.70900938260176926686
16.05999999999999872102,8.00000000000000000000,2.83824989339953992484,0.70872736635342048483,0.83710667972736640952,0.70872736635342048483
16.07000000000000028422,8.00000000000000000000,2.83635518772798622678,0.70844522440382362571,0.83713231522677178376,0.70844522440382362571
16.07999999999999829470,8.00000000000000000000,2.83447024355506016491,0.70816295878986634804,0.83715795072617715800,0.70816295878986634804
16.08999999999999985789,8.00000000000000000000,2.83016471826792725963,0.70797133703213932510,0.83718339452877832407,0.70797133703213932510
16.10000000000000142109,8.00000000000000000000,2.82283369750990020819,0.70789279254821002585,0.83720859931597835235,0.70789279254821002585
16.10999999999999943157,8.00000000000000000000,2.81550546756706143725,0.70781416584129541736,0.83723380410317838063,0.70781416584129541736
16.12000000000000099476,8.00000000000000000000,2.80818003114355363437,0.70773545687988259623,0.83725900889037840891,0.70773545687988259623
16.12999999999999900524,8.00000000000000000000,2.80085739094353058931,0.70765666563259432831,0.83728421367757832616,0.70765666563259432831
16.14000000000000056843,8.00000000000000000000,2.79403930055889615502,0.70755811285023006985,0.83730831975847141990,0.70755811285023006985
16.14999999999999857891,8.00000000000000000000,2.78822730228974657862,0.70742016860048162474,0.83733024694875357596,0.70742016860048162474
16.16000000000000014211,8.00000000000000000000,2.78243058081405125748,0.70728171493443103834,0.83735217413903584305,0.70728171493443103834
16.17000000000000170530,8.00000000000000000000,2.77664929320256126388,0.70714274666369891786,0.83737410132931811013,0.70714274666369891786
16.17999999999999971578,8.00000000000000000000,2.77088359818508767063,0.70700325854973622430,0.83739602851960037722,0.70700325854973622430
16.19000000000000127898,8.00000000000000000000,2.76513365611789740939,0.70686324530524236032,0.83741795570988253328,0.70686324530524236032
16.19999999999999928946,8.00000000000000000000,2.75939962895113177765,0.70672270159558292502,0.83743988290016480036,0.70672270159558292502
16.21000000000000085265,8.00000000000000000000,2.75368168019619252718,0.70658162204020535935,0.83746181009044706745,0.70658162204020535935
16.21999999999999886313,8.00000000000000000000,2.74797997489316392361,0.70644000121405359227,0.83748373728072933453,0.70644000121405359227
16.23000000000000042633,8.00000000000000000000,2.74229467957819661450,0.70629783364898190978,0.83750566447101160161,0.70629783364898190978
16.23999999999999843681,8.00000000000000000000,2.73662596225092702440,0.70615511383516771371,0.83752759166129375767,0.70615511383516771371
16.25000000000000000000,8.00000000000000000000,2.73097399234187010464,0.70601183622252194905,0.83754951885157602476,0.70601183622252194905
16.26000000000000156319,8.00000000000000000000,2.72533894067982895848,0.70586799522209964231,0.83757144604185829184,0.70586799522209964231
16.26999999999999957367,8.00000000000000000000,2.71972097945929514040,0.70572358520750821942,0.83759337323214055893,0.70572358520750821942
16.28000000000000113687,8.00000000000000000000,2.71412028220784851129,0.70557860051631471343,0.83761530042242271499,0.70557860051631471343
16.28999999999999914735,8.00000000000000000000,2.70853702375357130450,0.70543303545145219502,0.83763722761270498207,0.70543303545145219502
16.30000000000000071054,8.00000000000000000000,2.70389956895964900241,0.70525237402113027940,0.83765908041674541629,0.70525237402113027940
16.30999999999999872102,8.00000000000000000000,2.70334360291999553638,0.70492018593063188181,0.83768060673333455401,0.70492018593063188181
16.32000000000000028422,8.00000000000000000000,2.70278826696954510567,0.70458830433767949408,0.83770213304992358072,0.70458830433767949408
16.32999999999999829470,8.00000000000000000000,2.70199219364026888002,0.70426525877315526714,0.83772318170142090477,0.70426525877315526714
16.33999999999999985789,8.00000000000000000000,2.70009308468432207562,0.70398144353337910317,0.83774201342287357708,0.70398144353337910317
16.35000000000000142109,8.00000000000000000000,2.69820702261340983341,0.70369738770668655015,0.83776084514432624939,0.70369738770668655015
16.35999999999999943157,8.00000000000000000000,2.69633386592324564290,0.70341309740707769205,0.83777967686577881068,0.70341309740707769205
16.37000000000000099476,8.00000000000000000000,2.69447347205057141650,0.70312857876970713544,0.83779850858723148299,0.70312857876970713544
16.37999999999999900524,8.00000000000000000000,2.69262569737290080596,0.70284383795071214696,0.83781734030868415530,0.70284383795071214696
16.39000000000000056843,8.00000000000000000000,2.69079039720825141657,0.70255888112703956949,0.83783617203013682762,0.70255888112703956949
16.39999999999999857891,8.00000000000000000000,2.68896742581488501500,0.70227371449627595812,0.83785500375158949993,0.70227371449627595812
16.41000000000000014211,8.00000000000000000000,2.68715663639103974347,0.70198834427647660572,0.83787383547304217224,0.70198834427647660572
16.42000000000000170530,8.00000000000000000000,2.68535788107466988350,0.70170277670599789932,0.83789266719449484455,0.70170277670599789932
16.42999999999999971578,8.00000000000000000000,2.68357101094318384327,0.70141701804332778902,0.83791149891594751686,0.70141701804332778902
16.44000000000000127898,8.00000000000000000000,2.68179587601317637180,0.70113107456691925456,0.83793033063740018918,0.70113107456691925456
16.44999999999999928946,8.00000000000000000000,2.68003232524016921090,0.70084495257502521515,0.83794916235885286149,0.70084495257502521515
16.46000000000000085265,8.00000000000000000000,2.67828020651834419752,0.70055865838553277314,0.83796799408030553380,0.70055865838553277314
16.46999999999999886313,8.00000000000000000000,2.67653936668028524792,0.70027219833579967823,0.83798682580175820611,0.70027219833579967823
16.48000000000000042633,8.00000000000000000000,2.67480965149670835146,0.69998557878249123565,0.83800565752321087842,0.69998557878249123565
16.48999999999999843681,8.00000000000000000000,2.67309090567620488699,0.69969880610141987898,0.83802448924466355074,0.69969880610141987898
16.50000000000000000000,8.00000000000000000000,2.67138297286497161664,0.69941188668738296652,0.83804332096611622305,0.69941188668738296652
16.51000000000000156319,8.00000000000000000000,2.66968569564655267001,0.69912482695400501864,0.83806215268756889536,0.69912482695400501864
16.51999999999999957367,8.00000000000000000000,2.66799891554157486695,0.69883763333357851177,0.83808098440902156767,0.69883763333357851177
16.53000000000000113687,8.00000000000000000000,2.66296935865823991563,0.69867109943423078011,0.83809831270132861825,0.69867109943423078011
16.53999999999999914735,8.00000000000000000000,2.65579893851166115581,0.69858177792738351819,0.83811470945012855882,0.69858177792738351819
16.55000000000000071054,8.00000000000000000000,2.65159690036014650261,0.69838437973442246687,0.83813095882302690587,0.69838437973442246687
16.55999999999999872102,8.00000000000000000000,2.65097980917788778044,0.69805666424501644496,0.83814703015456737401,0.69805666424501644496
16.57000000000000028422,8.00000000000000000000,2.65036391115097336169,0.69772922540750470510,0.83816310148610784214,0.69772922540750470510
16.57999999999999829470,8.00000000000000000000,2.64974920514766409951,0.69740206291886430723,0.83817917281764819926,0.69740206291886430723
16.58999999999999985789,8.00000000000000000000,2.64913569003649884692,0.69707517647647387893,0.83819524414918866739,0.69707517647647387893
16.60000000000000142109,8.00000000000000000000,2.64852336468630200628,0.69674856577811228320,0.83821131548072913553,0.69674856577811228320
16.60999999999999943157,8.00000000000000000000,2.64791222796617509161,0.69642223052195906252,0.83822738681226949264,0.69642223052195906252
16.62000000000000099476,8.00000000000000000000,2.64730227874550338996,0.69609617040659255149,0.83824345814380996078,0.69609617040659255149
16.62999999999999900524,8.00000000000000000000,2.64394357543420355228,0.69586916862033165732,0.83825894324203631403,0.69586916862033165732
16.64000000000000056843,8.00000000000000000000,2.63840407550133004833,0.69572062718112270829,0.83827396090368111459,0.69572062718112270829
16.64999999999999857891,8.00000000000000000000,2.63287955100792547825,0.69557161426878966193,0.83828897856532591515,0.69557161426878966193
16.66000000000000014211,8.00000000000000000000,2.62737005045915372747,0.69542212880974030309,0.83830399622697071571,0.69542212880974030309
16.67000000000000170530,8.00000000000000000000,2.62187562240912885869,0.69527216973332561789,0.83831901388861551627,0.69527216973332561789
16.67999999999999971578,8.00000000000000000000,2.61639631546091111503,0.69512173597185866747,0.83833403155026031683,0.69512173597185866747
16.69000000000000127898,8.00000000000000000000,2.61093217826649981461,0.69497082646063235156,0.83834904921190511740,0.69497082646063235156
16.69999999999999928946,8.00000000000000000000,2.60548325952684978191,0.69481944013793894843,0.83836406687354991796,0.69481944013793894843
16.71000000000000085265,8.00000000000000000000,2.60004960799185136366,0.69466757594508887763,0.83837908453519471852,0.69466757594508887763
16.71999999999999886313,8.00000000000000000000,2.59463127246034952478,0.69451523282642935175,0.83839410219683951908,0.69451523282642935175
16.73000000000000042633,8.00000000000000000000,2.59100030638133338456,0.69429835162307740326,0.83840866652684575833,0.69429835162307740326
16.73999999999999843681,8.00000000000000000000,2.58964900414014698171,0.69399884062753203207,0.83842212491314938028,0.69399884062753203207
16.75000000000000000000,8.00000000000000000000,2.58760608826919957792,0.69372430051724043309,0.83843545357890503222,0.69372430051724043309
16.76000000000000156319,8.00000000000000000000,2.58557860361543889738,0.69344943311271367570,0.83844878224466068417,0.69344943311271367570
16.76999999999999957367,8.00000000000000000000,2.58356650955324429475,0.69317424093097257387,0.83846211091041633612,0.69317424093097257387
16.78000000000000113687,8.00000000000000000000,2.58156975914341701994,0.69289872671007413096,0.83847543957617198807,0.69289872671007413096
16.78999999999999914735,8.00000000000000000000,2.57958829946951739842,0.69262289339615279449,0.83848876824192764001,0.69262289339615279449
16.80000000000000071054,8.00000000000000000000,2.57762207197418913296,0.69234674413051489061,0.83850209690768329196,0.69234674413051489061
16.80999999999999872102,8.00000000000000000000,2.57567101279549648396,0.69207028223679445400,0.83851542557343894391,0.69207028223679445400
16.82000000000000028422,8.00000000000000000000,2.57373505310324990347,0.69179351120816234832,0.83852875423919459585,0.69179351120816234832
16.82999999999999829470,8.00000000000000000000,2.57181411943534277142,0.69151643469459622704,0.83854208290495024780,0.69151643469459622704
16.83999999999999985789,8.00000000000000000000,2.56990813403407658555,0.69123905649020622732,0.83855541157070589975,0.69123905649020622732
16.85000000000000142109,8.00000000000000000000,2.56801701518249725353,0.69096138052061983892,0.83856874023646155170,0.69096138052061983892
16.85999999999999943157,8.00000000000000000000,2.56614067754072161520,0.69068341083042428252,0.83858206890221720364,0.69068341083042428252
16.87000000000000099476,8.00000000000000000000,2.56427903248227062605,0.69040515157066728591,0.83859539756797285559,0.69040515157066728591
16.87999999999999900524,8.00000000000000000000,2.56243198843040120849,0.69012660698641736801,0.83860872623372850754,0.69012660698641736801
16.89000000000000056843,8.00000000000000000000,2.56059945119443543859,0.68984778140438074434,0.83862205489948415948,0.68984778140438074434
16.89999999999999857891,8.00000000000000000000,2.55878132430609372960,0.68956867922057984988,0.83863538356523981143,0.68956867922057984988
16.91000000000000014211,8.00000000000000000000,2.55697750935582179821,0.68928930488808859423,0.83864871223099546338,0.68928930488808859423
16.92000000000000170530,8.00000000000000000000,2.55518790632912740080,0.68900966290482812404,0.83866204089675111533,0.68900966290482812404
16.92999999999999971578,8.00000000000000000000,2.55341241394290729971,0.68872975780142153823,0.83867536956250676727,0.68872975780142153823
16.94000000000000127898,8.00000000000000000000,2.55224879821698147353,0.68842775228792496556,0.83868781419959526069,0.68842775228792496556
16.94999999999999928946,8.00000000000000000000,2.55163460819980025818,0.68810597282189911450,0.83869945335578366397,0.68810597282189911450
16.96000000000000085265,8.00000000000000000000,2.55102218904663802235,0.68778444051614606725,0.83871109251197206724,0.68778444051614606725
16.96999999999999886313,8.00000000000000000000,2.55041153556745436859,0.68746315528436752196,0.83872273166816047052,0.68746315528436752196
16.98000000000000042633,8.00000000000000000000,2.54980264256945554635,0.68714211704005212500,0.83873437082434887380,0.68714211704005212500
16.98999999999999843681,8.00000000000000000000,2.54919550485709933696,0.68682132569647702525,0.83874600998053727707,0.68682132569647702525
17.00000000000000000000,8.00000000000000000000,2.54859011723209505362,0.68650078116670743000,0.83875764913672568035,0.68650078116670743000
17.01000000000000156319,8.00000000000000000000,2.54798647449340043281,0.68618048336359960260,0.83876928829291408363,0.68618048336359960260
17.01999999999999957367,8.00000000000000000000,2.54738457143722651921,0.68586043219980030727,0.83878092744910248690,0.68586043219980030727
17.03000000000000113687,8.00000000000000000000,2.54678440285703100443,0.68554062758774836350,0.83879256660529089018,0.68554062758774836350
17.03999999999999914735,8.00000000000000000000,2.54618596354352488831,0.68522106943967620030,0.83880420576147929346,0.68522106943967620030
17.05000000000000071054,8.00000000000000000000,2.54558924828466759394,0.68490175766760963416,0.83881584491766769673,0.68490175766760963416
17.05999999999999872102,8.00000000000000000000,2.54499425186567052037,0.68458269218337020057,0.83882748407385610001,0.68458269218337020057
17.07000000000000028422,8.00000000000000000000,2.54440096906899437812,0.68426387289857493190,0.83883912323004450329,0.68426387289857493190
17.07999999999999829470,8.00000000000000000000,2.54384665049734959297,0.68394388944918338424,0.83885062525596787442,0.68394388944918338424
17.08999999999999985789,8.00000000000000000000,2.54368198527109923290,0.68360948026621248808,0.83886069610395475049,0.68360948026621248808
17.10000000000000142109,8.00000000000000000000,2.54351741215184778966,0.68327540275083353816,0.83887076695194162657,0.68327540275083353816
17.10999999999999943157,8.00000000000000000000,2.54282868613137180702,0.68295985600764852474,0.83888081560145411064,0.68295985600764852474
17.12000000000000099476,8.00000000000000000000,2.53675345748160108172,0.68283142886195968835,0.83889056563496433583,0.68283142886195968835
17.12999999999999900524,8.00000000000000000000,2.53150612680879705252,0.68267426746578740993,0.83890026827458041847,0.68267426746578740993
17.14000000000000056843,8.00000000000000000000,2.52626948969517561849,0.68251681091120808276,0.83890997091419639009,0.68251681091120808276
17.14999999999999857891,8.00000000000000000000,2.52104358787340787629,0.68235905822178588576,0.83891967355381236171,0.68235905822178588576
17.16000000000000014211,8.00000000000000000000,2.51582846305248120089,0.68220100842515929429,0.83892937619342844435,0.68220100842515929429
17.17000000000000170530,8.00000000000000000000,2.51126322785997890819,0.68202032123040035039,0.83893884180532063422,0.68202032123040035039
17.17999999999999971578,8.00000000000000000000,2.50788941027349121526,0.68179811759489872269,0.83894787120881297859,0.68179811759489872269
17.19000000000000127898,8.00000000000000000000,2.50453304818568467383,0.68157545939041574989,0.83895690061230532297,0.68157545939041574989
17.19999999999999928946,8.00000000000000000000,2.50119412887327730033,0.68135234810868083866,0.83896593001579766735,0.68135234810868083866
17.21000000000000085265,8.00000000000000000000,2.49787263623432886916,0.68112878535800935875,0.83897495941929001173,0.68112878535800935875
17.21999999999999886313,8.00000000000000000000,2.49456854988304543852,0.68090477289416273532,0.83898398882278235611,0.68090477289416273532
17.23000000000000042633,8.00000000000000000000,2.49128184424457055357,0.68068031265107653560,0.83899301822627470049,0.68068031265107653560
17.23999999999999843681,8.00000000000000000000,2.48801248764978888417,0.68045540677146476582,0.83900204762976704487,0.68045540677146476582
17.25000000000000000000,8.00000000000000000000,2.48476044143011742804,0.68023005763729149642,0.83901107703325938925,0.68023005763729149642
17.26000000000000156319,8.00000000000000000000,2.48152565901230870438,0.68000426790011636591,0.83902010643675173363,0.68000426790011636591
17.26999999999999957367,8.00000000000000000000,2.47830808501324684201,0.67977804051130708007,0.83902913584024418903,0.67977804051130708007
17.28000000000000113687,8.00000000000000000000,2.47510765433474011488,0.67955137875212268117,0.83903816524373653341,0.67955137875212268117
17.28999999999999914735,8.00000000000000000000,2.47192429125832857650,0.67932428626366569979,0.83904719464722887778,0.67932428626366569979
17.30000000000000071054,8.00000000000000000000,2.46875790854006860187,0.67909676707670163509,0.83905622405072122216,0.67909676707670163509
17.30999999999999872102,8.00000000000000000000,2.46560840650534318641,0.67886882564134631846,0.83906525345421356654,0.67886882564134631846
17.32000000000000028422,8.00000000000000000000,2.46247567214365092880,0.67864046685661993941,0.83907428285770591092,0.67864046685661993941
17.32999999999999829470,8.00000000000000000000,2.45974362591333006733,0.67839842559522001153,0.83908318242204016357,0.67839842559522001153
17.33999999999999985789,8.00000000000000000000,2.45919813393425501502,0.67808105505387183953,0.83909132249242435186,0.67808105505387183953
17.35000000000000142109,8.00000000000000000000,2.45865559492482566029,0.67776388643178320237,0.83909946256280854016,0.67776388643178320237
17.35999999999999943157,8.00000000000000000000,2.45811599959368987101,0.67744691989926475451,0.83910760263319272845,0.67744691989926475451
17.37000000000000099476,8.00000000000000000000,2.45757933863814415076,0.67713015562591538643,0.83911574270357691674,0.67713015562591538643
17.37999999999999900524,8.00000000000000000000,2.45704560274407723952,0.67681359378062577736,0.83912388277396110503,0.67681359378062577736
17.39000000000000056843,8.00000000000000000000,2.45651478258590127979,0.67649723453158205899,0.83913202284434529332,0.67649723453158205899
17.39999999999999857891,8.00000000000000000000,2.45598686882649230867,0.67618107804626959023,0.83914016291472937059,0.67618107804626959023
17.41000000000000014211,8.00000000000000000000,2.45546185211712364449,0.67586512449147639892,0.83914830298511355888,0.67586512449147639892
17.42000000000000170530,8.00000000000000000000,2.45493972309740371429,0.67554937403329717860,0.83915644305549774717,0.67554937403329717860
17.42999999999999971578,8.00000000000000000000,2.45442047239521432545,0.67523382683713595309,0.83916458312588193547,0.67523382683713595309
17.44000000000000127898,8.00000000000000000000,2.45390409062664494044,0.67491848306771062838,0.83917272319626612376,0.67491848306771062838
17.44999999999999928946,8.00000000000000000000,2.45339056839593050441,0.67460334288905610123,0.83918086326665031205,0.67460334288905610123
17.46000000000000085265,8.00000000000000000000,2.45287989629538660807,0.67428840646452803398,0.83918900333703450034,0.67428840646452803398
17.46999999999999886313,8.00000000000000000000,2.45237206490534953574,0.67397367395680607416,0.83919714340741868863,0.67397367395680607416
17.48000000000000042633,8.00000000000000000000,2.45186706479410743142,0.67365914552789762926,0.83920528347780276590,0.67365914552789762926
17.48999999999999843681,8.00000000000000000000,2.45136488651784345549,0.67334482133914175250,0.83921342354818695419,0.67334482133914175250
17.50000000000000000000,8.00000000000000000000,2.45086552062056650669,0.67303070155121158535,0.83922156361857114248,0.67303070155121158535
17.51000000000000156319,8.00000000000000000000,2.45036895763405171422,0.67271678632411902043,0.83922970368895533078,0.67271678632411902043
17.51999999999999957367,8.00000000000000000000,2.44987518807777471253,0.67240307581721758812,0.83923784375933951907,0.67240307581721758812
17.53000000000000113687,8.00000000000000000000,2.44960899333783954646,0.67208155283209447539,0.83924541482628600697,0.67208155283209447539
17.53999999999999914735,8.00000000000000000000,2.44948726562819985020,0.67175519664295713085,0.83925262180712245641,0.67175519664295713085
17.55000000000000071054,8.00000000000000000000,2.44936564800136791220,0.67142915915181944353,0.83925982878795879483,0.67142915915181944353
17.55999999999999872102,8.00000000000000000000,2.44924414039626991979,0.67110343989409604326,0.83926703576879513324,0.67110343989409604326
17.57000000000000028422,8.00000000000000000000,2.44912274275183250438,0.67077803840610428221,0.83927424274963158268,0.67077803840610428221
17.57999999999999829470,8.00000000000000000000,2.44900145500698274148,0.67045295422506157035,0.83928144973046792110,0.67045295422506157035
17.58999999999999985789,8.00000000000000000000,2.44888027710064770659,0.67012818688908326603,0.83928865671130425952,0.67012818688908326603
17.60000000000000142109,8.00000000000000000000,2.44875920897175403113,0.66980373593718134373,0.83929586369214070896,0.66980373593718134373
17.60999999999999943157,8.00000000000000000000,2.44870434855356977621,0.66947688468614685586,0.83930243113188185422,0.66947688468614685586
17.62000000000000099476,8.00000000000000000000,2.44350868693185008240,0.66932122099363500212,0.83930825823460186719,0.66932122099363500212
17.62999999999999900524,8.00000000000000000000,2.43832133539158846247,0.66916535473818261615,0.83931408533732188015,0.66916535473818261615
17.64000000000000056843,8.00000000000000000000,2.43477182621119059291,0.66895496323098702085,0.83931989055459754745,0.66895496323098702085
17.64999999999999857891,8.00000000000000000000,2.43125786469711302473,0.66874352287417504481,0.83932569551139246666,0.66874352287417504481
17.66000000000000014211,8.00000000000000000000,2.42776035285262059560,0.66853167160489013199,0.83933150046818738588,0.66853167160489013199
17.67000000000000170530,8.00000000000000000000,2.42427954038984649898,0.66831940203710193948,0.83933730542498219407,0.66831940203710193948
17.67999999999999971578,8.00000000000000000000,2.42081567556291687993,0.66810670685543438463,0.83934311038177711328,0.66810670685543438463
17.69000000000000127898,8.00000000000000000000,2.41736900513638763854,0.66789357881613409251,0.83934891533857203250,0.66789357881613409251
17.69999999999999928946,8.00000000000000000000,2.41393977435368967122,0.66768001074803851047,0.83935472029536684069,0.66768001074803851047
17.71000000000000085265,8.00000000000000000000,2.41052822690555945684,0.66746599555353836042,0.83936052525216175990,0.66746599555353836042
17.71999999999999886313,8.00000000000000000000,2.40713460489848296575,0.66725152620953742666,0.83936633020895667912,0.66725152620953742666
17.73000000000000042633,8.00000000000000000000,2.40375914882312446963,0.66703659576840834688,0.83937213516575148731,0.66703659576840834688
17.73999999999999843681,8.00000000000000000000,2.40258563228385302324,0.66674870512535922007,0.83937768051262018343,0.66674870512535922007
17.75000000000000000000,8.00000000000000000000,2.40207607089280417156,0.66643904655173313856,0.83938314767023725071,0.66643904655173313856
17.76000000000000156319,8.00000000000000000000,2.40157118751661613487,0.66612952494303701023,0.83938861482785420698,0.66612952494303701023
17.76999999999999957367,8.00000000000000000000,2.40107093193881437898,0.66582014197877981143,0.83939408198547127427,0.66582014197877981143
17.78000000000000113687,8.00000000000000000000,2.40057525361987433854,0.66551089934269080928,0.83939954914308834155,0.66551089934269080928
17.78999999999999914735,8.00000000000000000000,2.40008410167962571435,0.66520179872326523629,0.83940501630070540884,0.66520179872326523629
17.80000000000000071054,8.00000000000000000000,2.39959742487965899116,0.66489284181430530207,0.83941048345832247612,0.66489284181430530207
17.80999999999999872102,8.00000000000000000000,2.39911517160573106722,0.66458403031545931761,0.83941595061593954341,0.66458403031545931761
17.82000000000000028422,8.00000000000000000000,2.39863728985017043982,0.66427536593275671173,0.83942141777355649968,0.66427536593275671173
17.82999999999999829470,8.00000000000000000000,2.39816372719428461124,0.66396685037914116023,0.83942688493117356696,0.66396685037914116023
17.83999999999999985789,8.00000000000000000000,2.39769443079076438607,0.66365848537499894100,0.83943235208879063425,0.66365848537499894100
17.85000000000000142109,8.00000000000000000000,2.39722934734608861262,0.66335027264868695607,0.83943781924640770153,0.66335027264868695607
17.85999999999999943157,8.00000000000000000000,2.39676842310293425342,0.66304221393705509158,0.83944328640402476882,0.66304221393705509158
17.87000000000000099476,8.00000000000000000000,2.39631160382257579755,0.66273431098596735644,0.83944875356164183611,0.66273431098596735644
17.87999999999999900524,8.00000000000000000000,2.39585883476729710750,0.66242656555081957936,0.83945422071925879237,0.66242656555081957936
17.89000000000000056843,8.00000000000000000000,2.39541006068279349606,0.66211897939705355309,0.83945968787687585966,0.66211897939705355309
17.89999999999999857891,8.00000000000000000000,2.39496522578057824404,0.66181155430066984646,0.83946515503449292694,0.66181155430066984646
17.91000000000000014211,8.00000000000000000000,2.39452427372038867404,0.66150429204873495426,0.83947062219210999423,0.66150429204873495426
17.92000000000000170530,8.00000000000000000000,2.39408714759259222404,0.66119719443988911323,0.83947608934972706152,0.66119719443988911323
17.92999999999999971578,8.00000000000000000000,2.39365378990059207709,0.66089026328484823392,0.83948155650734412880,0.66089026328484823392
17.94000000000000127898,8.00000000000000000000,2.39257750959229786858,0.66060428144018512597,0.83948673472194301759,0.66060428144018512597
17.94999999999999928946,8.00000000000000000000,2.39248285827651807622,0.66028653942686155176,0.83949172561510332358,0.66028653942686155176
17.96000000000000085265,8.00000000000000000000,2.39238834211431594667,0.65996910231602012864,0.83949671650826374059,0.65996910231602012864
17.96999999999999886313,8.00000000000000000000,2.39229396089765122824,0.65965196967575101539,0.83950170740142404657,0.65965196967575101539
17.98000000000000042633,8.00000000000000000000,2.39219971441849788008,0.65933514107495849732,0.83950669829458446358,0.65933514107495849732
17.98999999999999843681,8.00000000000000000000,2.39210560246884584856,0.65901861608335998710,0.83951168918774476957,0.65901861608335998710
18.00000000000000000000,8.00000000000000000000,2.39201162484070417591,0.65870239427148280509,0.83951668008090518658,0.65870239427148280509


==> data/all_100_8_8_20_20_80.csv <==
tavg,B,db,eff1,eff2,eff
0.01000000000000000021,63.00000000000000000000,7.92179578854443988689,0.20272836604320648712,0.20100000000000009526,0.20100000000000009526
0.02000000000000000042,62.00000000000000000000,7.91315817568723822717,0.20370197646538279468,0.20200000000000009615,0.20200000000000009615
0.02999999999999999889,62.00000000000000000000,7.90340352386982925026,0.20470407122412839773,0.20300000000000009703,0.20300000000000009703
0.04000000000000000083,62.00000000000000000000,7.89364887205241316792,0.20570610400329034095,0.20400000000000009792,0.20400000000000009792
0.05000000000000000278,61.00000000000000000000,7.88501690717064285252,0.20667882868881864988,0.20500000000000009881,0.20500000000000009881
0.05999999999999999778,61.00000000000000000000,7.87526359297245370783,0.20768056167150966695,0.20600000000000012745,0.20600000000000012745
0.07000000000000000666,61.00000000000000000000,7.86551027877428676760,0.20868223237381849922,0.20700000000000012834,0.20700000000000012834
0.08000000000000000167,61.00000000000000000000,7.85575696457611538648,0.20968384080155391680,0.20800000000000012923,0.20800000000000012923
0.08999999999999999667,60.00000000000000000000,7.84713272887469326378,0.21065541639708135202,0.20900000000000013012,0.20900000000000013012
0.10000000000000000555,60.00000000000000000000,7.83738084467810214306,0.21165672063303053729,0.21000000000000013101,0.21000000000000013101
0.11000000000000000056,60.00000000000000000000,7.82762896048150125239,0.21265796227109182159,0.21100000000000013189,0.21100000000000013189
0.11999999999999999556,59.00000000000000000000,7.81901182056461774295,0.21362860244228512596,0.21200000000000013278,0.21200000000000013278
0.13000000000000000444,59.00000000000000000000,7.80926146354382488823,0.21462953548318983166,0.21300000000000013367,0.21300000000000013367
0.14000000000000001332,59.00000000000000000000,7.79951110652302403992,0.21563040557918469742,0.21400000000000013456,0.21400000000000013456
0.14999999999999999445,59.00000000000000000000,7.78976074950221608617,0.21663121273620700169,0.21500000000000013545,0.21500000000000013545
0.16000000000000000333,58.00000000000000000000,7.78115309203463922927,0.21760064060888947846,0.21600000000000013634,0.21600000000000013634
0.17000000000000001221,58.00000000000000000000,7.77140436449205562752,0.21860113404652684044,0.21700000000000013722,0.21700000000000013722
0.17999999999999999334,58.00000000000000000000,7.76165563694946403217,0.21960156417332440948,0.21800000000000013811,0.21800000000000013811
0.19000000000000000222,58.00000000000000000000,7.75190690940687510135,0.22060193099529110117,0.21900000000000013900,0.21900000000000013900
0.20000000000000001110,57.00000000000000000000,7.74330976504418089235,0.22157010768296683811,0.22000000000000013989,0.22000000000000013989
0.20999999999999999223,57.00000000000000000000,7.73356277477667841680,0.22257015524746143198,0.22100000000000011302,0.22100000000000011302
0.22000000000000000111,57.00000000000000000000,7.72381578450917594125,0.22357013910912770793,0.22200000000000011391,0.22200000000000011391
0.23000000000000000999,57.00000000000000000000,7.71406879424167613024,0.22457005927405210288,0.22300000000000011480,0.22300000000000011480
0.23999999999999999112,56.00000000000000000000,7.70548327465812032955,0.22553694193977238958,0.22400000000000014344,0.22400000000000014344
0.25000000000000000000,56.00000000000000000000,7.69573813535667117236,0.22653653686250033172,0.22500000000000014433,0.22500000000000014433
0.26000000000000000888,56.00000000000000000000,7.68599299605521846246,0.22753606766298195563,0.22600000000000011746,0.22600000000000011746
0.27000000000000001776,56.00000000000000000000,7.67624785675376752891,0.22853553434738699268,0.22700000000000011835,0.22700000000000011835
0.28000000000000002665,55.00000000000000000000,7.66767516247155800357,0.22950107581306528060,0.22800000000000011924,0.22800000000000011924
0.28999999999999998002,55.00000000000000000000,7.65793199415781256079,0.23050021079025667659,0.22900000000000012013,0.22900000000000012013
0.29999999999999998890,55.00000000000000000000,7.64818882584406090075,0.23149928119688342742,0.23000000000000012101,0.23000000000000012101
0.30999999999999999778,55.00000000000000000000,7.63844565753030746436,0.23249828703920463746,0.23100000000000012190,0.23100000000000012190
0.32000000000000000666,54.00000000000000000000,7.62988708665989268098,0.23346243534885102733,0.23200000000000012279,0.23200000000000012279
0.33000000000000001554,54.00000000000000000000,7.62014601616399112061,0.23446110250178722745,0.23300000000000012368,0.23300000000000012368
0.34000000000000002442,54.00000000000000000000,7.61040494566806113852,0.23545970460536078117,0.23400000000000012457,0.23400000000000012457
0.34999999999999997780,54.00000000000000000000,7.60066387517211872193,0.23645824166592657734,0.23500000000000012546,0.23500000000000012546
0.35999999999999998668,53.00000000000000000000,7.59212083318853547809,0.23742093959643414958,0.23600000000000012634,0.23600000000000012634
0.36999999999999999556,53.00000000000000000000,7.58238199467275997279,0.23841913042785381482,0.23700000000000012723,0.23700000000000012723
0.38000000000000000444,53.00000000000000000000,7.57264315615699334927,0.23941725569893207437,0.23800000000000012812,0.23800000000000012812
0.39000000000000001332,53.00000000000000000000,7.56290431764122672575,0.24041531541612792822,0.23900000000000012901,0.23900000000000012901
0.40000000000000002220,53.00000000000000000000,7.55316547912544944410,0.24141330958589951594,0.24000000000000012990,0.24000000000000012990
0.40999999999999997558,52.00000000000000000000,7.54464186387540625134,0.24237420527449146657,0.24100000000000013078,0.24100000000000013078
0.41999999999999998446,52.00000000000000000000,7.53490539940941328467,0.24337184451542734354,0.24200000000000013167,0.24200000000000013167
0.42999999999999999334,52.00000000000000000000,7.52516893494342209436,0.24436941765760591960,0.24300000000000013256,0.24300000000000013256
0.44000000000000000222,52.00000000000000000000,7.51543247047743445677,0.24536692470759599582,0.24400000000000013345,0.24400000000000013345
0.45000000000000001110,52.00000000000000000000,7.50569600601144237828,0.24636436567196581815,0.24500000000000013434,0.24500000000000013434
0.46000000000000001998,51.00000000000000000000,7.49719377313951174102,0.24732337254915515157,0.24600000000000013523,0.24600000000000013523
0.46999999999999997335,51.00000000000000000000,7.48745983333282882910,0.24832044916177622995,0.24700000000000013611,0.24700000000000013611
0.47999999999999998224,51.00000000000000000000,7.47772589352611394276,0.24931745910148200851,0.24800000000000013700,0.24800000000000013700
0.48999999999999999112,51.00000000000000000000,7.46799195371940172095,0.25031440237495855561,0.24900000000000013789,0.24900000000000013789
0.50000000000000000000,50.00000000000000000000,7.45951054655636092150,0.25127173188623891376,0.25000000000000011102,0.25000000000000011102
0.51000000000000000888,50.00000000000000000000,7.44977929125540594413,0.25226830123367677272,0.25100000000000011191,0.25100000000000011191
0.52000000000000001776,50.00000000000000000000,7.44004803595449804021,0.25326480328937617248,0.25200000000000016831,0.25200000000000016831
0.53000000000000002665,50.00000000000000000000,7.43031678065358125451,0.25426123806015427098,0.25300000000000016920,0.25300000000000016920
0.54000000000000003553,50.00000000000000000000,7.42058552535265647521,0.25525760555282561715,0.25400000000000017009,0.25400000000000017009
0.55000000000000004441,50.00000000000000000000,7.41085427005172814319,0.25625390577420353866,0.25500000000000017097,0.25500000000000017097
0.56000000000000005329,49.00000000000000000000,7.40240137634428219116,0.25720883728424709380,0.25600000000000017186,0.25600000000000017186
0.56999999999999995115,49.00000000000000000000,7.39267297540242562803,0.25820475189062919164,0.25700000000000017275,0.25700000000000017275
0.57999999999999996003,49.00000000000000000000,7.38294457446057439398,0.25920059855996435694,0.25800000000000017364,0.25800000000000017364
0.58999999999999996891,49.00000000000000000000,7.37321617351872315993,0.26019637729920402913,0.25900000000000017453,0.25900000000000017453
0.59999999999999997780,49.00000000000000000000,7.36348777257686748499,0.26119208811529875947,0.26000000000000017542,0.26000000000000017542
0.60999999999999998668,48.00000000000000000000,7.35506323861298927369,0.26214481134033018606,0.26100000000000017630,0.26100000000000017630
0.61999999999999999556,48.00000000000000000000,7.34533787274189720051,0.26314012456052893185,0.26200000000000017719,0.26200000000000017719
0.63000000000000000444,48.00000000000000000000,7.33561250687080512733,0.26413536914897361996,0.26300000000000017808,0.26300000000000017808
0.64000000000000001332,48.00000000000000000000,7.32588714099971305416,0.26513054511276279435,0.26400000000000017897,0.26400000000000017897
0.65000000000000002220,48.00000000000000000000,7.31616177512862275734,0.26612565245899383326,0.26500000000000017986,0.26500000000000017986
0.66000000000000003109,47.00000000000000000000,7.30776836775488991549,0.26707603707606480947,0.26600000000000018074,0.26600000000000018074
0.67000000000000003997,47.00000000000000000000,7.29804622946888326140,0.26807073383940172029,0.26700000000000018163,0.26700000000000018163
0.68000000000000004885,47.00000000000000000000,7.28832409118287394278,0.26906536123102531288,0.26800000000000018252,0.26800000000000018252
0.68999999999999994671,47.00000000000000000000,7.27860195289686906506,0.27005991925819228250,0.26900000000000018341,0.26900000000000018341
0.69999999999999995559,47.00000000000000000000,7.26887981461086862822,0.27105440792815838069,0.27000000000000018430,0.27000000000000018430
0.70999999999999996447,47.00000000000000000000,7.25915767632485753325,0.27204882724817908146,0.27100000000000018519,0.27100000000000018519
0.71999999999999997335,46.00000000000000000000,7.25080185866909321390,0.27299637333643800297,0.27200000000000018607,0.27200000000000018607
0.72999999999999998224,46.00000000000000000000,7.24108315333425434090,0.27399036717945263186,0.27300000000000018696,0.27300000000000018696
0.73999999999999999112,46.00000000000000000000,7.23136444799941280337,0.27498429087006948102,0.27400000000000018785,0.27400000000000018785
0.75000000000000000000,46.00000000000000000000,7.22164574266456948948,0.27597814441571488775,0.27500000000000018874,0.27500000000000018874
0.76000000000000000888,46.00000000000000000000,7.21192703732972795194,0.27697192782381407916,0.27600000000000018963,0.27600000000000018963
0.77000000000000001776,46.00000000000000000000,7.20220833199489085530,0.27796564110179122764,0.27700000000000019051,0.27700000000000019051
0.78000000000000002665,45.00000000000000000000,7.19389386742857972479,0.27891015819567166467,0.27800000000000019140,0.27800000000000019140
0.79000000000000003553,45.00000000000000000000,7.18417881443108363726,0.27990342980028132258,0.27900000000000019229,0.27900000000000019229
0.80000000000000004441,45.00000000000000000000,7.17446376143358310884,0.28089663042086643330,0.28000000000000019318,0.28000000000000019318
0.81000000000000005329,45.00000000000000000000,7.16474870843609323856,0.28188976006503541072,0.28100000000000019407,0.28100000000000019407
0.81999999999999995115,45.00000000000000000000,7.15503365543859715103,0.28288281874039689079,0.28200000000000019496,0.28200000000000019496
0.82999999999999996003,45.00000000000000000000,7.14531860244110461622,0.28387580645455728900,0.28300000000000019584,0.28300000000000019584
0.83999999999999996891,45.00000000000000000000,7.13560354944360941687,0.28486872321512268780,0.28400000000000019673,0.28400000000000019673
0.84999999999999997780,44.00000000000000000000,7.12733846432087059242,0.28580961058596671132,0.28500000000000019762,0.28500000000000019762
0.85999999999999998668,44.00000000000000000000,7.11762729837120033949,0.28680206713431505294,0.28600000000000019851,0.28600000000000019851
0.86999999999999999556,44.00000000000000000000,7.10791613242153452745,0.28779445182047774798,0.28700000000000019940,0.28700000000000019940
0.88000000000000000444,44.00000000000000000000,7.09820496647187404449,0.28878676465225960879,0.28800000000000020028,0.28800000000000020028
0.89000000000000001332,44.00000000000000000000,7.08849380052220912063,0.28977900563746461504,0.28900000000000020117,0.28900000000000020117
0.90000000000000002220,44.00000000000000000000,7.07878263457253620317,0.29077117478389552518,0.29000000000000020206,0.29000000000000020206
0.91000000000000003109,43.00000000000000000000,7.07056785515950281251,0.29170856538672623737,0.29100000000000020295,0.29100000000000020295
0.92000000000000003997,43.00000000000000000000,7.06086082775191581362,0.29270025507486718830,0.29200000000000020384,0.29200000000000020384
0.93000000000000004885,43.00000000000000000000,7.05115380034433325562,0.29369187195701879078,0.29300000000000020473,0.29300000000000020473
0.93999999999999994671,43.00000000000000000000,7.04144677293674359220,0.29468341604119868693,0.29400000000000015010,0.29400000000000015010
0.94999999999999995559,43.00000000000000000000,7.03173974552915570513,0.29567488733542302004,0.29500000000000015099,0.29500000000000015099
0.95999999999999996447,43.00000000000000000000,7.02203271812157137077,0.29666628584770665666,0.29600000000000015188,0.29600000000000015188
0.96999999999999997335,43.00000000000000000000,7.01232569071398526006,0.29765761158606374170,0.29700000000000015277,0.29700000000000015277
0.97999999999999998224,42.00000000000000000000,7.00417068179547896989,0.29859081112027124894,0.29800000000000015365,0.29800000000000015365
0.98999999999999999112,42.00000000000000000000,6.99446806284543409760,0.29958163539169591072,0.29900000000000015454,0.29900000000000015454
1.00000000000000000000,42.00000000000000000000,6.98476544389538478441,0.30057238585948442555,0.30000000000000015543,0.30000000000000015543
1.01000000000000000888,42.00000000000000000000,6.97506282494534257665,0.30156306253188230881,0.30100000000000015632,0.30100000000000015632
1.02000000000000001776,42.00000000000000000000,6.96536020599529592801,0.30255366541713457629,0.30200000000000015721,0.30200000000000015721
1.03000000000000002665,42.00000000000000000000,6.95565758704524839118,0.30354419452348430086,0.30300000000000015810,0.30300000000000015810
1.04000000000000003553,42.00000000000000000000,6.94595496809520707160,0.30453464985917355623,0.30400000000000015898,0.30400000000000015898
1.05000000000000004441,41.00000000000000000000,6.93786590609821285369,0.30546331506857432592,0.30500000000000015987,0.30500000000000015987
1.06000000000000005329,41.00000000000000000000,6.92816798578451020774,0.30645324489374586863,0.30600000000000016076,0.30600000000000016076
1.07000000000000006217,41.00000000000000000000,6.91847006547080489725,0.30744309985159284926,0.30700000000000016165,0.30700000000000016165
1.08000000000000007105,41.00000000000000000000,6.90877214515710136311,0.30843287995060797435,0.30800000000000016254,0.30800000000000016254
1.09000000000000007994,41.00000000000000000000,6.89907422484339605262,0.30942258519928300675,0.30900000000000016342,0.30900000000000016342
1.10000000000000008882,41.00000000000000000000,6.88937630452969251849,0.31041221560610804397,0.31000000000000016431,0.31000000000000016431
1.11000000000000009770,41.00000000000000000000,6.87967838421598720799,0.31140177117957223984,0.31100000000000016520,0.31100000000000016520
1.12000000000000010658,41.00000000000000000000,6.86998046390228456204,0.31239125192816324939,0.31200000000000016609,0.31200000000000016609
1.12999999999999989342,40.00000000000000000000,6.86196921497326517425,0.31331452019467992409,0.31300000000000016698,0.31300000000000016698
1.13999999999999990230,40.00000000000000000000,6.85227630581633562201,0.31430344796411846531,0.31400000000000016787,0.31400000000000016787
1.14999999999999991118,40.00000000000000000000,6.84258339665941051067,0.31529229974043976314,0.31500000000000016875,0.31500000000000016875
1.15999999999999992006,40.00000000000000000000,6.83289048750248184660,0.31628107553240342176,0.31600000000000016964,0.31600000000000016964
1.16999999999999992895,40.00000000000000000000,6.82319757834555051801,0.31726977534876704690,0.31700000000000017053,0.31700000000000017053
1.17999999999999993783,40.00000000000000000000,6.81350466918862540666,0.31825839919828657898,0.31800000000000017142,0.31800000000000017142
1.18999999999999994671,40.00000000000000000000,6.80381176003169940714,0.31924694708971751433,0.31900000000000017231,0.31900000000000017231
1.19999999999999995559,40.00000000000000000000,6.79411885087477429579,0.32023541903181329538,0.32000000000000017319,0.32000000000000017319
1.20999999999999996447,39.00000000000000000000,6.78619371580612806838,0.32115279985323758050,0.32100000000000017408,0.32100000000000017408
1.21999999999999997335,39.00000000000000000000,6.77650615501980446709,0.32214068870351814100,0.32200000000000017497,0.32200000000000017497
1.22999999999999998224,39.00000000000000000000,6.76681859423348175397,0.32312850035929635562,0.32300000000000017586,0.32300000000000017586
1.23999999999999999112,39.00000000000000000000,6.75713103344715548815,0.32411623482962015341,0.32400000000000017675,0.32400000000000017675
1.25000000000000000000,39.00000000000000000000,6.74744347266082833414,0.32510389212353579813,0.32500000000000017764,0.32500000000000017764
1.26000000000000000888,39.00000000000000000000,6.73775591187450828556,0.32609147225008777715,0.32600000000000017852,0.32600000000000017852
1.27000000000000001776,39.00000000000000000000,6.72806835108818557245,0.32707897521831991172,0.32700000000000017941,0.32700000000000017941
1.28000000000000002665,39.00000000000000000000,6.71838079030186197116,0.32806640103727424673,0.32800000000000018030,0.32800000000000018030
1.29000000000000003553,38.00000000000000000000,6.71055103159430377247,0.32897734038645481958,0.32900000000000018119,0.32897734038645481958
1.30000000000000004441,38.00000000000000000000,6.70086918375535844916,0.32996415006511425894,0.33000000000000018208,0.32996415006511425894
1.31000000000000005329,38.00000000000000000000,6.69118733591642023129,0.33095088126651284188,0.33100000000000018296,0.33095088126651284188
1.32000000000000006217,38.00000000000000000000,6.68150548807748290159,0.33193753400001196896,0.33200000000000018385,0.33193753400001196896
1.33000000000000007105,38.00000000000000000000,6.67182364023854557189,0.33292410827497120884,0.33300000000000018474,0.33292410827497120884
1.34000000000000007994,38.00000000000000000000,6.66214179239960735401,0.33391060410074879794,0.33400000000000018563,0.33391060410074879794
1.35000000000000008882,38.00000000000000000000,6.65245994456067002432,0.33489702148670136284,0.33500000000000018652,0.33489702148670136284
1.36000000000000009770,38.00000000000000000000,6.64277809672173891187,0.33588336044218380927,0.33600000000000018741,0.33588336044218380927
1.37000000000000010658,38.00000000000000000000,6.63309624888280158217,0.33686962097655037685,0.33700000000000018829,0.33686962097655037685
1.37999999999999989342,37.00000000000000000000,6.62537833756417526843,0.33777291790343505484,0.33800000000000013367,0.33777291790343505484
1.38999999999999990230,37.00000000000000000000,6.61570259765269597096,0.33875852455413096864,0.33900000000000013456,0.33875852455413096864
1.39999999999999991118,37.00000000000000000000,6.60602685774121489715,0.33974405136674867833,0.34000000000000013545,0.33974405136674867833
1.40999999999999992006,37.00000000000000000000,6.59635111782973559968,0.34072949835098842453,0.34100000000000013634,0.34072949835098842453
1.41999999999999992895,37.00000000000000000000,6.58667537791825363769,0.34171486551654917108,0.34200000000000013722,0.34171486551654917108
1.42999999999999993783,37.00000000000000000000,6.57699963800676989933,0.34270015287312804997,0.34300000000000013811,0.34270015287312804997
1.43999999999999994671,37.00000000000000000000,6.56732389809528882552,0.34368536043042080541,0.34400000000000013900,0.34368536043042080541
1.44999999999999995559,37.00000000000000000000,6.55764815818380597534,0.34467048819812157179,0.34500000000000013989,0.34467048819812157179
1.45999999999999996447,37.00000000000000000000,6.54797241827232756606,0.34565553618592265162,0.34600000000000014078,0.34565553618592265162
1.46999999999999997335,37.00000000000000000000,6.53829667836085093313,0.34664050440351523719,0.34700000000000014166,0.34664050440351523719
1.47999999999999998224,36.00000000000000000000,6.53070963594215658787,0.34753475366387676093,0.34800000000000014255,0.34753475366387676093
1.48999999999999999112,36.00000000000000000000,6.52104043281615908256,0.34851902489006864050,0.34900000000000014344,0.34851902489006864050
1.50000000000000000000,36.00000000000000000000,6.51137122969016246543,0.34950321483333512962,0.35000000000000014433,0.34950321483333512962
1.51000000000000000888,36.00000000000000000000,6.50170202656416673648,0.35048732350374456335,0.35100000000000014522,0.35048732350374456335
1.52000000000000001776,36.00000000000000000000,6.49203282343817100752,0.35147135091136366691,0.35200000000000014611,0.35147135091136366691
1.53000000000000002665,36.00000000000000000000,6.48236362031217439039,0.35245529706625750022,0.35300000000000020250,0.35245529706625750022
1.54000000000000003553,36.00000000000000000000,6.47269441718617777326,0.35343916197848912475,0.35400000000000014788,0.35343916197848912475
1.55000000000000004441,36.00000000000000000000,6.46302521406018026795,0.35442294565812060281,0.35500000000000020428,0.35442294565812060281
1.56000000000000005329,36.00000000000000000000,6.45335601093418542717,0.35540664811521155420,0.35600000000000014966,0.35540664811521155420
1.57000000000000006217,36.00000000000000000000,6.44368680780818969822,0.35639026935982059952,0.35700000000000020606,0.35639026935982059952
1.58000000000000007105,35.00000000000000000000,6.43624562280217116239,0.35727448169169961911,0.35800000000000015143,0.35727448169169961911
1.59000000000000007994,35.00000000000000000000,6.42658342318329189879,0.35825735832729149744,0.35900000000000020783,0.35825735832729149744
1.60000000000000008882,35.00000000000000000000,6.41692122356441174702,0.35924015213405346980,0.36000000000000015321,0.35924015213405346980
1.61000000000000009770,35.00000000000000000000,6.40725902394553159525,0.36022286312245543893,0.36100000000000020961,0.36022286312245543893
1.62000000000000010658,35.00000000000000000000,6.39759682432665144347,0.36120549130296508711,0.36200000000000015499,0.36120549130296508711
1.62999999999999989342,35.00000000000000000000,6.38793462470777040352,0.36218803668604909740,0.36300000000000015588,0.36218803668604909740
1.63999999999999990230,35.00000000000000000000,6.37827242508889380446,0.36317049928217148835,0.36400000000000015676,0.36317049928217148835
1.64999999999999991118,35.00000000000000000000,6.36861022547001187633,0.36415287910179539033,0.36500000000000015765,0.36415287910179539033
1.65999999999999992006,35.00000000000000000000,6.35894802585113527726,0.36513517615538132466,0.36600000000000015854,0.36513517615538132466
1.66999999999999992895,35.00000000000000000000,6.34928582623225334913,0.36611739045338892451,0.36700000000000015943,0.36611739045338892451
1.67999999999999993783,34.00000000000000000000,6.34200743196523397671,0.36699043537021247552,0.36800000000000016032,0.36699043537021247552
1.68999999999999994671,34.00000000000000000000,6.33235274502824374565,0.36797185237578439176,0.36900000000000016120,0.36797185237578439176
1.69999999999999995559,34.00000000000000000000,6.32269805809125529095,0.36895318489703188281,0.37000000000000016209,0.36895318489703188281
1.70999999999999996447,34.00000000000000000000,6.31304337115425973082,0.36993443294486405559,0.37100000000000016298,0.36993443294486405559
1.71999999999999997335,34.00000000000000000000,6.30338868421726949975,0.37091559653018707499,0.37200000000000016387,0.37091559653018707499
1.72999999999999998224,34.00000000000000000000,6.29373399728027926869,0.37189667566390610665,0.37300000000000010925,0.37189667566390610665
1.73999999999999999112,34.00000000000000000000,6.28407931034328548492,0.37287767035692442885,0.37400000000000016565,0.37287767035692442885
1.75000000000000000000,34.00000000000000000000,6.27442462340629436568,0.37385858062014282188,0.37500000000000011102,0.37385858062014282188
1.76000000000000000888,34.00000000000000000000,6.26476993646930324644,0.37483940646446067824,0.37600000000000016742,0.37483940646446067824
1.77000000000000001776,34.00000000000000000000,6.25511524953231301538,0.37582014790077528099,0.37700000000000011280,0.37582014790077528099
1.78000000000000002665,34.00000000000000000000,6.24546056259532011978,0.37680080493998246993,0.37800000000000016920,0.37680080493998246993
1.79000000000000003553,33.00000000000000000000,6.23837222264101320945,0.37766061611460682856,0.37900000000000011458,0.37766061611460682856
1.80000000000000004441,33.00000000000000000000,6.22872560532047270243,0.37864041560785877127,0.38000000000000017097,0.37864041560785877127
1.81000000000000005329,33.00000000000000000000,6.21907898799993041905,0.37962012885356699599,0.38100000000000011635,0.37962012885356699599
1.82000000000000006217,33.00000000000000000000,6.20943237067938724749,0.38059975586311922680,0.38200000000000017275,0.38059975586311922680
1.83000000000000007105,33.00000000000000000000,6.19978575335884407593,0.38157929664790068980,0.38300000000000011813,0.38157929664790068980
1.84000000000000007994,33.00000000000000000000,6.19013913603830623344,0.38255875121929483473,0.38400000000000017453,0.38255875121929483473
1.85000000000000008882,33.00000000000000000000,6.18049251871776128553,0.38353811958868350152,0.38500000000000011990,0.38353811958868350152
1.86000000000000009770,33.00000000000000000000,6.17084590139722344304,0.38451740176744581001,0.38600000000000017630,0.38451740176744581001
1.87000000000000010658,33.00000000000000000000,6.16119928407667760695,0.38549659776695960334,0.38700000000000012168,0.38549659776695960334
1.87999999999999989342,33.00000000000000000000,6.15155266675613177085,0.38647570759860033762,0.38800000000000012257,0.38647570759860033762
1.88999999999999990230,33.00000000000000000000,6.14190604943559215201,0.38745473127374085998,0.38900000000000012346,0.38745473127374085998
1.89999999999999991118,33.00000000000000000000,6.13225943211504898045,0.38843366880375335137,0.39000000000000012434,0.38843366880375335137
1.90999999999999992006,32.00000000000000000000,6.12539288173277274296,0.38927779214268753982,0.39100000000000012523,0.38927779214268753982
1.91999999999999992895,32.00000000000000000000,6.11575494488558923933,0.39025580315834912382,0.39200000000000012612,0.39025580315834912382
1.92999999999999993783,32.00000000000000000000,6.10611700803840395935,0.39123372604643585904,0.39300000000000012701,0.39123372604643585904
1.93999999999999994671,32.00000000000000000000,6.09647907119122312025,0.39221156081885860667,0.39400000000000012790,0.39221156081885860667
1.94999999999999995559,32.00000000000000000000,6.08684113434404139298,0.39318930748752661808,0.39500000000000012879,0.39318930748752661808
1.95999999999999996447,32.00000000000000000000,6.07720319749686144206,0.39416696606434631356,0.39600000000000012967,0.39416696606434631356
1.96999999999999997335,32.00000000000000000000,6.06756526064967705025,0.39514453656122289216,0.39700000000000013056,0.39514453656122289216
1.97999999999999998224,32.00000000000000000000,6.05792732380249354662,0.39612201899005844430,0.39800000000000013145,0.39612201899005844430
1.98999999999999999112,32.00000000000000000000,6.04828938695531181935,0.39709941336275345058,0.39900000000000013234,0.39709941336275345058
2.00000000000000000000,32.00000000000000000000,6.03865145010812742754,0.39807671969120622668,0.40000000000000013323,0.39807671969120622668
2.00999999999999978684,32.00000000000000000000,6.02901351326095102934,0.39905393798731225719,0.40100000000000007860,0.39905393798731225719
2.02000000000000001776,32.00000000000000000000,6.01937557641376219664,0.40003106826296669363,0.40200000000000013500,0.40003106826296669363
2.02999999999999980460,32.00000000000000000000,6.00973763956658402208,0.40100811053006008011,0.40300000000000008038,0.40100811053006008011
2.04000000000000003553,31.00000000000000000000,6.00312990840274096627,0.40183361910187448407,0.40400000000000013678,0.40183361910187448407
2.04999999999999982236,31.00000000000000000000,5.99350132399783763759,0.40280965583152700260,0.40500000000000008216,0.40280965583152700260
2.06000000000000005329,31.00000000000000000000,5.98387273959292986802,0.40378560242667022040,0.40600000000000013856,0.40378560242667022040
2.06999999999999984013,31.00000000000000000000,5.97424415518802387481,0.40476145889978848436,0.40700000000000008393,0.40476145889978848436
2.08000000000000007105,31.00000000000000000000,5.96461557078311521707,0.40573722526336480909,0.40800000000000014033,0.40573722526336480909
2.08999999999999985789,31.00000000000000000000,5.95498698637820567114,0.40671290152987943367,0.40900000000000008571,0.40671290152987943367
2.10000000000000008882,31.00000000000000000000,5.94535840197330234247,0.40768848771181009916,0.41000000000000014211,0.40768848771181009916
2.10999999999999987566,31.00000000000000000000,5.93572981756839102019,0.40866398382163315883,0.41100000000000008749,0.40866398382163315883
2.12000000000000010658,31.00000000000000000000,5.92610123316348502698,0.40963938987182157980,0.41200000000000014388,0.40963938987182157980
2.12999999999999989342,31.00000000000000000000,5.91647264875857903377,0.41061470587484649730,0.41300000000000008926,0.41061470587484649730
2.14000000000000012434,31.00000000000000000000,5.90684406435367215238,0.41158993184317693714,0.41400000000000014566,0.41158993184317693714
2.14999999999999991118,31.00000000000000000000,5.89721547994876083010,0.41256506778927959367,0.41500000000000009104,0.41256506778927959367
2.16000000000000014211,31.00000000000000000000,5.88758689554385750142,0.41354011372561810811,0.41600000000000014744,0.41354011372561810811
2.16999999999999992895,30.00000000000000000000,5.88127121725575019440,0.41434450659793647942,0.41700000000000009281,0.41434450659793647942
2.18000000000000015987,30.00000000000000000000,5.87165272680328520494,0.41531845863993888113,0.41800000000000014921,0.41531845863993888113
2.18999999999999994671,30.00000000000000000000,5.86203423635082021548,0.41629231838923802522,0.41900000000000009459,0.41629231838923802522
2.20000000000000017764,30.00000000000000000000,5.85241574589835611420,0.41726608585895208492,0.42000000000000015099,0.41726608585895208492
2.20999999999999996447,30.00000000000000000000,5.84279725544588934838,0.41823976106219656890,0.42100000000000009637,0.41823976106219656890
2.22000000000000019540,30.00000000000000000000,5.83317876499342702346,0.41921334401208421028,0.42200000000000015277,0.41921334401208421028
2.22999999999999998224,30.00000000000000000000,5.82356027454096025764,0.42018683472172602134,0.42300000000000009814,0.42018683472172602134
2.24000000000000021316,30.00000000000000000000,5.81394178408849082729,0.42116023320423007226,0.42400000000000015454,0.42116023320423007226
2.25000000000000000000,30.00000000000000000000,5.80432329363603027872,0.42213353947270099153,0.42500000000000009992,0.42213353947270099153
2.25999999999999978684,30.00000000000000000000,5.79470480318356528926,0.42310675354024307460,0.42600000000000010081,0.42310675354024307460
2.27000000000000001776,30.00000000000000000000,5.78508631273109941162,0.42407987541995645353,0.42700000000000010170,0.42407987541995645353
2.27999999999999980460,30.00000000000000000000,5.77546782227863619852,0.42505290512493909549,0.42800000000000010258,0.42505290512493909549
2.29000000000000003553,30.00000000000000000000,5.76584933182616943270,0.42602584266828696924,0.42900000000000010347,0.42602584266828696924
2.29999999999999982236,30.00000000000000000000,5.75623084137370710778,0.42699868806309299041,0.43000000000000010436,0.42699868806309299041
2.31000000000000005329,30.00000000000000000000,5.74661235092123678925,0.42797144132244840931,0.43100000000000010525,0.42797144132244840931
2.31999999999999984013,29.00000000000000000000,5.74064885562169813227,0.42874960340068651865,0.43200000000000010614,0.42874960340068651865
2.33000000000000007105,29.00000000000000000000,5.73104128010756586065,0.42972115879721400900,0.43300000000000010703,0.42972115879721400900
2.33999999999999985789,29.00000000000000000000,5.72143370459343980627,0.43069261960457977390,0.43400000000000010791,0.43069261960457977390
2.35000000000000008882,29.00000000000000000000,5.71182612907930664647,0.43166398583659737476,0.43500000000000010880,0.43166398583659737476
2.35999999999999987566,29.00000000000000000000,5.70221855356518236846,0.43263525750707626516,0.43600000000000010969,0.43263525750707626516
2.37000000000000010658,29.00000000000000000000,5.69261097805105098502,0.43360643462982478846,0.43700000000000011058,0.43360643462982478846
2.37999999999999989342,29.00000000000000000000,5.68300340253692493064,0.43457751721864712469,0.43800000000000011147,0.43457751721864712469
2.39000000000000012434,29.00000000000000000000,5.67339582702279709991,0.43554850528734584403,0.43900000000000011235,0.43554850528734584403
2.39999999999999991118,29.00000000000000000000,5.66378825150866571647,0.43651939884972046357,0.44000000000000011324,0.43651939884972046357
2.41000000000000014211,29.00000000000000000000,5.65418067599453966210,0.43749019791956728076,0.44100000000000011413,0.43749019791956728076
2.41999999999999992895,29.00000000000000000000,5.64457310048040916683,0.43846090251068098320,0.44200000000000011502,0.43846090251068098320
2.43000000000000015987,29.00000000000000000000,5.63496552496628400064,0.43943151263685242824,0.44300000000000011591,0.43943151263685242824
2.43999999999999994671,29.00000000000000000000,5.62535794945215084084,0.44040202831187108545,0.44400000000000011680,0.44040202831187108545
2.45000000000000017764,29.00000000000000000000,5.61575037393802478647,0.44137244954952220555,0.44500000000000011768,0.44137244954952220555
2.45999999999999996447,29.00000000000000000000,5.60614279842389695574,0.44234277636358965147,0.44600000000000011857,0.44234277636358965147
2.47000000000000019540,28.00000000000000000000,5.60057947544951151286,0.44309085994111058193,0.44700000000000011946,0.44309085994111058193
2.47999999999999998224,28.00000000000000000000,5.59098372710952418174,0.44405987190405910026,0.44800000000000012035,0.44405987190405910026
2.49000000000000021316,28.00000000000000000000,5.58138797876954573240,0.44502878680199287054,0.44900000000000012124,0.44502878680199287054
2.50000000000000000000,28.00000000000000000000,5.57179223042956106582,0.44599760464949644856,0.45000000000000012212,0.44599760464949644856
2.50999999999999978684,28.00000000000000000000,5.56219648208958172830,0.44696632546114989371,0.45100000000000006750,0.44696632546114989371
2.52000000000000001776,28.00000000000000000000,5.55260073374960061443,0.44793494925153121144,0.45200000000000012390,0.44793494925153121144
2.52999999999999980460,28.00000000000000000000,5.54300498540961772420,0.44890347603521535413,0.45300000000000006928,0.44890347603521535413
2.54000000000000003553,28.00000000000000000000,5.53340923706963572215,0.44987190582677427653,0.45400000000000012568,0.44987190582677427653
2.54999999999999982236,28.00000000000000000000,5.52381348872965460828,0.45084023864077682475,0.45500000000000007105,0.45084023864077682475
2.56000000000000005329,28.00000000000000000000,5.51421774038966994169,0.45180847449178956898,0.45600000000000012745,0.45180847449178956898
2.56999999999999984013,28.00000000000000000000,5.50462199204968882782,0.45277661339437502708,0.45700000000000007283,0.45277661339437502708
2.58000000000000007105,28.00000000000000000000,5.49502624370970682577,0.45374465536309399605,0.45800000000000012923,0.45374465536309399605
2.58999999999999985789,28.00000000000000000000,5.48543049536972393554,0.45471260041250383122,0.45900000000000007461,0.45471260041250383122
2.60000000000000008882,28.00000000000000000000,5.47583474702974282167,0.45568044855715861274,0.46000000000000013101,0.45568044855715861274
2.60999999999999987566,28.00000000000000000000,5.46623899868975993144,0.45664819981161025586,0.46100000000000007638,0.45664819981161025586
2.62000000000000010658,28.00000000000000000000,5.45664325034977792939,0.45761585419040723410,0.46200000000000013278,0.45761585419040723410
2.62999999999999989342,27.00000000000000000000,5.45154880930739782485,0.45832798729547480354,0.46300000000000007816,0.45832798729547480354
2.64000000000000012434,27.00000000000000000000,5.44196590566574567305,0.45929419194873827292,0.46400000000000013456,0.45929419194873827292
2.64999999999999991118,27.00000000000000000000,5.43238300202409174489,0.46026029687882791253,0.46500000000000007994,0.46026029687882791253
2.66000000000000014211,27.00000000000000000000,5.42280009838243870490,0.46122630210118187311,0.46600000000000013634,0.46122630210118187311
2.66999999999999992895,27.00000000000000000000,5.41321719474078921763,0.46219220763123458617,0.46700000000000008171,0.46219220763123458617
2.68000000000000015987,27.00000000000000000000,5.40363429109913351311,0.46315801348441859586,0.46800000000000013811,0.46315801348441859586
2.68999999999999994671,27.00000000000000000000,5.39405138745748224949,0.46412371967616150581,0.46900000000000008349,0.46412371967616150581
2.70000000000000017764,27.00000000000000000000,5.38446848381582832133,0.46508932622188908779,0.47000000000000013989,0.46508932622188908779
2.70999999999999996447,27.00000000000000000000,5.37488558017417794588,0.46605483313702317227,0.47100000000000008527,0.46605483313702317227
2.72000000000000019540,27.00000000000000000000,5.36530267653252312954,0.46702024043698303624,0.47200000000000014166,0.46702024043698303624
2.72999999999999998224,27.00000000000000000000,5.35571977289087097773,0.46798554813718395984,0.47300000000000008704,0.46798554813718395984
2.74000000000000021316,27.00000000000000000000,5.34613686924921793775,0.46895075625303889177,0.47400000000000014344,0.46895075625303889177
2.75000000000000000000,27.00000000000000000000,5.33655396560756489777,0.46991586479995706149,0.47500000000000008882,0.46991586479995706149
2.75999999999999978684,27.00000000000000000000,5.32697106196591452232,0.47088087379334442328,0.47600000000000008971,0.47088087379334442328
2.77000000000000001776,27.00000000000000000000,5.31738815832426148233,0.47184578324860459997,0.47700000000000009059,0.47184578324860459997
2.77999999999999980460,27.00000000000000000000,5.30780525468260933053,0.47281059318113694001,0.47800000000000009148,0.47281059318113694001
2.79000000000000003553,27.00000000000000000000,5.29822235104095629055,0.47377530360633834938,0.47900000000000009237,0.47377530360633834938
2.79999999999999982236,27.00000000000000000000,5.28863944739930325056,0.47473991453960229236,0.48000000000000009326,0.47473991453960229236
2.81000000000000005329,26.00000000000000000000,5.28410951087727198683,0.47540745462226130513,0.48100000000000009415,0.47540745462226130513
2.81999999999999984013,26.00000000000000000000,5.27454059159265309376,0.47637045689844492724,0.48200000000000009504,0.47637045689844492724
2.83000000000000007105,26.00000000000000000000,5.26497167230803331250,0.47733335660930104050,0.48300000000000009592,0.47733335660930104050
2.83999999999999985789,26.00000000000000000000,5.25540275302341797214,0.47829615377121437181,0.48400000000000009681,0.47829615377121437181
2.85000000000000008882,26.00000000000000000000,5.24583383373879907907,0.47925884840056653946,0.48500000000000009770,0.47925884840056653946
2.85999999999999987566,26.00000000000000000000,5.23626491445417929782,0.48022144051373538698,0.48600000000000009859,0.48022144051373538698
2.87000000000000010658,26.00000000000000000000,5.22669599516956129293,0.48118393012709509415,0.48700000000000009948,0.48118393012709509415
2.87999999999999989342,26.00000000000000000000,5.21712707588494328803,0.48214631725701656562,0.48800000000000010036,0.48214631725701656562
2.89000000000000012434,26.00000000000000000000,5.20755815660032439496,0.48310860191986731982,0.48900000000000010125,0.48310860191986731982
2.89999999999999991118,26.00000000000000000000,5.19798923731570550189,0.48407078413201121148,0.49000000000000010214,0.48407078413201121148
2.91000000000000014211,26.00000000000000000000,5.18842031803108749699,0.48503286390980848708,0.49100000000000010303,0.48503286390980848708
2.91999999999999992895,26.00000000000000000000,5.17885139874646682756,0.48599484126961650654,0.49200000000000010392,0.48599484126961650654
2.93000000000000015987,26.00000000000000000000,5.16928247946184882267,0.48695671622778829990,0.49300000000000010481,0.48695671622778829990
2.93999999999999994671,26.00000000000000000000,5.15971356017722904141,0.48791848880067406613,0.49400000000000010569,0.48791848880067406613
2.95000000000000017764,26.00000000000000000000,5.15014464089261103652,0.48888015900462000740,0.49500000000000010658,0.48888015900462000740
2.95999999999999996447,26.00000000000000000000,5.14057572160799391980,0.48984172685596949481,0.49600000000000010747,0.48984172685596949481
2.97000000000000019540,26.00000000000000000000,5.13100680232337591491,0.49080319237106190267,0.49700000000000010836,0.49080319237106190267
2.97999999999999998224,26.00000000000000000000,5.12143788303875702184,0.49176455556623333010,0.49800000000000010925,0.49176455556623333010
2.99000000000000021316,26.00000000000000000000,5.11186896375413812876,0.49272581645781637905,0.49900000000000011013,0.49272581645781637905
3.00000000000000000000,25.00000000000000000000,5.10800357027035456525,0.49333969396200250124,0.50000000000000011102,0.49333969396200250124
3.00999999999999978684,25.00000000000000000000,5.09844991749175946438,0.49429916208199536909,0.50100000000000011191,0.49429916208199536909
3.02000000000000001776,25.00000000000000000000,5.08889626471316347534,0.49525852457579322419,0.50200000000000022382,0.49525852457579322419
3.02999999999999980460,25.00000000000000000000,5.07934261193456926264,0.49621778146083700411,0.50300000000000011369,0.49621778146083700411
3.04000000000000003553,25.00000000000000000000,5.06978895915597416177,0.49717693275456481539,0.50400000000000022560,0.49717693275456481539
3.04999999999999982236,25.00000000000000000000,5.06023530637737906090,0.49813597847440982402,0.50500000000000011546,0.49813597847440982402
3.06000000000000005329,25.00000000000000000000,5.05068165359878396004,0.49909491863780242049,0.50600000000000022737,0.49909491863780242049
3.06999999999999984013,25.00000000000000000000,5.04112800082018974734,0.50005375326216805476,0.50700000000000011724,0.50005375326216805476
3.08000000000000007105,25.00000000000000000000,5.03157434804159375830,0.50101248236492934574,0.50800000000000022915,0.50101248236492934574
3.08999999999999985789,25.00000000000000000000,5.02202069526299865743,0.50197110596350413836,0.50900000000000011902,0.50197110596350413836
3.10000000000000008882,25.00000000000000000000,5.01246704248440355656,0.50292962407530739100,0.51000000000000023093,0.50292962407530739100
3.10999999999999987566,25.00000000000000000000,5.00291338970580845569,0.50388803671774939907,0.51100000000000012079,0.50388803671774939907
3.12000000000000010658,25.00000000000000000000,4.99335973692721424300,0.50484634390823723837,0.51200000000000023270,0.50484634390823723837
3.12999999999999989342,25.00000000000000000000,4.98380608414861736577,0.50580454566417387685,0.51300000000000012257,0.50580454566417387685
3.14000000000000012434,25.00000000000000000000,4.97425243137002315308,0.50676264200295839668,0.51400000000000023448,0.50676264200295839668
3.14999999999999991118,25.00000000000000000000,4.96469877859142894039,0.50772063294198599426,0.51500000000000012434,0.50772063294198599426
3.16000000000000014211,25.00000000000000000000,4.95514512581283295134,0.50867851849864864633,0.51600000000000023626,0.50867851849864864633
3.16999999999999992895,25.00000000000000000000,4.94559147303423785047,0.50963629869033355568,0.51700000000000012612,0.50963629869033355568
3.18000000000000015987,25.00000000000000000000,4.93603782025564452596,0.51059397353442481649,0.51800000000000023803,0.51059397353442481649
3.18999999999999994671,25.00000000000000000000,4.92648416747705031327,0.51155154304830230405,0.51900000000000012790,0.51155154304830230405
3.20000000000000017764,25.00000000000000000000,4.91693051469845521240,0.51250900724934267405,0.52000000000000023981,0.51250900724934267405
3.20999999999999996447,24.00000000000000000000,4.91386645947773370580,0.51305619322895090750,0.52100000000000012967,0.51305619322895090750
3.22000000000000019540,24.00000000000000000000,4.90432952262536492327,0.51401164716058123094,0.52200000000000024158,0.51401164716058123094
3.22999999999999998224,24.00000000000000000000,4.89479258577299702893,0.51496699218222974359,0.52300000000000013145,0.51496699218222974359
3.24000000000000021316,24.00000000000000000000,4.88525564892062735822,0.51592222831251766113,0.52400000000000024336,0.51592222831251766113
3.25000000000000000000,24.00000000000000000000,4.87571871206826035205,0.51687735557006064813,0.52500000000000013323,0.51687735557006064813
3.25999999999999978684,24.00000000000000000000,4.86618177521589156953,0.51783237397347114950,0.52600000000000013411,0.51783237397347114950
3.27000000000000001776,24.00000000000000000000,4.85664483836351923429,0.51878728354135716927,0.52700000000000024603,0.51878728354135716927
3.27999999999999980460,24.00000000000000000000,4.84710790151115400448,0.51974208429232149342,0.52800000000000024691,0.51974208429232149342
3.29000000000000003553,24.00000000000000000000,4.83757096465878344560,0.52069677624496413237,0.52900000000000024780,0.52069677624496413237
3.29999999999999982236,24.00000000000000000000,4.82803402780641643943,0.52165135941787976748,0.53000000000000024869,0.52165135941787976748
3.31000000000000005329,24.00000000000000000000,4.81849709095404676873,0.52260583382965952737,0.53100000000000024958,0.52260583382965952737
3.31999999999999984013,24.00000000000000000000,4.80896015410167798620,0.52356019949888998877,0.53200000000000025047,0.52356019949888998877
3.33000000000000007105,24.00000000000000000000,4.79942321724931098004,0.52451445644415328751,0.53300000000000025135,0.52451445644415328751
3.33999999999999985789,24.00000000000000000000,4.78988628039694308569,0.52546860468402778466,0.53400000000000025224,0.52546860468402778466
3.35000000000000008882,24.00000000000000000000,4.78034934354457430317,0.52642264423708728938,0.53500000000000025313,0.52642264423708728938
3.35999999999999987566,24.00000000000000000000,4.77081240669220374429,0.52737657512190172504,0.53600000000000025402,0.52737657512190172504
3.37000000000000010658,24.00000000000000000000,4.76127546983983673812,0.52833039735703613005,0.53700000000000025491,0.52833039735703613005
3.37999999999999989342,24.00000000000000000000,4.75173853298746884377,0.52928411096105199007,0.53800000000000025580,0.52928411096105199007
3.39000000000000012434,24.00000000000000000000,4.74220159613510094943,0.53023771595250634991,0.53900000000000025668,0.53023771595250634991
3.39999999999999991118,24.00000000000000000000,4.73266465928273216690,0.53119121234995181347,0.54000000000000025757,0.53119121234995181347
3.41000000000000014211,24.00000000000000000000,4.72312772243036338438,0.53214460017193698782,0.54100000000000025846,0.53214460017193698782
3.41999999999999992895,24.00000000000000000000,4.71359078557799460185,0.53309787943700626123,0.54200000000000025935,0.53309787943700626123
3.43000000000000015987,24.00000000000000000000,4.70405384872562581933,0.53405105016369947002,0.54300000000000026024,0.53405105016369947002
3.43999999999999994671,23.00000000000000000000,4.70195779092924581732,0.53451517580310448086,0.54400000000000026112,0.53451517580310448086
3.45000000000000017764,23.00000000000000000000,4.69243921710747802223,0.53546607886731634185,0.54500000000000026201,0.53546607886731634185
3.45999999999999996447,23.00000000000000000000,4.68292064328571377985,0.53641686949284705932,0.54600000000000026290,0.53641686949284705932
3.47000000000000019540,23.00000000000000000000,4.67340206946394687293,0.53736754769963845924,0.54700000000000026379,0.53736754769963845924
3.47999999999999998224,23.00000000000000000000,4.66388349564217818966,0.53831811350762770463,0.54800000000000026468,0.53831811350762770463
3.49000000000000021316,23.00000000000000000000,4.65436492182040861820,0.53926856693674685150,0.54900000000000026557,0.53926856693674685150
3.50000000000000000000,23.00000000000000000000,4.64484634799864348764,0.54021890800692295986,0.55000000000000026645,0.54021890800692295986
3.50999999999999978684,23.00000000000000000000,4.63532777417687125165,0.54116913673807987006,0.55100000000000026734,0.54116913673807987006
3.52000000000000001776,23.00000000000000000000,4.62580920035510345656,0.54211925315013442805,0.55200000000000026823,0.54211925315013442805
3.52999999999999980460,23.00000000000000000000,4.61629062653333921418,0.54306925726300026014,0.55300000000000026912,0.54306925726300026014
3.54000000000000003553,23.00000000000000000000,4.60677205271157053090,0.54401914909658677377,0.55400000000000027001,0.54401914909658677377
3.54999999999999982236,23.00000000000000000000,4.59725347888980362399,0.54496892867079727019,0.55500000000000027089,0.54496892867079727019
3.56000000000000005329,23.00000000000000000000,4.58773490506803671707,0.54591859600553116483,0.55600000000000027178,0.54591859600553116483
3.56999999999999984013,23.00000000000000000000,4.57821633124626892197,0.54686815112068298816,0.55700000000000027267,0.54686815112068298816
3.58000000000000007105,23.00000000000000000000,4.56869775742450112688,0.54781759403614282977,0.55800000000000027356,0.54781759403614282977
3.58999999999999985789,23.00000000000000000000,4.55917918360273510814,0.54876692477179533913,0.55900000000000027445,0.54876692477179533913
3.60000000000000008882,23.00000000000000000000,4.54966060978096731304,0.54971614334752127995,0.56000000000000027534,0.54971614334752127995
3.60999999999999987566,23.00000000000000000000,4.54014203595919951795,0.55066524978319653094,0.56100000000000027622,0.55066524978319653094
3.62000000000000010658,23.00000000000000000000,4.53062346213743083467,0.55161424409869186380,0.56200000000000027711,0.55161424409869186380
3.62999999999999989342,23.00000000000000000000,4.52110488831566392776,0.55256312631387372036,0.56300000000000027800,0.55256312631387372036
3.64000000000000012434,23.00000000000000000000,4.51158631449389702084,0.55351189644860376848,0.56400000000000027889,0.55351189644860376848
3.64999999999999991118,23.00000000000000000000,4.50206774067212922574,0.55446055452273923514,0.56500000000000027978,0.55446055452273923514
3.66000000000000014211,23.00000000000000000000,4.49254916685036143065,0.55540910055613190721,0.56600000000000028066,0.55540910055613190721
3.66999999999999992895,23.00000000000000000000,4.48303059302859452373,0.55635753456862979682,0.56700000000000028155,0.55635753456862979682
3.68000000000000015987,23.00000000000000000000,4.47351201920682672863,0.55730585658007558703,0.56800000000000028244,0.55730585658007558703
3.68999999999999994671,22.00000000000000000000,4.47258823289144658020,0.55766625365929312075,0.56900000000000028333,0.55766625365929312075
3.70000000000000017764,22.00000000000000000000,4.46308990454296417028,0.55861200272488087393,0.57000000000000028422,0.55861200272488087393
3.70999999999999996447,22.00000000000000000000,4.45359157619448176035,0.55955763555351811789,0.57100000000000028511,0.55955763555351811789
3.72000000000000019540,22.00000000000000000000,4.44409324784600023861,0.56050315216663226803,0.57200000000000028599,0.56050315216663226803
3.72999999999999998224,22.00000000000000000000,4.43459491949751871687,0.56144855258564618783,0.57300000000000028688,0.56144855258564618783
3.74000000000000021316,22.00000000000000000000,4.42509659114903630694,0.56239383683197685659,0.57400000000000028777,0.56239383683197685659
3.75000000000000000000,22.00000000000000000000,4.41559826280055478520,0.56333900492703659069,0.57500000000000028866,0.56333900492703659069
3.75999999999999978684,22.00000000000000000000,4.40609993445207415164,0.56428405689223148922,0.57600000000000028955,0.56428405689223148922
3.77000000000000001776,22.00000000000000000000,4.39660160610359174171,0.56522899274896365451,0.57700000000000029043,0.56522899274896365451
3.77999999999999980460,22.00000000000000000000,4.38710327775511199633,0.56617381251862886060,0.57800000000000029132,0.56617381251862886060
3.79000000000000003553,22.00000000000000000000,4.37760494940662692187,0.56711851622261866268,0.57900000000000029221,0.56711851622261866268
3.79999999999999982236,22.00000000000000000000,4.36810662105814628831,0.56806310388231784358,0.58000000000000029310,0.56806310388231784358
3.81000000000000005329,22.00000000000000000000,4.35860829270966565474,0.56900757551910741139,0.58100000000000029399,0.56900757551910741139
3.81999999999999984013,22.00000000000000000000,4.34910996436118413300,0.56995193115436260101,0.58200000000000029488,0.56995193115436260101
3.83000000000000007105,22.00000000000000000000,4.33961163601269994672,0.57089617080945309624,0.58300000000000029576,0.57089617080945309624
3.83999999999999985789,22.00000000000000000000,4.33011330766421931315,0.57184029450574358489,0.58400000000000029665,0.57184029450574358489
3.85000000000000008882,22.00000000000000000000,4.32061497931573779141,0.57278430226459364771,0.58500000000000029754,0.57278430226459364771
3.85999999999999987566,22.00000000000000000000,4.31111665096725626967,0.57372819410735742540,0.58600000000000029843,0.57372819410735742540
3.87000000000000010658,22.00000000000000000000,4.30161832261877297157,0.57467197005538395160,0.58700000000000029932,0.57467197005538395160
3.87999999999999989342,22.00000000000000000000,4.29211999427029233800,0.57561563013001659783,0.58800000000000030020,0.57561563013001659783
3.89000000000000012434,22.00000000000000000000,4.28262166592180992808,0.57655917435259429471,0.58900000000000030109,0.57655917435259429471
3.89999999999999991118,22.00000000000000000000,4.27312333757332840634,0.57750260274444997766,0.59000000000000030198,0.57750260274444997766
3.91000000000000014211,22.00000000000000000000,4.26362500922484599641,0.57844591532691158609,0.59100000000000030287,0.57844591532691158609
3.91999999999999992895,22.00000000000000000000,4.25412668087636092196,0.57938911212130228545,0.59200000000000030376,0.57938911212130228545
3.93000000000000015987,22.00000000000000000000,4.24462835252787851203,0.58033219314893902396,0.59300000000000030465,0.58033219314893902396
3.93999999999999994671,22.00000000000000000000,4.23513002417939787847,0.58127515843113430893,0.59400000000000030553,0.58127515843113430893
3.95000000000000017764,22.00000000000000000000,4.22563169583091458037,0.58221800798919531861,0.59500000000000030642,0.58221800798919531861
3.95999999999999996447,21.00000000000000000000,4.22613227421945580886,0.58244844332846168466,0.59600000000000030731,0.58244844332846168466
3.97000000000000019540,21.00000000000000000000,4.21665635619292622494,0.58338835688237000721,0.59700000000000030820,0.58338835688237000721
3.97999999999999998224,21.00000000000000000000,4.20718043816639841737,0.58432815010382588294,0.59800000000000030909,0.58432815010382588294
3.99000000000000021316,21.00000000000000000000,4.19770452013986972162,0.58526782301593616165,0.59900000000000030997,0.58526782301593616165
4.00000000000000000000,21.00000000000000000000,4.18822860211334102587,0.58620737564180203094,0.60000000000000031086,0.58620737564180203094
4.00999999999999978684,21.00000000000000000000,4.17875268408681233012,0.58714680800451823917,0.60100000000000031175,0.58714680800451823917
4.01999999999999957367,21.00000000000000000000,4.16927676606028363437,0.58808612012717398354,0.60200000000000031264,0.58808612012717398354
4.03000000000000024869,21.00000000000000000000,4.15980084803375582680,0.58902531203285246608,0.60300000000000031353,0.58902531203285246608
4.04000000000000003553,21.00000000000000000000,4.15032493000722624288,0.58996438374463122667,0.60400000000000031442,0.58996438374463122667
4.04999999999999982236,21.00000000000000000000,4.14084901198069843531,0.59090333528558114384,0.60500000000000031530,0.59090333528558114384
4.05999999999999960920,21.00000000000000000000,4.13137309395416973956,0.59184216667876832219,0.60600000000000020517,0.59184216667876832219
4.07000000000000028422,21.00000000000000000000,4.12189717592764104381,0.59278087794725209392,0.60700000000000031708,0.59278087794725209392
4.08000000000000007105,21.00000000000000000000,4.11242125790111234807,0.59371946911408612912,0.60800000000000031797,0.59371946911408612912
4.08999999999999985789,21.00000000000000000000,4.10294533987458276414,0.59465794020231821371,0.60900000000000020783,0.59465794020231821371
4.09999999999999964473,21.00000000000000000000,4.09346942184805584475,0.59559629123499024939,0.61000000000000020872,0.59559629123499024939
4.11000000000000031974,21.00000000000000000000,4.08399350382152626082,0.59653452223513836472,0.61100000000000032063,0.59653452223513836472
4.12000000000000010658,21.00000000000000000000,4.07451758579499756507,0.59747263322579269307,0.61200000000000032152,0.59747263322579269307
4.12999999999999989342,21.00000000000000000000,4.06504166776846886933,0.59841062422997715053,0.61300000000000021139,0.59841062422997715053
4.13999999999999968026,21.00000000000000000000,4.05556574974194194994,0.59934849527071010211,0.61400000000000021227,0.59934849527071010211
4.15000000000000035527,21.00000000000000000000,4.04608983171541147783,0.60028624637100447270,0.61500000000000032419,0.60028624637100447270
4.16000000000000014211,21.00000000000000000000,4.03661391368888189390,0.60122387755386641484,0.61600000000000032507,0.60122387755386641484
4.16999999999999992895,21.00000000000000000000,4.02713799566235497451,0.60216138884229652994,0.61700000000000032596,0.60216138884229652994
4.17999999999999971578,21.00000000000000000000,4.01766207763582627877,0.60309878025928975731,0.61800000000000021583,0.60309878025928975731
4.19000000000000039080,21.00000000000000000000,4.00818615960929669484,0.60403605182783526306,0.61900000000000032774,0.60403605182783526306
4.20000000000000017764,21.00000000000000000000,3.99871024158276799909,0.60497320357091555199,0.62000000000000032863,0.60497320357091555199
4.20999999999999996447,21.00000000000000000000,3.98923432355623930334,0.60591023551150813287,0.62100000000000032951,0.60591023551150813287
4.21999999999999975131,21.00000000000000000000,3.97975840552971060760,0.60684714767258418622,0.62200000000000021938,0.60684714767258418622
4.23000000000000042633,21.00000000000000000000,3.97028248750318146776,0.60778394007710923042,0.62300000000000033129,0.60778394007710923042
4.24000000000000021316,21.00000000000000000000,3.96080656947665321610,0.60872061274804267761,0.62400000000000033218,0.60872061274804267761
4.25000000000000000000,20.00000000000000000000,3.96304502008342840469,0.60878760408270760074,0.62500000000000033307,0.60878760408270760074
4.25999999999999978684,20.00000000000000000000,3.95359401908740748510,0.60972090760293362610,0.62600000000000022293,0.60972090760293362610
4.26999999999999957367,20.00000000000000000000,3.94414301809138567734,0.61065408636694340494,0.62700000000000022382,0.61065408636694340494
4.28000000000000024869,20.00000000000000000000,3.93469201709536386957,0.61158714039974937382,0.62800000000000033573,0.61158714039974937382
4.29000000000000003553,20.00000000000000000000,3.92524101609934339407,0.61252006972635764104,0.62900000000000033662,0.61252006972635764104
4.29999999999999982236,20.00000000000000000000,3.91579001510332158631,0.61345287437176787559,0.63000000000000033751,0.61345287437176787559
4.30999999999999960920,20.00000000000000000000,3.90633901410729977854,0.61438555436097275209,0.63100000000000022737,0.61438555436097275209
4.32000000000000028422,20.00000000000000000000,3.89688801311127752669,0.61531810971895872786,0.63200000000000033928,0.61531810971895872786
4.33000000000000007105,20.00000000000000000000,3.88743701211525660710,0.61625054047070504382,0.63300000000000034017,0.61625054047070504382
4.33999999999999985789,20.00000000000000000000,3.87798601111923568752,0.61718284664118450156,0.63400000000000034106,0.61718284664118450156
4.34999999999999964473,20.00000000000000000000,3.86853501012321343566,0.61811502825536324135,0.63500000000000023093,0.61811502825536324135
4.36000000000000031974,20.00000000000000000000,3.85908400912719162790,0.61904708533820085314,0.63600000000000034284,0.61904708533820085314
4.37000000000000010658,20.00000000000000000000,3.84963300813116982013,0.61997901791464993249,0.63700000000000034373,0.61997901791464993249
4.37999999999999989342,20.00000000000000000000,3.84018200713514934463,0.62091082600965663563,0.63800000000000034461,0.62091082600965663563
4.38999999999999968026,20.00000000000000000000,3.83073100613912664869,0.62184250964816067953,0.63900000000000034550,0.62184250964816067953
4.40000000000000035527,20.00000000000000000000,3.82128000514310572910,0.62277406885509434264,0.64000000000000034639,0.62277406885509434264
4.41000000000000014211,20.00000000000000000000,3.81182900414708436543,0.62370550365538413029,0.64100000000000034728,0.62370550365538413029
4.41999999999999992895,20.00000000000000000000,3.80237800315106122540,0.62463681407394966438,0.64200000000000034817,0.62463681407394966438
4.42999999999999971578,20.00000000000000000000,3.79292700215504074990,0.62556800013570323937,0.64300000000000034905,0.62556800013570323937
4.44000000000000039080,20.00000000000000000000,3.78347600115901760987,0.62649906186555170962,0.64400000000000034994,0.62649906186555170962
4.45000000000000017764,20.00000000000000000000,3.77402500016299624619,0.62742999928839393586,0.64500000000000035083,0.62742999928839393586
4.45999999999999996447,20.00000000000000000000,3.76457399916697577069,0.62836081242912300571,0.64600000000000035172,0.62836081242912300571
4.46999999999999975131,20.00000000000000000000,3.75512299817095440702,0.62929150131262545642,0.64700000000000035261,0.62929150131262545642
4.48000000000000042633,20.00000000000000000000,3.74567199717493126698,0.63022206596378060883,0.64800000000000035350,0.63022206596378060883
4.49000000000000021316,20.00000000000000000000,3.73622099617891123557,0.63115250640746123345,0.64900000000000035438,0.63115250640746123345
4.50000000000000000000,20.00000000000000000000,3.72676999518288853963,0.63208282266853410558,0.65000000000000035527,0.63208282266853410558
4.50999999999999978684,20.00000000000000000000,3.71731899418686717596,0.63301301477185845101,0.65100000000000035616,0.63301301477185845101
4.51999999999999957367,20.00000000000000000000,3.70786799319084536819,0.63394308274228750033,0.65200000000000035705,0.63394308274228750033
4.53000000000000024869,20.00000000000000000000,3.69841699219482444860,0.63487302660466760074,0.65300000000000046896,0.63487302660466760074
4.54000000000000003553,20.00000000000000000000,3.68896599119880042039,0.63580284638383866014,0.65400000000000035882,0.63580284638383866014
4.54999999999999982236,20.00000000000000000000,3.67951499020278127716,0.63673254210463336999,0.65500000000000035971,0.63673254210463336999
4.55999999999999960920,20.00000000000000000000,3.67006398920675946940,0.63766211379187864861,0.65600000000000036060,0.63766211379187864861
4.57000000000000028422,20.00000000000000000000,3.66061298821073810572,0.63859156147039430884,0.65700000000000047251,0.63859156147039430884
4.58000000000000007105,19.00000000000000000000,3.66503826741449412197,0.63844458076126131552,0.65800000000000036238,0.63844458076126131552
4.58999999999999985789,19.00000000000000000000,3.65561510798629596408,0.63937012957272332248,0.65900000000000036326,0.63937012957272332248
4.59999999999999964473,19.00000000000000000000,3.64619194855809780620,0.64029554889554163299,0.66000000000000036415,0.64029554889554163299
4.61000000000000031974,19.00000000000000000000,3.63676878912989787196,0.64122083875688851151,0.66100000000000047606,0.64122083875688851151
4.62000000000000010658,19.00000000000000000000,3.62734562970170149043,0.64214599918392822886,0.66200000000000036593,0.64214599918392822886
4.62999999999999989342,19.00000000000000000000,3.61792247027350244437,0.64307103020381828351,0.66300000000000036682,0.64307103020381828351
4.63999999999999968026,19.00000000000000000000,3.60849931084530517467,0.64399593184370773624,0.66400000000000036771,0.64399593184370773624
4.65000000000000035527,19.00000000000000000000,3.59907615141710524043,0.64492070413073876445,0.66500000000000047962,0.64492070413073876445
4.66000000000000014211,19.00000000000000000000,3.58965299198890708254,0.64584534709204510783,0.66600000000000048050,0.64584534709204510783
4.66999999999999992895,19.00000000000000000000,3.58022983256070892466,0.64676986075475351168,0.66700000000000037037,0.64676986075475351168
4.67999999999999971578,19.00000000000000000000,3.57080667313251209904,0.64769424514598317177,0.66800000000000037126,0.64769424514598317177
4.69000000000000039080,19.00000000000000000000,3.56138351370431172072,0.64861850029284584540,0.66900000000000048317,0.64861850029284584540
4.70000000000000017764,19.00000000000000000000,3.55196035427611356283,0.64954262622244485215,0.67000000000000048406,0.64954262622244485215
4.70999999999999996447,19.00000000000000000000,3.54253719484791540495,0.65046662296187673924,0.67100000000000037392,0.65046662296187673924
4.71999999999999975131,19.00000000000000000000,3.53311403541971547071,0.65139049053823061541,0.67200000000000048583,0.65139049053823061541
4.73000000000000042633,19.00000000000000000000,3.52369087599151864509,0.65231422897858670762,0.67300000000000048672,0.65231422897858670762
4.74000000000000021316,19.00000000000000000000,3.51426771656331959903,0.65323783831001958067,0.67400000000000048761,0.65323783831001958067
4.75000000000000000000,19.00000000000000000000,3.50484455713512188524,0.65416131855959458452,0.67500000000000048850,0.65416131855959458452
4.75999999999999978684,19.00000000000000000000,3.49542139770692505962,0.65508466975437040780,0.67600000000000048939,0.65508466975437040780
4.76999999999999957367,19.00000000000000000000,3.48599823827872423720,0.65600789192139818962,0.67700000000000049027,0.65600789192139818962
4.78000000000000024869,19.00000000000000000000,3.47657507885052696750,0.65693098508772085342,0.67800000000000049116,0.65693098508772085342
4.79000000000000003553,19.00000000000000000000,3.46715191942232880962,0.65785394928037455031,0.67900000000000049205,0.65785394928037455031
4.79999999999999982236,19.00000000000000000000,3.45772875999413065173,0.65877678452638721573,0.68000000000000049294,0.65877678452638721573
4.80999999999999960920,19.00000000000000000000,3.44830560056593249385,0.65969949085277956868,0.68100000000000049383,0.65969949085277956868
4.82000000000000028422,19.00000000000000000000,3.43888244113773344779,0.66062206828656488966,0.68200000000000049472,0.66062206828656488966
4.83000000000000007105,19.00000000000000000000,3.42945928170953440173,0.66154451685474868761,0.68300000000000049560,0.66154451685474868761
4.83999999999999985789,19.00000000000000000000,3.42003612228133668793,0.66246683658432892194,0.68400000000000049649,0.66246683658432892194
4.84999999999999964473,19.00000000000000000000,3.41061296285313941823,0.66338902750229600258,0.68500000000000049738,0.66338902750229600258
4.86000000000000031974,19.00000000000000000000,3.40118980342493948399,0.66431108963563312297,0.68600000000000049827,0.66431108963563312297
4.87000000000000010658,19.00000000000000000000,3.39176664399674177020,0.66523302301131559400,0.68700000000000049916,0.66523302301131559400
4.87999999999999989342,19.00000000000000000000,3.38234348456854316822,0.66615482765631128803,0.68800000000000050004,0.66615482765631128803
4.88999999999999968026,19.00000000000000000000,3.37292032514034589852,0.66707650359758041692,0.68900000000000050093,0.66707650359758041692
4.90000000000000035527,19.00000000000000000000,3.36349716571214640837,0.66799805086207597604,0.69000000000000050182,0.66799805086207597604
4.91000000000000014211,19.00000000000000000000,3.35407400628394825048,0.66891946947674341128,0.69100000000000050271,0.66891946947674341128
4.91999999999999992895,19.00000000000000000000,3.34465084685574964851,0.66984075946852017491,0.69200000000000050360,0.66984075946852017491
4.92999999999999971578,19.00000000000000000000,3.33522768742755149063,0.67076192086433683581,0.69300000000000061551,0.67076192086433683581
4.94000000000000039080,19.00000000000000000000,3.32580452799935244457,0.67168295369111574722,0.69400000000000061640,0.67168295369111574722
4.95000000000000017764,18.00000000000000000000,3.33299113427107895902,0.67125509491316115440,0.69500000000000061728,0.67125509491316115440
4.95999999999999996447,18.00000000000000000000,3.32359925708944592415,0.67217157991252185489,0.69600000000000061817,0.67217157991252185489
4.96999999999999975131,18.00000000000000000000,3.31420737990781155702,0.67308793035816727457,0.69700000000000061906,0.67308793035816727457
4.98000000000000042633,18.00000000000000000000,3.30481550272617718988,0.67400414627972715653,0.69800000000000073097,0.67400414627972715653
4.99000000000000021316,18.00000000000000000000,3.29542362554454371093,0.67492022770682191801,0.69900000000000073186,0.67492022770682191801
5.00000000000000000000,18.00000000000000000000,3.28603174836291023198,0.67583617466906398263,0.70000000000000073275,0.67583617466906398263
5.00999999999999978684,18.00000000000000000000,3.27663987118127586484,0.67675198719605700326,0.70100000000000073364,0.67675198719605700326
5.01999999999999957367,18.00000000000000000000,3.26724799399964282998,0.67766766531739541790,0.70200000000000073452,0.67766766531739541790
5.03000000000000024869,18.00000000000000000000,3.25785611681800935102,0.67858320906266544892,0.70300000000000073541,0.67858320906266544892
5.04000000000000003553,18.00000000000000000000,3.24846423963637498389,0.67949861846144465893,0.70400000000000073630,0.67949861846144465893
5.04999999999999982236,18.00000000000000000000,3.23907236245474150493,0.68041389354330183981,0.70500000000000073719,0.68041389354330183981
5.05999999999999960920,18.00000000000000000000,3.22968048527310758189,0.68132903433779690161,0.70600000000000073808,0.68132903433779690161
5.07000000000000028422,18.00000000000000000000,3.22028860809147277067,0.68224404087448142775,0.70700000000000084999,0.68224404087448142775
5.08000000000000007105,18.00000000000000000000,3.21089673090984106807,0.68315891318289778678,0.70800000000000085087,0.68315891318289778678
5.08999999999999985789,18.00000000000000000000,3.20150485372820714502,0.68407365129258046466,0.70900000000000085176,0.68407365129258046466
5.09999999999999964473,18.00000000000000000000,3.19211297654657366607,0.68498825523305451046,0.71000000000000085265,0.68498825523305451046
5.11000000000000031974,18.00000000000000000000,3.18272109936493796667,0.68590272503383697966,0.71100000000000096456,0.68590272503383697966
5.12000000000000010658,18.00000000000000000000,3.17332922218330404363,0.68681706072443571287,0.71200000000000096545,0.68681706072443571287
5.12999999999999989342,18.00000000000000000000,3.16454343917383296159,0.68751919434013042398,0.71283222784000099814,0.68751919434013042398
5.13999999999999968026,18.00000000000000000000,3.15575934119210810280,0.68822098262792352763,0.71366445568000103084,0.68822098262792352763
5.15000000000000035527,18.00000000000000000000,3.14686713950906415960,0.68892404957020914047,0.71448891356207278047,0.68892404957020914047
5.16000000000000014211,18.00000000000000000000,3.13749273502579306694,0.68963405809824962489,0.71527919836207276560,0.68963405809824962489
5.16999999999999992895,18.00000000000000000000,3.12811868147630489645,0.69034393037596608611,0.71606948316207275074,0.69034393037596608611
5.17999999999999971578,18.00000000000000000000,3.11874498926180221403,0.69105366547800328725,0.71685976796207273587,0.69105366547800328725
5.19000000000000039080,18.00000000000000000000,3.10937166918710916619,0.69176326244212049676,0.71765005276207283202,0.69176326244212049676
5.20000000000000017764,18.00000000000000000000,3.09999873247984858438,0.69247272026743478257,0.71844033756207281716,0.69247272026743478257
5.20999999999999996447,18.00000000000000000000,3.09062619081066358717,0.69318203791256916002,0.71923062236207280229,0.69318203791256916002
5.21999999999999975131,18.00000000000000000000,3.08125405631459914346,0.69389121429369304828,0.72002090716207278742,0.69389121429369304828
5.23000000000000042633,18.00000000000000000000,3.07188234161366047204,0.69460024828245547912,0.72081119196207277255,0.69460024828245547912
5.24000000000000021316,18.00000000000000000000,3.06251105984067706345,0.69530913870379840169,0.72160147676207275769,0.69530913870379840169
5.25000000000000000000,18.00000000000000000000,3.05314022466449896953,0.69601788433364630837,0.72239176156207274282,0.69601788433364630837
5.25999999999999978684,18.00000000000000000000,3.04376985031666791315,0.69672648389646196776,0.72318204636207272795,0.69672648389646196776
5.26999999999999957367,18.00000000000000000000,3.03439995161961650894,0.69743493606265982709,0.72397233116207271308,0.69743493606265982709
5.28000000000000024869,18.00000000000000000000,3.02501919866180157825,0.69811798823351889354,0.72473541190131596235,0.69811798823351889354
5.29000000000000003553,18.00000000000000000000,3.01562804662641203990,0.69877751695946888066,0.72547326790131594354,0.69877751695946888066
5.29999999999999982236,18.00000000000000000000,3.00623689563140628067,0.69943694891077379250,0.72621112390131592473,0.69943694891077379250
5.30999999999999960920,18.00000000000000000000,2.99684574567954875590,0.70009628410823188105,0.72694897990131590593,0.70009628410823188105
5.32000000000000028422,18.00000000000000000000,2.98745459677361457906,0.70075552257263429290,0.72768683590131599814,0.70075552257263429290
5.33000000000000007105,18.00000000000000000000,2.97806344891639485084,0.70141466432476329285,0.72842469190131597934,0.70141466432476329285
5.33999999999999985789,18.00000000000000000000,2.96867230211068777734,0.70207370938539348515,0.72916254790131596053,0.70207370938539348515
5.34999999999999964473,18.00000000000000000000,2.95928115635930222282,0.70273265777529247966,0.72990040390131594172,0.70273265777529247966
5.36000000000000031974,18.00000000000000000000,2.94989001166505770968,0.70339150951521933752,0.73063825990131603394,0.70339150951521933752
5.37000000000000010658,18.00000000000000000000,2.94049886803078930342,0.70405026462592512626,0.73137611590131601513,0.70405026462592512626
5.37999999999999989342,18.00000000000000000000,2.93110772545933828681,0.70470892312815347491,0.73211397190131599633,0.70470892312815347491
5.38999999999999968026,18.00000000000000000000,2.92171658395356192983,0.70536748504264012993,0.73285182790131597752,0.70536748504264012993
5.40000000000000035527,18.00000000000000000000,2.91232544351632283153,0.70602595039011273315,0.73358968390131595871,0.70602595039011273315
5.41000000000000014211,18.00000000000000000000,2.90293430415050224269,0.70668431919129126584,0.73432753990131605093,0.70668431919129126584
5.41999999999999992895,18.00000000000000000000,2.89354316585898629910,0.70734259146688760467,0.73506539590131603212,0.70734259146688760467
5.42999999999999971578,17.00000000000000000000,2.90460536073754616027,0.70626331547023912805,0.73580325190131601332,0.70626331547023912805
5.44000000000000039080,17.00000000000000000000,2.89524963902087062451,0.70691690331936962721,0.73654110790131599451,0.70691690331936962721
5.45000000000000017764,17.00000000000000000000,2.88589391845492393429,0.70757039003967758806,0.73727896390131597570,0.70757039003967758806
5.45999999999999996447,17.00000000000000000000,2.87653819904282359587,0.70822377565407457212,0.73801681990131595690,0.70822377565407457212
5.46999999999999975131,17.00000000000000000000,2.86718248078770088227,0.70887706018546270403,0.73875467590131593809,0.70887706018546270403
5.48000000000000042633,17.00000000000000000000,2.85782676369269728056,0.70953024365673522666,0.73949253190131603031,0.70953024365673522666
5.49000000000000021316,17.00000000000000000000,2.84847104776097381773,0.71018332609077616802,0.74023038790131601150,0.71018332609077616802
5.50000000000000000000,17.00000000000000000000,2.83911533299569596167,0.71083630751046089635,0.74096824390131599269,0.71083630751046089635
5.50999999999999978684,17.00000000000000000000,2.82975961940004738793,0.71148918793865523202,0.74170609990131597389,0.71148918793865523202
5.51999999999999957367,17.00000000000000000000,2.82040390697722198610,0.71214196739821611359,0.74244395590131595508,0.71214196739821611359
5.53000000000000024869,17.00000000000000000000,2.81104774638967480627,0.71275810488418445132,0.74314367305815032250,0.71275810488418445132
5.54000000000000003553,17.00000000000000000000,2.80169126326441020325,0.71334789992413860649,0.74381599305815027101,0.71334789992413860649
5.54999999999999982236,17.00000000000000000000,2.79233478014101255127,0.71393760397188565925,0.74448831305815021953,0.71393760397188565925
5.55999999999999960920,17.00000000000000000000,2.78297829701948096215,0.71452721704848065620,0.74516063305815027906,0.71452721704848065620
5.57000000000000028422,17.00000000000000000000,2.77362181389981365953,0.71511673917497231567,0.74583295305815033860,0.71511673917497231567
5.58000000000000007105,17.00000000000000000000,2.76426533078201508431,0.71570617037240225056,0.74650527305815028711,0.71570617037240225056
5.58999999999999985789,17.00000000000000000000,2.75490884766608346013,0.71629551066180618957,0.74717759305815023563,0.71629551066180618957
5.59999999999999964473,17.00000000000000000000,2.74555236455201878698,0.71688476006421342213,0.74784991305815029516,0.71688476006421342213
5.61000000000000031974,17.00000000000000000000,2.73619588143982017669,0.71747391860064624325,0.74852223305815035470,0.71747391860064624325
5.62000000000000010658,17.00000000000000000000,2.72683939832949073789,0.71806298629212073070,0.74919455305815030322,0.71806298629212073070
5.62999999999999989342,17.00000000000000000000,2.71748291522103047058,0.71865196315964641194,0.74986687305815025173,0.71865196315964641194
5.63999999999999968026,17.00000000000000000000,2.70812643211443626612,0.71924084922422693023,0.75053919305815031127,0.71924084922422693023
5.65000000000000035527,17.00000000000000000000,2.69876994900971167723,0.71982964450685815727,0.75121151305815025978,0.71982964450685815727
5.66000000000000014211,17.00000000000000000000,2.68941346590685537166,0.72041834902853096878,0.75188383305815031932,0.72041834902853096878
5.66999999999999992895,17.00000000000000000000,2.68005698280586823756,0.72100696281022891299,0.75255615305815026783,0.72100696281022891299
5.67999999999999971578,17.00000000000000000000,2.67070049970675116313,0.72159548587292876576,0.75322847305815021635,0.72159548587292876576
5.69000000000000039080,17.00000000000000000000,2.66134401660950281610,0.72218391823760186288,0.75390079305815027588,0.72218391823760186288
5.70000000000000017764,17.00000000000000000000,2.65198753351412452872,0.72277225992521221265,0.75457311305815033542,0.72277225992521221265
5.70999999999999996447,17.00000000000000000000,2.64263105042061674510,0.72336051095671771716,0.75524543305815028393,0.72336051095671771716
5.71999999999999975131,17.00000000000000000000,2.63327456732897946523,0.72394867135306961714,0.75591775305815023245,0.72394867135306961714
5.73000000000000042633,17.00000000000000000000,2.62391808423921180093,0.72453674113521326916,0.75659007305815029198,0.72453674113521326916
5.74000000000000021316,17.00000000000000000000,2.61456160115131508448,0.72512472032408670231,0.75726239305815024050,0.72512472032408670231
5.75000000000000000000,17.00000000000000000000,2.60520511806528975995,0.72571260894062250557,0.75793471305815030004,0.72571260894062250557
5.75999999999999978684,17.00000000000000000000,2.59584863498113582736,0.72630040700574549639,0.75860703305815024855,0.72630040700574549639
5.76999999999999957367,17.00000000000000000000,2.58649215189885373078,0.72688811454037549620,0.75927935305815030809,0.72688811454037549620
5.78000000000000024869,17.00000000000000000000,2.57713566881844347023,0.72747573156542466588,0.75995167305815025660,0.72747573156542466588
5.79000000000000003553,17.00000000000000000000,2.56777918573990593387,0.72806325810179972624,0.76062399305815031614,0.72806325810179972624
5.79999999999999982236,17.00000000000000000000,2.55842270266323978944,0.72865069417040007060,0.76129631305815026465,0.72865069417040007060
5.80999999999999960920,17.00000000000000000000,2.54906620630672176020,0.72919665196017724451,0.76192538639404017164,0.72919665196017724451
5.82000000000000028422,17.00000000000000000000,2.53970969807346014235,0.72970551747247014429,0.76251578639404027360,0.72970551747247014429
5.83000000000000007105,17.00000000000000000000,2.53035318984020296540,0.73021430465056791359,0.76310618639404026453,0.73021430465056791359
5.83999999999999985789,17.00000000000000000000,2.52099668160694712071,0.73072301351255752877,0.76369658639404025546,0.73072301351255752877
5.84999999999999964473,17.00000000000000000000,2.51164017337369438465,0.73123164407651974894,0.76428698639404024640,0.73123164407651974894
5.86000000000000031974,17.00000000000000000000,2.50228366514044386903,0.73174019636053011517,0.76487738639404023733,0.73174019636053011517
5.87000000000000010658,17.00000000000000000000,2.49292715690719646204,0.73224867038265850638,0.76546778639404022826,0.73224867038265850638
5.87999999999999989342,17.00000000000000000000,2.48357064867395216368,0.73275706616096947243,0.76605818639404021919,0.73275706616096947243
5.88999999999999968026,17.00000000000000000000,2.47421414044070964167,0.73326538371352190104,0.76664858639404021012,0.73326538371352190104
5.90000000000000035527,17.00000000000000000000,2.46485763220746978419,0.73377362305836846268,0.76723898639404020106,0.73377362305836846268
5.91000000000000014211,17.00000000000000000000,2.45550112397423259125,0.73428178421355760896,0.76782938639404019199,0.73428178421355760896
5.91999999999999992895,17.00000000000000000000,2.44614461574099850694,0.73478986719713113018,0.76841978639404018292,0.73478986719713113018
5.92999999999999971578,17.00000000000000000000,2.43678810750776664307,0.73529787202712559857,0.76901018639404017385,0.73529787202712559857
5.94000000000000039080,17.00000000000000000000,2.42743159927453744373,0.73580579872157203525,0.76960058639404027581,0.73580579872157203525
5.95000000000000017764,17.00000000000000000000,2.41807509104131046485,0.73631364729849613227,0.77019098639404026674,0.73631364729849613227
5.95999999999999996447,17.00000000000000000000,2.40871858280808659458,0.73682141777591769749,0.77078138639404025767,0.73682141777591769749
5.96999999999999975131,17.00000000000000000000,2.39936207457486627703,0.73732911017185087665,0.77137178639404024860,0.73732911017185087665
5.98000000000000042633,17.00000000000000000000,2.39000556634164595948,0.73783672450430515255,0.77196218639404023953,0.73783672450430515255
5.99000000000000021316,17.00000000000000000000,2.38064905810843052691,0.73834426079128345766,0.77255258639404023047,0.73834426079128345766
6.00000000000000000000,17.00000000000000000000,2.37129254987521775888,0.73885171905078350640,0.77314298639404022140,0.73885171905078350640
6.00999999999999978684,17.00000000000000000000,2.36272651176442671783,0.73926889636380388460,0.77371203598850613048,0.73926889636380388460
6.01999999999999957367,17.00000000000000000000,2.35436458752790445104,0.73966287976107414348,0.77427582837250608083,0.73966287976107414348
6.03000000000000024869,17.00000000000000000000,2.34601335609366623558,0.74005576430252417719,0.77483962075650614221,0.74005576430252417719
6.04000000000000003553,17.00000000000000000000,2.33744127778637267312,0.74040471900652360393,0.77533713190913389202,0.74040471900652360393
6.04999999999999982236,17.00000000000000000000,2.32887238511111327455,0.74075248293100304231,0.77583381542913398832,0.74075248293100304231
6.05999999999999960920,17.00000000000000000000,2.32030967775695717847,0.74109958109034823615,0.77633049894913397360,0.74109958109034823615
6.07000000000000028422,17.00000000000000000000,2.31175329459922807018,0.74144600077378230996,0.77682718246913395888,0.74144600077378230996
6.08000000000000007105,17.00000000000000000000,2.30320337643126471505,0.74179172908964186028,0.77732386598913394415,0.74179172908964186028
6.08999999999999985789,17.00000000000000000000,2.29466006591116045144,0.74213675297006409526,0.77782054950913392943,0.74213675297006409526
6.09999999999999964473,17.00000000000000000000,2.28612350752504589479,0.74248105917422602129,0.77831723302913391471,0.74248105917422602129
6.11000000000000031974,17.00000000000000000000,2.27759384756401894734,0.74282463429039047309,0.77881391654913401101,0.74282463429039047309
6.12000000000000010658,17.00000000000000000000,2.26907123411230049470,0.74316746473696870812,0.77931060006913399629,0.74316746473696870812
6.12999999999999989342,17.00000000000000000000,2.26055581704446328928,0.74350953676279118998,0.77980728358913398157,0.74350953676279118998
6.13999999999999968026,17.00000000000000000000,2.25204774802993101801,0.74385083644674321324,0.78030396710913396685,0.74385083644674321324
6.15000000000000035527,17.00000000000000000000,2.24354718054317237019,0.74419134969690448056,0.78080065062913395213,0.74419134969690448056
6.16000000000000014211,16.00000000000000000000,2.26172788200932295410,0.74217030532257177722,0.78129454419180932589,0.74217030532257177722
6.16999999999999992895,16.00000000000000000000,2.25241247735571770150,0.74257350496066532042,0.78178254419180936985,0.74257350496066532042
6.17999999999999971578,16.00000000000000000000,2.24309707292763782505,0.74297663903798605300,0.78227054419180930278,0.74297663903798605300
6.19000000000000039080,16.00000000000000000000,2.23378166872515571129,0.74337970757047988624,0.78275854419180934674,0.74337970757047988624
6.20000000000000017764,16.00000000000000000000,2.22446626474834374676,0.74378271057408673617,0.78324654419180927967,0.74378271057408673617
6.20999999999999996447,16.00000000000000000000,2.21515086099727520619,0.74418564806474174489,0.78373454419180932362,0.74418564806474174489
6.21999999999999975131,16.00000000000000000000,2.20583545747202114384,0.74458852005837528054,0.78422254419180936758,0.74458852005837528054
6.23000000000000042633,16.00000000000000000000,2.19652005417265350218,0.74499132657091149401,0.78471054419180930051,0.74499132657091149401
6.24000000000000021316,16.00000000000000000000,2.18720465109924644409,0.74539406761827031733,0.78519854419180934446,0.74539406761827031733
6.25000000000000000000,16.00000000000000000000,2.17796394863194375802,0.74576280738903977241,0.78565775686317196325,0.74576280738903977241
6.25999999999999978684,16.00000000000000000000,2.16881876405438678290,0.74608892379131452888,0.78608104006317192081,0.74608892379131452888
6.26999999999999957367,16.00000000000000000000,2.15967680660197958176,0.74641468830424928527,0.78650432326317187837,0.74641468830424928527
6.28000000000000024869,16.00000000000000000000,2.15053815820021787530,0.74674009340458824546,0.78692760646317194695,0.74674009340458824546
6.29000000000000003553,16.00000000000000000000,2.14140290318196369057,0.74706513134703134149,0.78735088966317190451,0.74706513134703134149
6.29999999999999982236,16.00000000000000000000,2.13227112835762655507,0.74738979415772988091,0.78777417286317197309,0.74738979415772988091
6.30999999999999960920,16.00000000000000000000,2.12314292308671737075,0.74771407362765218707,0.78819745606317193065,0.74771407362765218707
6.32000000000000028422,16.00000000000000000000,2.11401837935077052677,0.74803796130582111967,0.78862073926317199923,0.74803796130582111967
6.33000000000000007105,16.00000000000000000000,2.10489759182754943012,0.74836144849243013688,0.78904402246317195679,0.74836144849243013688
6.33999999999999985789,16.00000000000000000000,2.09578065796648349561,0.74868452623184233996,0.78946730566317191435,0.74868452623184233996
6.34999999999999964473,16.00000000000000000000,2.08666767806528197227,0.74900718530547760743,0.78989058886317198294,0.74900718530547760743
6.36000000000000031974,16.00000000000000000000,2.07755875534762468604,0.74932941622459725561,0.79031387206317194050,0.74932941622459725561
6.37000000000000010658,16.00000000000000000000,2.06845399604185553599,0.74965120922299299799,0.79073715526317189806,0.74965120922299299799
6.37999999999999989342,16.00000000000000000000,2.05935350946054551713,0.74997255424959108350,0.79116043846317196664,0.74997255424959108350
6.38999999999999968026,16.00000000000000000000,2.05025740808084355749,0.75029344096097971839,0.79158372166317192420,0.75029344096097971839
6.40000000000000035527,16.00000000000000000000,2.04116580762546018235,0.75061385871387575897,0.79200700486317199278,0.75061385871387575897
6.41000000000000014211,16.00000000000000000000,2.03207882714414145298,0.75093379655754011193,0.79243028806317195034,0.75093379655754011193
6.41999999999999992895,16.00000000000000000000,2.02299658909547463992,0.75125324322615916195,0.79285357126317190790,0.75125324322615916195
6.42999999999999971578,16.00000000000000000000,2.01391921942883778129,0.75157218713120821363,0.79327685446317197648,0.75157218713120821363
6.44000000000000039080,16.00000000000000000000,2.00484684766629817076,0.75189061635381393423,0.79370013766317193404,0.75189061635381393423
6.45000000000000017764,16.00000000000000000000,1.99577960698423551023,0.75220851863713977803,0.79412342086317200263,0.75220851863713977803
6.45999999999999996447,16.00000000000000000000,1.98671763429444125926,0.75252588137881171182,0.79454670406317196019,0.75252588137881171182
6.46999999999999975131,16.00000000000000000000,1.97766107032442972624,0.75284269162341421744,0.79496998726317191775,0.75284269162341421744
6.48000000000000042633,16.00000000000000000000,1.96861005969666336135,0.75315893605507888697,0.79539327046317198633,0.75315893605507888697
6.49000000000000021316,16.00000000000000000000,1.95956475100637228515,0.75347460099019891722,0.79581655366317194389,0.75347460099019891722
6.50000000000000000000,16.00000000000000000000,1.95038436640531220867,0.75377181537435655745,0.79620769555955184238,0.75377181537435655745
6.50999999999999978684,16.00000000000000000000,1.94106889302259211227,0.75405154604025759202,0.79656769555955175832,0.75405154604025759202
6.51999999999999957367,16.00000000000000000000,1.93175451784202056871,0.75433096780529984571,0.79692752063707317234,0.75433096780529984571
6.53000000000000024869,16.00000000000000000000,1.92253596530500447948,0.75458741746583424259,0.79727216063707329052,0.75458741746583424259
6.54000000000000003553,16.00000000000000000000,1.91331840365062166853,0.75484373123115022786,0.79761680063707318666,0.75484373123115022786
6.54999999999999982236,16.00000000000000000000,1.90410184999755505153,0.75509990751985467394,0.79796144063707319383,0.75509990751985467394
6.55999999999999960920,16.00000000000000000000,1.89488632182950644811,0.75535594471655276294,0.79830608063707320099,0.75535594471655276294
6.57000000000000028422,16.00000000000000000000,1.88567183700389118250,0.75561184117103596947,0.79865072063707320815,0.75561184117103596947
6.58000000000000007105,16.00000000000000000000,1.87645841376075295237,0.75586759519745028157,0.79899536063707321532,0.75586759519745028157
6.58999999999999985789,16.00000000000000000000,1.86724607073187387485,0.75612320507344532583,0.79934000063707322248,0.75612320507344532583
6.59999999999999964473,16.00000000000000000000,1.85803482695011146220,0.75637866903930173201,0.79968464063707322964,0.75637866903930173201
6.61000000000000031974,16.00000000000000000000,1.84882470185895142478,0.75663398529704017914,0.80002928063707323680,0.75663398529704017914
6.62000000000000010658,16.00000000000000000000,1.83961571532228496118,0.75688915200950734885,0.80037392063707324397,0.75688915200950734885
6.62999999999999989342,16.00000000000000000000,1.83040788763441231168,0.75714416729944178375,0.80071856063707325113,0.75714416729944178375
6.63999999999999968026,16.00000000000000000000,1.82120123953028012487,0.75739902924851743027,0.80106320063707325829,0.75739902924851743027
6.65000000000000035527,16.00000000000000000000,1.81199579219595796609,0.75765373589636464402,0.80140784063707326546,0.75765373589636464402
6.66000000000000014211,16.00000000000000000000,1.80279156727935396809,0.75790828523956976781,0.80175248063707327262,0.75790828523956976781
6.66999999999999992895,16.00000000000000000000,1.79358858690117606294,0.75816267523064928557,0.80209712063707327978,0.75816267523064928557
6.67999999999999971578,16.00000000000000000000,1.78438687366614545660,0.75841690377700332615,0.80244176063707328694,0.75841690377700332615
6.69000000000000039080,16.00000000000000000000,1.77518645067446456665,0.75867096873984252170,0.80278640063707329411,0.75867096873984252170
6.70000000000000017764,16.00000000000000000000,1.76598734153354808285,0.75892486793309310578,0.80313104063707330127,0.75892486793309310578
6.70999999999999996447,16.00000000000000000000,1.75678957037001270969,0.75917859912227392272,0.80347568063707319741,0.75917859912227392272
6.71999999999999975131,16.00000000000000000000,1.74759316184193957966,0.75943216002335156567,0.80382032063707320457,0.75943216002335156567
6.73000000000000042633,16.00000000000000000000,1.73839814115141200190,0.75968554830156742597,0.80416496063707321174,0.75968554830156742597
6.74000000000000021316,16.00000000000000000000,1.72920453405733520746,0.75993876157023920737,0.80450960063707321890,0.75993876157023920737
6.75000000000000000000,16.00000000000000000000,1.72001236688852676693,0.76019179738953579495,0.80485424063707322606,0.76019179738953579495
6.75999999999999978684,16.00000000000000000000,1.71082166655711476189,0.76044465326522570070,0.80519888063707323322,0.76044465326522570070
6.76999999999999957367,16.00000000000000000000,1.70163246057221262397,0.76069732664739631023,0.80554352063707324039,0.76069732664739631023
6.78000000000000024869,16.00000000000000000000,1.69244477705390639066,0.76094981492914670618,0.80588816063707324755,0.76094981492914670618
6.79000000000000003553,16.00000000000000000000,1.68325864474754016697,0.76120211544525073766,0.80623280063707325471,0.76120211544525073766
6.79999999999999982236,16.00000000000000000000,1.67407409303830601033,0.76145422547079189002,0.80657744063707326188,0.76145422547079189002
6.80999999999999960920,16.00000000000000000000,1.66703323339143816284,0.76149339134404259166,0.80690059817892512140,0.76149339134404259166
6.82000000000000028422,16.00000000000000000000,1.66011981576291978158,0.76152018244086816523,0.80722279865252510866,0.76152018244086816523
6.83000000000000007105,16.00000000000000000000,1.65290494965300904795,0.76156601734813000881,0.80753651725624764346,0.76156601734813000881
6.83999999999999985789,16.00000000000000000000,1.64369497455294255595,0.76174283934465980561,0.80779923725624758202,0.76174283934465980561
6.84999999999999964473,16.00000000000000000000,1.63448563552844339242,0.76191957129141274496,0.80806195725624763160,0.76191957129141274496
6.86000000000000031974,16.00000000000000000000,1.62527693951604335076,0.76209621255081883007,0.80832467725624757016,0.76209621255081883007
6.87000000000000010658,16.00000000000000000000,1.61606889352274363247,0.76227276247868047676,0.80858739725624761974,0.76227276247868047676
6.87999999999999989342,16.00000000000000000000,1.60686150462668675409,0.76244922042410701035,0.80885011725624755830,0.76244922042410701035
6.88999999999999968026,16.00000000000000000000,1.59765477997784244302,0.76262558572945160495,0.80911283725624760788,0.76262558572945160495
6.90000000000000035527,16.00000000000000000000,1.58844872679868975851,0.76280185773024589135,0.80937555725624765746,0.76280185773024589135
6.91000000000000014211,16.00000000000000000000,1.57924335238491453381,0.76297803575513523100,0.80963827725624759601,0.76297803575513523100
6.91999999999999992895,16.00000000000000000000,1.57003866410610104509,0.76315411912581243570,0.80990099725624764559,0.76315411912581243570
6.92999999999999971578,16.00000000000000000000,1.56083466940643611487,0.76333010715695237547,0.81016371725624758415,0.76333010715695237547
6.94000000000000039080,16.00000000000000000000,1.55163137580541365956,0.76350599915614481006,0.81042643725624763373,0.76350599915614481006
6.95000000000000017764,16.00000000000000000000,1.54242879089855189356,0.76368179442382733146,0.81068915725624757229,0.76368179442382733146
6.95999999999999996447,16.00000000000000000000,1.53322692235810431605,0.76385749225321830647,0.81095187725624762187,0.76385749225321830647
6.96999999999999975131,16.00000000000000000000,1.52402577793378601889,0.76403309193024804280,0.81121459725624756043,0.76403309193024804280
6.98000000000000042633,16.00000000000000000000,1.51482536545349710799,0.76420859273349106555,0.81147731725624761001,0.76420859273349106555
6.99000000000000021316,16.00000000000000000000,1.50562569282406166771,0.76438399393409628413,0.81174003725624754857,0.76438399393409628413
7.00000000000000000000,16.00000000000000000000,1.49642676803195850965,0.76455929479571849150,0.81200275725624759815,0.76455929479571849150
7.00999999999999978684,16.00000000000000000000,1.48722859914406724258,0.76473449457444764299,0.81226547725624753671,0.76473449457444764299
7.01999999999999957367,16.00000000000000000000,1.47803119430841722881,0.76490959251873857916,0.81252819725624758629,0.76490959251873857916
7.03000000000000024869,16.00000000000000000000,1.46973938864783382208,0.76500278175417368853,0.81279053456263905542,0.76500278175417368853
7.04000000000000003553,16.00000000000000000000,1.46273711564394859330,0.76497939522342905949,0.81305233705863899640,0.76497939522342905949
7.04999999999999982236,16.00000000000000000000,1.45577007061189545034,0.76495285699264625734,0.81331413955463893739,0.76495285699264625734
7.05999999999999960920,16.00000000000000000000,1.44883848962138861438,0.76492314953961726420,0.81357594205063898940,0.76492314953961726420
7.07000000000000028422,16.00000000000000000000,1.44194259642245969921,0.76489025655665698888,0.81383774454663904141,0.76489025655665698888
7.08000000000000007105,16.00000000000000000000,1.43508260255959063656,0.76485416293946439925,0.81409954704263898240,0.76485416293946439925
7.08999999999999985789,16.00000000000000000000,1.42825870747818917117,0.76481485477656152572,0.81436134953863903441,0.76481485477656152572
7.09999999999999964473,16.00000000000000000000,1.42147109862266529667,0.76477231933937550590,0.81462315203463897539,0.76477231933937550590
7.11000000000000031974,16.00000000000000000000,1.41471995152526286432,0.76472654507303816640,0.81488495453063902740,0.76472654507303816640
7.12000000000000010658,16.00000000000000000000,1.40800542988467025651,0.76467752158798774076,0.81514675702663896839,0.76467752158798774076
7.12999999999999989342,16.00000000000000000000,1.40132768563329457301,0.76462523965247020108,0.81540855952263902040,0.76462523965247020108
7.13999999999999968026,16.00000000000000000000,1.39468685899194988487,0.76456969118604967139,0.81567036201863896139,0.76456969118604967139
7.15000000000000035527,16.00000000000000000000,1.38808307851051804249,0.76451086925425393304,0.81593216451463901340,0.76451086925425393304
7.16000000000000014211,16.00000000000000000000,1.38102678778689602623,0.76445130478202738544,0.81614988401274257690,0.76445130478202738544
7.16999999999999992895,16.00000000000000000000,1.37384075078690393035,0.76438968381057892376,0.81635296625274256233,0.76438968381057892376
7.17999999999999971578,16.00000000000000000000,1.36668733570812750422,0.76432518604598065348,0.81655604849274254775,0.76432518604598065348
7.19000000000000039080,16.00000000000000000000,1.35956696661905152013,0.76425777719194321058,0.81675913073274264420,0.76425777719194321058
7.20000000000000017764,16.00000000000000000000,1.35248005596292419916,0.76418742411742301979,0.81696221297274262962,0.76418742411742301979
7.20999999999999996447,16.00000000000000000000,1.34542700496831457713,0.76411409482023295858,0.81716529521274261505,0.76411409482023295858
7.21999999999999975131,16.00000000000000000000,1.33840820399999715917,0.76403775839598209174,0.81736837745274260048,0.76403775839598209174
7.23000000000000042633,16.00000000000000000000,1.33142403285890353892,0.76395838501154778033,0.81757145969274258590,0.76395838501154778033
7.24000000000000021316,16.00000000000000000000,1.32447486103862188678,0.76387594588240315119,0.81777454193274257133,0.76387594588240315119
7.25000000000000000000,16.00000000000000000000,1.31756104794480943809,0.76379041325321805900,0.81797762417274255675,0.76379041325321805900
7.25999999999999978684,16.00000000000000000000,1.31068294308300203888,0.76370176038123838147,0.81818070641274265320,0.76370176038123838147
7.26999999999999957367,16.00000000000000000000,1.30384088621949834064,0.76360996152201399134,0.81838378865274263863,0.76360996152201399134
7.28000000000000024869,16.00000000000000000000,1.29703520751933276678,0.76351499191711569292,0.81858687089274262405,0.76351499191711569292
7.29000000000000003553,16.00000000000000000000,1.29026622766476029014,0.76341682778352470962,0.81878995313274260948,0.76341682778352470962
7.29999999999999982236,16.00000000000000000000,1.28353425795718623093,0.76331544630442837995,0.81899303537274259490,0.76331544630442837995
7.30999999999999960920,16.00000000000000000000,1.27683960040502020306,0.76321082562120123871,0.81919611761274258033,0.76321082562120123871
7.32000000000000028422,16.00000000000000000000,1.27018254779958983391,0.76310294482636820135,0.81939919985274267678,0.76310294482636820135
7.33000000000000007105,16.00000000000000000000,1.26356338378092236674,0.76299178395739342129,0.81960228209274266220,0.76299178395739342129
7.33999999999999985789,16.00000000000000000000,1.25698238289497798981,0.76287732399114538406,0.81980536433274264763,0.76287732399114538406
7.34999999999999964473,16.00000000000000000000,1.25043981064376197310,0.76275954683890823116,0.82000844657274263305,0.76275954683890823116
7.36000000000000031974,16.00000000000000000000,1.24393592352963278103,0.76263843534182285122,0.82021152881274261848,0.76263843534182285122
7.37000000000000010658,16.00000000000000000000,1.23747096909513287777,0.76251397326663483689,0.82041461105274260390,0.76251397326663483689
7.37999999999999989342,16.00000000000000000000,1.23104518595971934580,0.76238614530162451821,0.82061769329274258933,0.76238614530162451821
7.38999999999999968026,16.00000000000000000000,1.22465880385496350691,0.76225493705258251520,0.82082077553274257475,0.76225493705258251520
7.40000000000000035527,16.00000000000000000000,1.21831204366002054940,0.76212033503866549733,0.82102385777274267120,0.76212033503866549733
7.41000000000000014211,16.00000000000000000000,1.20980369666973497367,0.76216725022324471883,0.82121651011936636078,0.76216725022324471883
7.41999999999999992895,16.00000000000000000000,1.20098473321190990504,0.76223061335902808633,0.82139731011936634175,0.76223061335902808633
7.42999999999999971578,16.00000000000000000000,1.19216965338805036545,0.76229361578059895432,0.82157811011936632273,0.76229361578059895432
7.44000000000000039080,16.00000000000000000000,1.18335849051896913053,0.76235625460577260970,0.82175891011936630370,0.76235625460577260970
7.45000000000000017764,16.00000000000000000000,1.17455127816978377453,0.76241852693237410765,0.82193971011936639570,0.76241852693237410765
7.45999999999999996447,16.00000000000000000000,1.16574805015097848759,0.76248042983817654328,0.82212051011936637668,0.76248042983817654328
7.46999999999999975131,16.00000000000000000000,1.15694884051947188830,0.76254196038083987830,0.82230131011936635765,0.76254196038083987830
7.48000000000000042633,16.00000000000000000000,1.14815368357968150548,0.76260311559784987878,0.82248211011936633863,0.76260311559784987878
7.49000000000000021316,16.00000000000000000000,1.13936261388459647570,0.76266389250645805209,0.82266291011936631961,0.76266389250645805209
7.50000000000000000000,16.00000000000000000000,1.13321016244077887869,0.76248176920204324691,0.82283316981886300834,0.76248176920204324691
7.50999999999999978684,16.00000000000000000000,1.12936405605604717195,0.76208786079985413320,0.82299430901886305723,0.76208786079985413320
7.51999999999999957367,16.00000000000000000000,1.12555121319861561879,0.76169158256764812887,0.82315544821886299509,0.76169158256764812887
7.53000000000000024869,16.00000000000000000000,1.11925295112047873403,0.76150588920709205709,0.82330713244000819362,0.76150588920709205709
7.54000000000000003553,16.00000000000000000000,1.11201594346758136922,0.76139958115701877883,0.82345516444000821377,0.76139958115701877883
7.54999999999999982236,16.00000000000000000000,1.10481358830098508328,0.76129029288700245104,0.82360319644000823391,0.76129029288700245104
7.55999999999999960920,16.00000000000000000000,1.09764634911372405135,0.76117798784824231006,0.82375122844000825406,0.76117798784824231006
7.57000000000000028422,16.00000000000000000000,1.09051468951044627786,0.76106262962676718420,0.82389926044000816319,0.76106262962676718420
7.58000000000000007105,16.00000000000000000000,1.08341907293586614536,0.76094418197018320882,0.82404729244000818333,0.76094418197018320882
7.58999999999999985789,16.00000000000000000000,1.07635996239162046173,0.76082260881539320874,0.82419532444000820348,0.76082260881539320874
7.59999999999999964473,16.00000000000000000000,1.06933782014123712756,0.76069787431730595539,0.82434335644000822363,0.76069787431730595539
7.61000000000000031974,16.00000000000000000000,1.06235310740293220633,0.76056994287855028691,0.82449138844000824378,0.76056994287855028691
7.62000000000000010658,16.00000000000000000000,1.05540628402995650958,0.76043877918021030027,0.82463942044000826392,0.76043877918021030027
7.62999999999999989342,16.00000000000000000000,1.04849780817816640166,0.76030434821360093345,0.82478745244000817305,0.76030434821360093345
7.63999999999999968026,16.00000000000000000000,1.04162813596044734332,0.76016661531310414368,0.82493548444000819320,0.76016661531310414368
7.65000000000000035527,16.00000000000000000000,1.03479772108752698934,0.76002554619009798920,0.82508351644000821334,0.76002554619009798920
7.66000000000000014211,16.00000000000000000000,1.02800701449463427473,0.75988110696801547395,0.82523154844000823349,0.75988110696801547395
7.66999999999999992895,16.00000000000000000000,1.02125646395335478722,0.75973326421857434454,0.82537958044000825364,0.75973326421857434454
7.67999999999999971578,16.00000000000000000000,1.01454651366793413558,0.75958198499923479385,0.82552761244000816276,0.75958198499923479385
7.69000000000000039080,16.00000000000000000000,1.00787760385515312578,0.75942723689194657766,0.82567564444000818291,0.75942723689194657766
7.70000000000000017764,16.00000000000000000000,1.00125017030678975516,0.75926898804325837489,0.82582367644000820306,0.75926898804325837489
7.70999999999999996447,16.00000000000000000000,0.99466464393352227447,0.75910720720587121502,0.82597170844000822321,0.75910720720587121502
7.71999999999999975131,16.00000000000000000000,0.98812145028901499089,0.75894186378173678076,0.82611974044000824335,0.75894186378173678076
7.73000000000000042633,16.00000000000000000000,0.98162100907272431538,0.75877292786680328174,0.82626777244000826350,0.75877292786680328174
7.74000000000000021316,16.00000000000000000000,0.97516373360979458074,0.75860037029753801807,0.82641580444000817263,0.75860037029753801807
7.75000000000000000000,16.00000000000000000000,0.96875003030616679833,0.75842416269937051876,0.82656383644000819277,0.75842416269937051876
7.75999999999999978684,16.00000000000000000000,0.96238029807677583083,0.75824427753721534984,0.82671186844000821292,0.75824427753721534984
7.76999999999999957367,16.00000000000000000000,0.95605492774437028647,0.75806068816827520962,0.82685990044000823307,0.75806068816827520962
7.78000000000000024869,16.00000000000000000000,0.94977430140610252796,0.75787336889734002732,0.82700793244000825322,0.75787336889734002732
7.79000000000000003553,16.00000000000000000000,0.94353879176457033928,0.75768229503484951781,0.82715596444000827336,0.75768229503484951781
7.79999999999999982236,16.00000000000000000000,0.93734876141939915684,0.75748744295802705739,0.82730399644000818249,0.75748744295802705739
7.80999999999999960920,16.00000000000000000000,0.93319364439207797002,0.75709992387695812521,0.82743390532634319978,0.75709992387695812521
7.82000000000000028422,16.00000000000000000000,0.93006505916920789723,0.75661588672714807924,0.82755477920794318081,0.75661588672714807924
7.83000000000000007105,16.00000000000000000000,0.92696884974261484214,0.75612981367530640586,0.82767565308954316183,0.75612981367530640586
7.83999999999999985789,16.00000000000000000000,0.92390466148645911115,0.75564174549634077760,0.82779652697114314286,0.75564174549634077760
7.84999999999999964473,16.00000000000000000000,0.92087214351356749820,0.75515172247952389029,0.82791740085274312388,0.75515172247952389029
7.86000000000000031974,16.00000000000000000000,0.91787094864958396201,0.75465978443142300858,0.82803827473434321593,0.75465978443142300858
7.87000000000000010658,16.00000000000000000000,0.91490073340517596989,0.75416597067904223017,0.82815914861594319696,0.75416597067904223017
7.87999999999999989342,16.00000000000000000000,0.91196115794602239379,0.75367032007320278186,0.82828002249754317798,0.75367032007320278186
7.88999999999999968026,16.00000000000000000000,0.90905188606032183429,0.75317287099217267166,0.82840089637914315901,0.75317287099217267166
7.90000000000000035527,16.00000000000000000000,0.90617258512353515698,0.75267366134557345259,0.82852177026074314004,0.75267366134557345259
7.91000000000000014211,16.00000000000000000000,0.90332292606008546265,0.75217272857857730983,0.82864264414234312106,0.75217272857857730983
7.91999999999999992895,16.00000000000000000000,0.90050258330171906174,0.75167010967641956221,0.82876351802394321311,0.75167010967641956221
7.92999999999999971578,16.00000000000000000000,0.89770633809868882746,0.75116624339055926285,0.82888437596807773566,0.75116624339055926285
7.94000000000000039080,16.00000000000000000000,0.88974987058095877934,0.75108662249209001693,0.82898837596807772865,0.75108662249209001693
7.95000000000000017764,16.00000000000000000000,0.88180314781756563569,0.75100620980027665841,0.82909237596807772164,0.75100620980027665841
7.95999999999999996447,16.00000000000000000000,0.87467124054800993171,0.75085423842201093336,0.82919379325381481483,0.75085423842201093336
7.96999999999999975131,16.00000000000000000000,0.86836000582409433868,0.75063036373928837541,0.82929267325381483822,0.75063036373928837541
7.98000000000000042633,16.00000000000000000000,0.86208553191495573831,0.75040355604810904389,0.82939155325381475059,0.75040355604810904389
7.99000000000000021316,16.00000000000000000000,0.85584823599852100084,0.75017378650307064980,0.82949043325381477398,0.75017378650307064980
8.00000000000000000000,16.00000000000000000000,0.84964853852930766198,0.74994102614762714332,0.82958931325381479738,0.74994102614762714332
8.00999999999999978684,16.00000000000000000000,0.84348686318116117278,0.74970524592223608540,0.82968819325381482077,0.74970524592223608540
8.01999999999999957367,16.00000000000000000000,0.83736363678805525446,0.74946641667268887321,0.82978707325381484416,0.74946641667268887321
8.02999999999999936051,16.00000000000000000000,0.83127928928049132917,0.74922450915883409550,0.82988595325381475654,0.74922450915883409550
8.03999999999999914735,16.00000000000000000000,0.82523425361533542244,0.74897949406387165361,0.82998483325381477993,0.74897949406387165361
8.05000000000000071054,16.00000000000000000000,0.81922896569713288262,0.74873134200437818642,0.83008371325381480332,0.74873134200437818642
8.06000000000000049738,16.00000000000000000000,0.81326386428923347349,0.74848002354120379831,0.83018259325381482672,0.74848002354120379831
8.07000000000000028422,16.00000000000000000000,0.80733939091324036230,0.74822550919135344394,0.83028147325381485011,0.74822550919135344394
8.08000000000000007105,16.00000000000000000000,0.80145598973554232902,0.74796776944095677564,0.83038035325381487350,0.74796776944095677564
8.08999999999999985789,16.00000000000000000000,0.79561410743987781569,0.74770677475940250378,0.83047923325381478588,0.74770677475940250378
8.09999999999999964473,16.00000000000000000000,0.78981419308505651511,0.74744249561470488263,0.83057811325381480927,0.74744249561470488263
8.10999999999999943157,16.00000000000000000000,0.78405669794715393550,0.74717490249014872905,0.83067699325381483266,0.74717490249014872905
8.11999999999999921840,16.00000000000000000000,0.77834207534564403552,0.74690396590224994444,0.83077587325381485606,0.74690396590224994444
8.13000000000000078160,16.00000000000000000000,0.77267078045308779100,0.74662965642005119093,0.83087475325381487945,0.74662965642005119093
8.14000000000000056843,16.00000000000000000000,0.76704327008813277811,0.74635194468576326887,0.83097363325381479182,0.74635194468576326887
8.15000000000000035527,16.00000000000000000000,0.76146000249168721563,0.74607080143675041928,0.83107251325381481522,0.74607080143675041928
8.16000000000000014211,16.00000000000000000000,0.75842102421143942070,0.74556792434603946784,0.83116108143317535273,0.74556792434603946784
8.16999999999999992895,16.00000000000000000000,0.75612519491002649907,0.74500117801187004662,0.83124672316117542703,0.74500117801187004662
8.17999999999999971578,16.00000000000000000000,0.75386133741620964255,0.74443274502812706306,0.83133236488917539031,0.74443274502812706306
8.18999999999999950262,16.00000000000000000000,0.75162899850505271448,0.74386267357429369795,0.83141800661717535359,0.74386267357429369795
8.19999999999999928946,16.00000000000000000000,0.74942772968873450079,0.74329101118879736809,0.83150364834517531687,0.74329101118879736809
8.21000000000000085265,16.00000000000000000000,0.74725708727327821990,0.74271780476612259125,0.83158929007317539117,0.74271780476612259125
8.22000000000000063949,16.00000000000000000000,0.74511663241132641833,0.74214310055438215130,0.83167493180117535445,0.74214310055438215130
8.23000000000000042633,16.00000000000000000000,0.74300593115056690063,0.74156694415337143234,0.83176057352917542875,0.74156694415337143234
8.24000000000000021316,16.00000000000000000000,0.74092455447746508046,0.74098938051312868147,0.83184621525717539203,0.74098938051312868147
8.25000000000000000000,16.00000000000000000000,0.73887207835598522898,0.74041045393301985200,0.83193185698517535531,0.74041045393301985200
8.25999999999999978684,16.00000000000000000000,0.73684808376103538841,0.73983020806136312597,0.83201749871317531859,0.73983020806136312597
8.26999999999999957367,16.00000000000000000000,0.73485215670641890195,0.73924868589560266408,0.83210314044117539289,0.73924868589560266408
8.27999999999999936051,16.00000000000000000000,0.73288388826712946855,0.73866592978303813322,0.83218878216917535617,0.73866592978303813322
8.28999999999999914735,16.00000000000000000000,0.73094287459588225264,0.73808198142211101089,0.83227442389717531945,0.73808198142211101089
8.30000000000000071054,16.00000000000000000000,0.72902871693384208029,0.73749688186424167124,0.83236006562517539376,0.73749688186424167124
8.31000000000000049738,16.00000000000000000000,0.72714102161557669923,0.73691067151620781583,0.83244570735317535704,0.73691067151620781583
8.32000000000000028422,16.00000000000000000000,0.72527940006832969377,0.73632339014304959424,0.83253134908117532031,0.73632339014304959424
8.33000000000000007105,16.00000000000000000000,0.72344346880580168158,0.73573507687147654543,0.83261699080917539462,0.73573507687147654543
8.33999999999999985789,16.00000000000000000000,0.72163284941669825212,0.73514577019374771627,0.83270263253717535790,0.73514577019374771627
8.34999999999999964473,16.00000000000000000000,0.71984716854840180567,0.73455550797199187230,0.83278827426517532118,0.73455550797199187230
8.35999999999999943157,16.00000000000000000000,0.71808605788621915345,0.73396432744291950634,0.83287391599317539548,0.73396432744291950634
8.36999999999999921840,16.00000000000000000000,0.71634915412875743712,0.73337226522287968233,0.83295955772117535876,0.73337226522287968233
8.38000000000000078160,16.00000000000000000000,0.71463609896009316902,0.73277935731319954193,0.83304519944917532204,0.73277935731319954193
8.39000000000000056843,16.00000000000000000000,0.71294653901951110520,0.73218563910574208098,0.83313084117717539634,0.73218563910574208098
8.40000000000000035527,16.00000000000000000000,0.71128012586971212095,0.73159114538859926213,0.83321648290517535962,0.73159114538859926213
8.41000000000000014211,16.00000000000000000000,0.71049780839698895019,0.73091721379287077909,0.83329110581468890384,0.73091721379287077909
8.41999999999999992895,15.00000000000000000000,0.75569349453862055821,0.72658369576989689786,0.83336366131420891445,0.72658369576989689786
8.42999999999999971578,15.00000000000000000000,0.75497636212825625091,0.72591221568294905797,0.83343581775350439322,0.72591221568294905797
8.43999999999999950262,15.00000000000000000000,0.74986369326299329163,0.72557658356959642276,0.83349373775350443783,0.72557658356959642276
8.44999999999999928946,15.00000000000000000000,0.74478698988473168718,0.72523847146910724870,0.83355165775350448243,0.72523847146910724870
8.46000000000000085265,15.00000000000000000000,0.73974656424362505991,0.72489786272458356375,0.83360957775350441601,0.72489786272458356375
8.47000000000000063949,15.00000000000000000000,0.73474273107510479353,0.72455474062435454297,0.83366749775350446061,0.72455474062435454297
8.48000000000000042633,15.00000000000000000000,0.72977580754150273012,0.72420908840868969403,0.83372541775350439419,0.72420908840868969403
8.49000000000000021316,15.00000000000000000000,0.72484611316849101303,0.72386088927691150108,0.83378333775350443879,0.72386088927691150108
8.50000000000000000000,15.00000000000000000000,0.71995396977681402895,0.72351012639486245170,0.83384125775350448340,0.72351012639486245170
8.50999999999999978684,15.00000000000000000000,0.71509970140980516629,0.72315678290268503581,0.83389917775350441698,0.72315678290268503581
8.51999999999999957367,15.00000000000000000000,0.71072256790593602016,0.72276625762181812007,0.83395685069382896604,0.72276625762181812007
8.52999999999999936051,15.00000000000000000000,0.70885141767503978549,0.72217906282009125540,0.83401313229382900705,0.72217906282009125540
8.53999999999999914735,15.00000000000000000000,0.70701087691392650036,0.72159051178465949405,0.83406941389382904806,0.72159051178465949405
8.55000000000000071054,15.00000000000000000000,0.70520053803333426767,0.72100064569412325444,0.83412569549382897804,0.72100064569412325444
8.56000000000000049738,15.00000000000000000000,0.70341999198577365160,0.72040950561716476930,0.83418197709382901905,0.72040950561716476930
8.57000000000000028422,15.00000000000000000000,0.70166882882053871473,0.71981713246757850211,0.83423825869382906006,0.71981713246757850211
8.58000000000000007105,15.00000000000000000000,0.69994663818606517314,0.71922356696387823582,0.83429454029382899005,0.71922356696387823582
8.58999999999999985789,15.00000000000000000000,0.69825300978556614773,0.71862884959296891019,0.83435082189382903106,0.71862884959296891019
8.59999999999999964473,15.00000000000000000000,0.69658753379107352099,0.71803302057744589071,0.83440710349382896105,0.71803302057744589071
8.60999999999999943157,15.00000000000000000000,0.69494980122031801972,0.71743611984614175103,0.83446338509382900206,0.71743611984614175103
8.61999999999999921840,15.00000000000000000000,0.69333940428028406622,0.71683818700759061038,0.83451966669382904307,0.71683818700759061038
8.63000000000000078160,15.00000000000000000000,0.69175593668075940901,0.71623926132612314444,0.83457594829382897306,0.71623926132612314444
8.64000000000000056843,15.00000000000000000000,0.69019899392076677902,0.71563938170034424591,0.83463222989382901407,0.71563938170034424591
8.65000000000000035527,15.00000000000000000000,0.68866817355038190129,0.71503858664377117904,0.83468851149382905508,0.71503858664377117904
8.66000000000000014211,15.00000000000000000000,0.68716307541013554872,0.71443691426744648787,0.83474479309382898506,0.71443691426744648787
8.66999999999999992895,15.00000000000000000000,0.68568330184991910237,0.71383440226435379561,0.83480107469382902607,0.71383440226435379561
8.67999999999999971578,15.00000000000000000000,0.68422845792909059437,0.71323108789548572695,0.83485735629382906708,0.71323108789548572695
8.68999999999999950262,15.00000000000000000000,0.68279815159928669566,0.71262700797743494530,0.83491363789382899707,0.71262700797743494530
8.69999999999999928946,15.00000000000000000000,0.68139199387129079089,0.71202219887138384902,0.83496991949382903808,0.71202219887138384902
8.71000000000000085265,15.00000000000000000000,0.68000959896717561026,0.71141669647338801052,0.83502620109382896807,0.71141669647338801052
8.72000000000000063949,15.00000000000000000000,0.67865058445883330585,0.71081053620585243902,0.83508248269382900908,0.71081053620585243902
8.73000000000000042633,15.00000000000000000000,0.67731457139391582079,0.71020375301010774116,0.83513876429382905009,0.71020375301010774116
8.74000000000000021316,15.00000000000000000000,0.67600118441014278581,0.70959638134000424525,0.83519504589382898008,0.70959638134000424525
8.75000000000000000000,15.00000000000000000000,0.67471005183886856305,0.70898845515644226545,0.83525132749382902109,0.70898845515644226545
8.75999999999999978684,15.00000000000000000000,0.67344080579874721071,0.70838000792276301087,0.83530760909382906210,0.70838000792276301087
8.76999999999999957367,15.00000000000000000000,0.67219308228028518126,0.70777107260093352625,0.83536389069382899208,0.70777107260093352625
8.77999999999999936051,15.00000000000000000000,0.67096652122201194679,0.70716168164845782940,0.83542017229382903309,0.70716168164845782940
8.78999999999999914735,15.00000000000000000000,0.66976076657893302002,0.70655186701595551479,0.83547645389382896308,0.70655186701595551479
8.80000000000000071054,15.00000000000000000000,0.66865965687205819457,0.70593490325318697387,0.83553216735141655480,0.70593490325318697387
8.81000000000000049738,15.00000000000000000000,0.66835471234910726057,0.70525537588261588695,0.83558257692581661136,0.70525537588261588695
8.82000000000000028422,15.00000000000000000000,0.66805170627151544416,0.70457709327015638490,0.83563298650021655689,0.70457709327015638490
8.83000000000000007105,15.00000000000000000000,0.66775062385426875444,0.70390005311425118961,0.83568339607461661345,0.70390005311425118961
8.83999999999999985789,15.00000000000000000000,0.66745145041811393405,0.70322425310918679209,0.83573380564901655898,0.70322425310918679209
8.84999999999999964473,15.00000000000000000000,0.66715417138889665516,0.70254969094522545792,0.83578421522341650451,0.70254969094522545792
8.85999999999999943157,15.00000000000000000000,0.66685877229689971557,0.70187636430873567850,0.83583462479781656107,0.70187636430873567850
8.86999999999999921840,15.00000000000000000000,0.66656523877618290008,0.70120427088232006874,0.83588503437221650660,0.70120427088232006874
8.88000000000000078160,15.00000000000000000000,0.66627355656392384109,0.70053340834494348677,0.83593544394661656316,0.70053340834494348677
8.89000000000000056843,15.00000000000000000000,0.66598371149976143268,0.69986377437205815610,0.83598585352101650869,0.69986377437205815610
8.90000000000000035527,15.00000000000000000000,0.66569568952513935578,0.69919536663572801061,0.83603626309541656525,0.69919536663572801061
8.91000000000000014211,15.00000000000000000000,0.66540947668265160164,0.69852818280475181822,0.83608667266981651078,0.69852818280475181822
8.91999999999999992895,15.00000000000000000000,0.66512505911538966075,0.69786222054478530552,0.83613708224421656734,0.69786222054478530552
8.92999999999999971578,15.00000000000000000000,0.66283549376271722053,0.69733944106822665088,0.83618281768499236328,0.69733944106822665088
8.93999999999999950262,15.00000000000000000000,0.66067964704661596986,0.69679747053510421306,0.83621616168499235400,0.69679747053510421306
8.94999999999999928946,15.00000000000000000000,0.65855149284943992338,0.69625437824406177789,0.83624950568499234471,0.69625437824406177789
8.96000000000000085265,15.00000000000000000000,0.65645074163178873672,0.69571019258865207657,0.83628284968499233543,0.69571019258865207657
8.97000000000000063949,15.00000000000000000000,0.65437709935306620501,0.69516494214775348404,0.83631619368499232614,0.69516494214775348404
8.98000000000000042633,15.00000000000000000000,0.65233026745697664239,0.69461865568344649535,0.83634953768499231685,0.69461865568344649535
8.99000000000000021316,15.00000000000000000000,0.65030994283001952727,0.69407136214084230730,0.83638288168499230757,0.69407136214084230730
9.00000000000000000000,15.00000000000000000000,0.64831581773393287538,0.69352309064977402109,0.83641622568499229828,0.69352309064977402109
9.00999999999999978684,15.00000000000000000000,0.64634757971208356420,0.69297387052832837284,0.83644956968499228900,0.69297387052832837284
9.01999999999999957367,15.00000000000000000000,0.64440491146883982498,0.69242373128827017226,0.83648291368499227971,0.69242373128827017226
9.02999999999999936051,15.00000000000000000000,0.64248749072001665184,0.69187270264246980567,0.83651625768499227043,0.69187270264246980567
9.03999999999999914735,15.00000000000000000000,0.64059499001153541453,0.69132081451451821152,0.83654960168499237216,0.69132081451451821152
9.05000000000000071054,15.00000000000000000000,0.63872707650245907907,0.69076809705077668600,0.83658294568499236288,0.69076809705077668600
9.06000000000000049738,15.00000000000000000000,0.63688341170755469189,0.69021458063517748815,0.83661628968499235359,0.69021458063517748815
9.07000000000000028422,15.00000000000000000000,0.63506365119343011205,0.68966029590716559916,0.83664963368499234431,0.68966029590716559916
9.08000000000000007105,15.00000000000000000000,0.63326744422110492483,0.68910527378325259207,0.83668297768499233502,0.68910527378325259207
9.08999999999999985789,15.00000000000000000000,0.63149443332650689875,0.68854954548273850090,0.83671632168499232574,0.68854954548273850090
9.09999999999999964473,15.00000000000000000000,0.62974425382883236768,0.68799314255826693465,0.83674966568499231645,0.68799314255826693465
9.10999999999999943157,15.00000000000000000000,0.62801653325488404622,0.68743609693199136945,0.83678300968499230716,0.68743609693199136945
9.11999999999999921840,15.00000000000000000000,0.62631089066534584298,0.68687844093827454817,0.83681635368499229788,0.68687844093827454817
9.13000000000000078160,15.00000000000000000000,0.62507095401614454211,0.68628883128751594356,0.83684953051981680883,0.68628883128751594356
9.14000000000000056843,15.00000000000000000000,0.62485780435699223023,0.68562786333171787945,0.83688232401741680100,0.68562786333171787945
9.15000000000000035527,15.00000000000000000000,0.62464634069284663553,0.68496810081474079901,0.83691511751501690419,0.68496810081474079901
9.16000000000000014211,15.00000000000000000000,0.62443654617368360427,0.68430954163827861780,0.83694791101261689636,0.68430954163827861780
9.16999999999999992895,15.00000000000000000000,0.62422840409901181324,0.68365218369620994743,0.83698070451021688854,0.68365218369620994743
9.17999999999999971578,15.00000000000000000000,0.62402189791868001301,0.68299602487465560507,0.83701349800781688071,0.68299602487465560507
9.18999999999999950262,15.00000000000000000000,0.62381701123357768957,0.68234106305204222931,0.83704629150541687288,0.68234106305204222931
9.19999999999999928946,15.00000000000000000000,0.62361372779622914475,0.68168729609917366741,0.83707908500301686505,0.68168729609917366741
9.21000000000000085265,15.00000000000000000000,0.62341203151128465887,0.68103472187930857995,0.83711187850061685722,0.68103472187930857995
9.22000000000000063949,15.00000000000000000000,0.62321190643590973490,0.68038333824824492879,0.83714467199821684940,0.68038333824824492879
9.23000000000000042633,15.00000000000000000000,0.62301333678007353445,0.67973314305440946104,0.83717746549581684157,0.67973314305440946104
9.24000000000000021316,15.00000000000000000000,0.62281630690674083528,0.67908413413895551969,0.83721025899341683374,0.67908413413895551969
9.25000000000000000000,15.00000000000000000000,0.62262080133196617826,0.67843630933586351883,0.83724305249101682591,0.67843630933586351883
9.25999999999999978684,15.00000000000000000000,0.62242680472489497756,0.67778966647205007856,0.83727584598861681808,0.67778966647205007856
9.26999999999999957367,15.00000000000000000000,0.62223430190767203829,0.67714420336748037954,0.83730863948621681025,0.67714420336748037954
9.27999999999999936051,15.00000000000000000000,0.62204327785525825867,0.67649991783528662381,0.83734143298381680243,0.67649991783528662381
9.28999999999999914735,15.00000000000000000000,0.62185371769516062379,0.67585680768189104750,0.83737422648141679460,0.67585680768189104750
9.30000000000000071054,15.00000000000000000000,0.62166560670707426972,0.67521487070713392953,0.83740701997901689779,0.67521487070713392953
9.31000000000000049738,15.00000000000000000000,0.62147893032244083678,0.67457410470440626327,0.83743981347661688996,0.67457410470440626327
9.32000000000000028422,15.00000000000000000000,0.62129367412392233483,0.67393450746078620295,0.83747260697421688214,0.67393450746078620295
9.33000000000000007105,15.00000000000000000000,0.62110982384479562768,0.67329607675718017301,0.83750540047181687431,0.67329607675718017301
9.33999999999999985789,15.00000000000000000000,0.62092736536826775851,0.67265881036846786323,0.83753819396941686648,0.67265881036846786323
9.34999999999999964473,15.00000000000000000000,0.62074628472671300461,0.67202270606365044348,0.83757098746701685865,0.67202270606365044348
9.35999999999999943157,15.00000000000000000000,0.62056656810083665743,0.67138776160600377452,0.83760378096461685082,0.67138776160600377452
9.36999999999999921840,15.00000000000000000000,0.62038820181876364046,0.67075397475323250696,0.83763657446221684300,0.67075397475323250696
9.38000000000000078160,15.00000000000000000000,0.62026395812034429422,0.67011699686902592710,0.83766835643914538956,0.67011699686902592710
9.39000000000000056843,15.00000000000000000000,0.62023131963256283861,0.66947375341426862416,0.83769839176243499068,0.66947375341426862416
9.40000000000000035527,15.00000000000000000000,0.62019873358099353311,0.66883178616265970273,0.83772842708572459181,0.66883178616265970273
9.41000000000000014211,15.00000000000000000000,0.61864205357788981665,0.66829139408909932207,0.83775689735076697140,0.66829139408909932207
9.41999999999999992895,15.00000000000000000000,0.61587101080172690359,0.66783169807507480886,0.83778409735076697640,0.66783169807507480886
9.42999999999999971578,15.00000000000000000000,0.61326451773089230013,0.66736139287102835826,0.83781087469063308948,0.66736139287102835826
9.43999999999999950262,15.00000000000000000000,0.61297702925493602333,0.66673221569489893312,0.83783045613063311663,0.66673221569489893312
9.44999999999999928946,15.00000000000000000000,0.61269234808203876241,0.66610406725220283608,0.83785003757063314378,0.66610406725220283608
9.46000000000000085265,15.00000000000000000000,0.61241042634340925321,0.66547694825402792240,0.83786961901063305991,0.66547694825402792240
9.47000000000000063949,15.00000000000000000000,0.61213121716709728570,0.66485085932937526554,0.83788920045063308706,0.66485085932937526554
9.48000000000000042633,15.00000000000000000000,0.61185467466809051462,0.66422580102656170187,0.83790878189063311421,0.66422580102656170187
9.49000000000000021316,15.00000000000000000000,0.61158075393924193897,0.66360177381455642820,0.83792836333063314136,0.66360177381455642820
9.50000000000000000000,15.00000000000000000000,0.61130941104307956468,0.66297877808424465762,0.83794794477063305749,0.66297877808424465762
9.50999999999999978684,15.00000000000000000000,0.61104060300455798060,0.66235681414962166436,0.83796752621063308464,0.66235681414962166436
9.51999999999999957367,15.00000000000000000000,0.61077428780480258474,0.66173588224890811382,0.83798710765063311179,0.66173588224890811382
9.52999999999999936051,15.00000000000000000000,0.61051042437589819745,0.66111598254558956445,0.83800668909063313894,0.66111598254558956445
9.53999999999999914735,15.00000000000000000000,0.61024897259676913475,0.66049711512937459013,0.83802627053063305507,0.66049711512937459013
9.55000000000000071054,15.00000000000000000000,0.60998989329020025796,0.65987928001707185643,0.83804585197063308222,0.65987928001707185643
9.56000000000000049738,15.00000000000000000000,0.60973314822104018873,0.65926247715338193167,0.83806543341063310937,0.65926247715338193167
9.57000000000000028422,15.00000000000000000000,0.60947870009562887805,0.65864670641160427689,0.83808501485063313652,0.65864670641160427689
9.58000000000000007105,15.00000000000000000000,0.60922651256248816498,0.65803196759425708340,0.83810459629063305265,0.65803196759425708340
9.58999999999999985789,15.00000000000000000000,0.60897655021431018607,0.65741826043360929166,0.83812417773063307980,0.65741826043360929166
9.59999999999999964473,15.00000000000000000000,0.60872877859127583200,0.65680558459212223799,0.83814375917063310695,0.65680558459212223799
9.60999999999999943157,15.00000000000000000000,0.60848316418573078490,0.65619393966280348263,0.83816334061063313410,0.65619393966280348263
9.61999999999999921840,15.00000000000000000000,0.60823967444824855733,0.65558332516946860036,0.83818292205063305023,0.65558332516946860036
9.63000000000000078160,15.00000000000000000000,0.60799827779509452164,0.65497374056691282096,0.83820250349063307738,0.65497374056691282096
9.64000000000000056843,15.00000000000000000000,0.60775894361711646496,0.65436518524099362981,0.83822208493063310453,0.65436518524099362981
9.65000000000000035527,15.00000000000000000000,0.60752164229007032947,0.65375765850862133099,0.83824166637063313168,0.65375765850862133099
9.66000000000000014211,15.00000000000000000000,0.60728634518639157402,0.65315115961766068153,0.83826124781063315883,0.65315115961766068153
9.66999999999999992895,15.00000000000000000000,0.60705302468841781938,0.65254568774674459597,0.83828082925063307496,0.65254568774674459597
9.67999999999999971578,15.00000000000000000000,0.60682165420306366510,0.65194124200499914412,0.83830041069063310211,0.65194124200499914412
9.68999999999999950262,15.00000000000000000000,0.60659220817794234915,0.65133782143168328371,0.83831999213063312926,0.65133782143168328371
9.69999999999999928946,15.00000000000000000000,0.60636466211892514622,0.65073542499574299480,0.83833957357063315641,0.65073542499574299480
9.71000000000000085265,15.00000000000000000000,0.60613927734976758011,0.65013403345411191481,0.83835915475722400103,0.65013403345411191481
9.72000000000000063949,15.00000000000000000000,0.60611250192865606667,0.64952115125987097688,0.83837856003645605529,0.64952115125987097688
9.73000000000000042633,15.00000000000000000000,0.60608577310003219907,0.64890944887291346355,0.83839796531568799853,0.64890944887291346355
9.74000000000000021316,15.00000000000000000000,0.60605909074052655150,0.64829892289734425415,0.83841737059492005280,0.64829892289734425415
9.75000000000000000000,15.00000000000000000000,0.60603245472711486652,0.64768956995026727430,0.83843677587415199604,0.64768956995026727430
9.75999999999999978684,15.00000000000000000000,0.60600586493711805502,0.64708138666172376752,0.83845618115338405030,0.64708138666172376752
9.76999999999999957367,15.00000000000000000000,0.60597932124820175215,0.64647436967463023372,0.83847558643261599354,0.64647436967463023372
9.77999999999999936051,15.00000000000000000000,0.60595282353837653933,0.64586851564471658982,0.83849499171184804780,0.64586851564471658982
9.78999999999999914735,15.00000000000000000000,0.60592637168599705610,0.64526382124046610667,0.83851439699107999104,0.64526382124046610667
9.80000000000000071054,15.00000000000000000000,0.60589996556976188913,0.64466028314305379165,0.83853380227031204530,0.64466028314305379165
9.81000000000000049738,15.00000000000000000000,0.60587360506871346111,0.64405789804628643669,0.83855320754954398854,0.64405789804628643669
9.82000000000000028422,15.00000000000000000000,0.60584729006223747572,0.64345666265654277716,0.83857261282877604280,0.64345666265654277716
9.83000000000000007105,15.00000000000000000000,0.60582102043006291758,0.64285657369271309580,0.83859201810800798604,0.64285657369271309580
9.83999999999999985789,15.00000000000000000000,0.60533386480741857572,0.64228534188747665734,0.83861060406083387520,0.64228534188747665734
9.84999999999999964473,15.00000000000000000000,0.60394280500665720179,0.64176939147529599161,0.83862756406083382998,0.64176939147529599161
9.85999999999999943157,15.00000000000000000000,0.60256756574986003461,0.64125332049942385115,0.83864452406083389580,0.64125332049942385115
9.86999999999999921840,15.00000000000000000000,0.60120770739536355531,0.64073715849874568473,0.83866148406083385058,0.64073715849874568473
9.88000000000000078160,15.00000000000000000000,0.59986281229339843968,0.64022093348552044922,0.83867844406083391640,0.64022093348552044922
9.89000000000000056843,15.00000000000000000000,0.59853248458715757607,0.63970467196877522920,0.83869540406083387118,0.63970467196877522920
9.90000000000000035527,15.00000000000000000000,0.59721634965953585006,0.63918839899915858016,0.83871236406083382597,0.63918839899915858016
9.91000000000000014211,15.00000000000000000000,0.59591405329590718676,0.63867213823072033207,0.83872932406083389179,0.63867213823072033207
9.91999999999999992895,15.00000000000000000000,0.59462526063183918090,0.63815591199523735710,0.83874628406083384657,0.63815591199523735710
9.92999999999999971578,15.00000000000000000000,0.59392291203078451112,0.63760315835165060072,0.83876081087001597147,0.63760315835165060072
9.93999999999999950262,15.00000000000000000000,0.59390091149376667001,0.63700805399470061818,0.83877246507545599741,0.63700805399470061818
9.94999999999999928946,15.00000000000000000000,0.59387896360440806109,0.63641407279141148923,0.83878411928089602334,0.63641407279141148923
9.96000000000000085265,15.00000000000000000000,0.59385706812682115263,0.63582121157925575172,0.83879577348633593825,0.63582121157925575172
9.97000000000000063949,15.00000000000000000000,0.59383522482622985716,0.63522946720750195215,0.83880742769177596418,0.63522946720750195215
9.98000000000000042633,15.00000000000000000000,0.59381343346896542368,0.63463883653715913447,0.83881908189721599012,0.63463883653715913447
9.99000000000000021316,15.00000000000000000000,0.59379169382246232978,0.63404931644092277221,0.83883073610265601605,0.63404931644092277221
10.00000000000000000000,15.00000000000000000000,0.59377000565525406284,0.63346090380312070067,0.83884239030809593096,0.63346090380312070067


==> data/all_256_16_16_20_20_80.csv <==
tavg,B,db,eff1,eff2,eff
0.01000000000000000021,80.00000000000000000000,15.99007695058756262085,0.20049903571758725951,0.20050000000000001155,0.20049903571758725951
0.02000000000000000042,80.00000000000000000000,15.98020356311898204638,0.20099744277085260236,0.20099999999999998423,0.20099744277085260236
0.02999999999999999889,80.00000000000000000000,15.97033017565038903740,0.20149584193620859174,0.20149999999999998468,0.20149584193620859174
0.04000000000000000083,80.00000000000000000000,15.96045678818176760672,0.20199423321384263330,0.20199999999999998512,0.20199423321384263330
0.05000000000000000278,80.00000000000000000000,15.95058340071317459774,0.20249261660394127227,0.20249999999999998557,0.20249261660394127227
0.05999999999999999778,79.00000000000000000000,15.94072038464636875688,0.20299086053129500318,0.20299999999999998601,0.20299086053129500318
0.07000000000000000666,79.00000000000000000000,15.93084861962970499860,0.20348920719152152614,0.20349999999999998646,0.20348920719152152614
0.08000000000000000167,79.00000000000000000000,15.92097685461303591126,0.20398754586405126732,0.20399999999999995914,0.20398754586405126732
0.08999999999999999667,79.00000000000000000000,15.91110508959636327120,0.20448587654907635081,0.20449999999999995959,0.20448587654907635081
0.10000000000000000555,79.00000000000000000000,15.90123332457969240750,0.20498419924678870641,0.20499999999999996003,0.20498419924678870641
0.11000000000000000056,78.00000000000000000000,15.89138050689586911801,0.20548227064427473931,0.20549999999999996048,0.20548227064427473931
0.11999999999999999556,78.00000000000000000000,15.88151040648306278058,0.20598055535211312606,0.20599999999999993316,0.20598055535211312606
0.13000000000000000444,78.00000000000000000000,15.87164030607024933772,0.20647883196990879373,0.20649999999999993361,0.20647883196990879373
0.14000000000000001332,78.00000000000000000000,15.86177020565744477665,0.20697710049785852937,0.20699999999999993405,0.20697710049785852937
0.14999999999999999445,78.00000000000000000000,15.85190010524464732100,0.20747536093615931430,0.20749999999999993450,0.20747536093615931430
0.16000000000000000333,77.00000000000000000000,15.84205797623746470038,0.20797324974962411170,0.20799999999999990719,0.20797324974962411170
0.17000000000000001221,77.00000000000000000000,15.83218958424436451082,0.20847147088449688446,0.20849999999999990763,0.20847147088449688446
0.17999999999999999334,77.00000000000000000000,15.82232119225124833406,0.20896968382432248856,0.20899999999999990807,0.20896968382432248856
0.19000000000000000222,77.00000000000000000000,15.81245280025813748637,0.20946788856930276257,0.20949999999999990852,0.20946788856930276257
0.20000000000000001110,77.00000000000000000000,15.80258440826503374410,0.20996608511963993360,0.20999999999999990896,0.20996608511963993360
0.20999999999999999223,77.00000000000000000000,15.79271601627195487083,0.21046427347553586795,0.21049999999999990941,0.21046427347553586795
0.22000000000000000111,76.00000000000000000000,15.78288684870904390323,0.21096193655036318826,0.21099999999999990985,0.21096193655036318826
0.23000000000000000999,76.00000000000000000000,15.77302021070412330062,0.21146008412440198132,0.21149999999999991029,0.21146008412440198132
0.23999999999999999112,76.00000000000000000000,15.76315357269918493444,0.21195822339583311744,0.21199999999999991074,0.21195822339583311744
0.25000000000000000000,76.00000000000000000000,15.75328693469425722640,0.21245635436486381975,0.21249999999999991118,0.21245635436486381975
0.26000000000000000888,76.00000000000000000000,15.74342029668932241293,0.21295447703170189424,0.21299999999999991163,0.21295447703170189424
0.27000000000000001776,75.00000000000000000000,15.73360293328319059469,0.21345193418262317642,0.21349999999999991207,0.21345193418262317642
0.28000000000000002665,75.00000000000000000000,15.72373809668227728764,0.21395001463500740169,0.21399999999999991251,0.21395001463500740169
0.28999999999999998002,75.00000000000000000000,15.71387326008135865152,0.21444808667414747005,0.21449999999999991296,0.21444808667414747005
0.29999999999999998890,75.00000000000000000000,15.70400842348044534447,0.21494615030025646107,0.21499999999999991340,0.21494615030025646107
0.30999999999999999778,75.00000000000000000000,15.69414358687951960292,0.21544420551354778737,0.21549999999999991385,0.21544420551354778737
0.32000000000000000666,75.00000000000000000000,15.68427875027860451951,0.21594225231423416766,0.21599999999999991429,0.21594225231423416766
0.33000000000000001554,74.00000000000000000000,15.67447562572701080796,0.21643945612511406029,0.21649999999999991473,0.21643945612511406029
0.34000000000000002442,74.00000000000000000000,15.66461263989454799628,0.21693745910134534793,0.21699999999999991518,0.21693745910134534793
0.34999999999999997780,74.00000000000000000000,15.65474965406207452645,0.21743545355092508409,0.21749999999999991562,0.21743545355092508409
0.35999999999999998668,74.00000000000000000000,15.64488666822961526748,0.21793343947407184391,0.21799999999999991607,0.21793343947407184391
0.36999999999999999556,74.00000000000000000000,15.63502368239714535036,0.21843141687100500747,0.21849999999999988876,0.21843141687100500747
0.38000000000000000444,74.00000000000000000000,15.62516069656468431504,0.21892938574194323320,0.21899999999999988920,0.21892938574194323320
0.39000000000000001332,73.00000000000000000000,15.61537253282251391795,0.21942632030575201507,0.21949999999999988964,0.21942632030575201507
0.40000000000000002220,73.00000000000000000000,15.60551144917979193849,0.21992424366922569412,0.21999999999999989009,0.21992424366922569412
0.40999999999999997558,73.00000000000000000000,15.59565036553707173539,0.22042215838953918561,0.22049999999999989053,0.22042215838953918561
0.41999999999999998446,73.00000000000000000000,15.58578928189434265050,0.22092006446691767052,0.22099999999999989098,0.22092006446691767052
0.42999999999999999334,73.00000000000000000000,15.57592819825161534197,0.22141796190158605229,0.22149999999999989142,0.22141796190158605229
0.44000000000000000222,73.00000000000000000000,15.56606711460889158616,0.22191585069376931760,0.22199999999999989186,0.22191585069376931760
0.45000000000000001110,72.00000000000000000000,15.55629467792578601859,0.22241249905948434762,0.22249999999999989231,0.22241249905948434762
0.46000000000000001998,72.00000000000000000000,15.54643555006682120734,0.22291034058392236727,0.22299999999999989275,0.22291034058392236727
0.46999999999999997335,72.00000000000000000000,15.53657642220784751430,0.22340817334546217432,0.22349999999999989320,0.22340817334546217432
0.47999999999999998224,72.00000000000000000000,15.52671729434888447940,0.22390599734433472290,0.22399999999999989364,0.22390599734433472290
0.48999999999999999112,72.00000000000000000000,15.51685816648990545730,0.22440381258077185533,0.22449999999999989408,0.22440381258077185533
0.50000000000000000000,72.00000000000000000000,15.50699903863094064604,0.22490161905500444250,0.22499999999999989453,0.22490161905500444250
0.51000000000000000888,71.00000000000000000000,15.49724314287034943050,0.22539796314688995138,0.22549999999999989497,0.22539796314688995138
0.52000000000000001776,71.00000000000000000000,15.48738602668599995127,0.22589572051125303420,0.22599999999999986766,0.22589572051125303420
0.53000000000000002665,71.00000000000000000000,15.47752891050170731546,0.22639346898961273946,0.22649999999999986811,0.22639346898961273946
0.54000000000000003553,71.00000000000000000000,15.46767179431739869244,0.22689120858220807042,0.22699999999999986855,0.22689120858220807042
0.55000000000000004441,71.00000000000000000000,15.45781467813309717485,0.22738893928927661481,0.22749999999999986899,0.22738893928927661481
0.56000000000000005329,71.00000000000000000000,15.44795756194878677547,0.22788666111105654322,0.22799999999999986944,0.22788666111105654322
0.56999999999999995115,71.00000000000000000000,15.43810044576446571796,0.22838437404778577644,0.22849999999999986988,0.22838437404778577644
0.57999999999999996003,70.00000000000000000000,15.42836402601602863172,0.22888035242361057242,0.22899999999999987033,0.22888035242361057242
0.58999999999999996891,70.00000000000000000000,15.41850897982732426783,0.22937801419402431558,0.22949999999999987077,0.22937801419402431558
0.59999999999999997780,70.00000000000000000000,15.40865393363863411480,0.22987566695206612666,0.22999999999999987121,0.22987566695206612666
0.60999999999999998668,70.00000000000000000000,15.39879888744992264549,0.23037331069798125394,0.23049999999999987166,0.23037331069798125394
0.61999999999999999556,70.00000000000000000000,15.38894384126125203238,0.23087094543201369667,0.23099999999999989986,0.23087094543201369667
0.63000000000000000444,70.00000000000000000000,15.37908879507255655028,0.23136857115440909172,0.23149999999999990030,0.23136857115440909172
0.64000000000000001332,69.00000000000000000000,15.36937076250473310779,0.23186420347599223657,0.23199999999999990075,0.23186420347599223657
0.65000000000000002220,69.00000000000000000000,15.35951784720556823061,0.23236177600747154326,0.23249999999999990119,0.23236177600747154326
0.66000000000000003109,69.00000000000000000000,15.34966493190643177513,0.23285933939630976131,0.23299999999999990163,0.23285933939630976131
0.67000000000000003997,69.00000000000000000000,15.33981201660726156888,0.23335689364275977176,0.23349999999999990208,0.23335689364275977176
0.68000000000000004885,69.00000000000000000000,15.32995910130810379712,0.23385443874707290135,0.23399999999999990252,0.23385443874707290135
0.68999999999999994671,69.00000000000000000000,15.32010618600893359087,0.23435197470950144827,0.23449999999999987521,0.23435197470950144827
0.69999999999999995559,69.00000000000000000000,15.31025327070976871369,0.23484950153029710007,0.23499999999999987566,0.23484950153029710007
0.70999999999999996447,68.00000000000000000000,15.30055680231532200253,0.23534471952000440842,0.23549999999999987610,0.23534471952000440842
0.71999999999999997335,68.00000000000000000000,15.29070608152620636133,0.23584219089231162059,0.23599999999999987654,0.23584219089231162059
0.72999999999999998224,68.00000000000000000000,15.28085536073708894378,0.23633965298814582634,0.23649999999999987699,0.23633965298814582634
0.73999999999999999112,68.00000000000000000000,15.27100463994797507894,0.23683710580776645704,0.23699999999999987743,0.23683710580776645704
0.75000000000000000000,68.00000000000000000000,15.26115391915886831953,0.23733454935143286080,0.23749999999999987788,0.23733454935143286080
0.76000000000000000888,68.00000000000000000000,15.25130319836976688919,0.23783198361940455223,0.23799999999999987832,0.23783198361940455223
0.77000000000000001776,68.00000000000000000000,15.24145247758066545885,0.23832940861194104598,0.23849999999999987876,0.23832940861194104598
0.78000000000000002665,67.00000000000000000000,15.23177875323101027050,0.23882418430421759048,0.23899999999999987921,0.23882418430421759048
0.79000000000000003553,67.00000000000000000000,15.22193029346432702198,0.23932155147865746825,0.23949999999999987965,0.23932155147865746825
0.80000000000000004441,67.00000000000000000000,15.21208183369765087889,0.23981890923881393762,0.23999999999999988010,0.23981890923881393762
0.81000000000000005329,67.00000000000000000000,15.20223337393096763037,0.24031625758495439582,0.24049999999999988054,0.24031625758495439582
0.81999999999999995115,67.00000000000000000000,15.19238491416427727643,0.24081359651734626781,0.24099999999999988098,0.24081359651734626781
0.82999999999999996003,67.00000000000000000000,15.18253645439759047520,0.24131092603625650672,0.24149999999999988143,0.24131092603625650672
0.83999999999999996891,67.00000000000000000000,15.17268799463090367396,0.24180824614195253752,0.24199999999999988187,0.24180824614195253752
0.84999999999999997780,66.00000000000000000000,15.16303827294464845465,0.24230254957646474301,0.24249999999999988232,0.24230254957646474301
0.85999999999999998668,66.00000000000000000000,15.15319214378255452402,0.24279980937527143037,0.24299999999999988276,0.24279980937527143037
0.86999999999999999556,66.00000000000000000000,15.14334601462044993525,0.24329705961782663315,0.24349999999999988320,0.24329705961782663315
0.88000000000000000444,66.00000000000000000000,15.13349988545836133369,0.24379430030440543686,0.24399999999999988365,0.24379430030440543686
0.89000000000000001332,66.00000000000000000000,15.12365375629626562670,0.24429153143528373193,0.24449999999999988409,0.24429153143528373193
0.90000000000000002220,66.00000000000000000000,15.11380762713415215615,0.24478875301073699244,0.24499999999999988454,0.24478875301073699244
0.91000000000000003109,66.00000000000000000000,15.10396149797205289644,0.24528596503104030391,0.24549999999999988498,0.24528596503104030391
0.92000000000000003997,66.00000000000000000000,15.09411536880994297860,0.24578316749646933470,0.24599999999999988542,0.24578316749646933470
0.93000000000000004885,65.00000000000000000000,15.08449339704106861859,0.24627691318219999128,0.24649999999999988587,0.24627691318219999128
0.93999999999999994671,65.00000000000000000000,15.07464967132738387079,0.24677405257735085531,0.24699999999999988631,0.24677405257735085531
0.94999999999999995559,65.00000000000000000000,15.06480594561369557027,0.24727118227021696595,0.24749999999999988676,0.24727118227021696595
0.95999999999999996447,65.00000000000000000000,15.05496221990000726976,0.24776830226108229049,0.24799999999999988720,0.24776830226108229049
0.96999999999999997335,65.00000000000000000000,15.04511849418632252195,0.24826541255023079624,0.24849999999999988765,0.24826541255023079624
0.97999999999999998224,65.00000000000000000000,15.03527476847263244508,0.24876251313794661701,0.24899999999999988809,0.24876251313794661701
0.98999999999999999112,65.00000000000000000000,15.02543104275893526278,0.24925960402451380338,0.24949999999999988853,0.24925960402451380338
1.00000000000000000000,65.00000000000000000000,15.01558731704525762041,0.24975668521021585078,0.24999999999999988898,0.24975668521021585078
1.01000000000000000888,64.00000000000000000000,15.00599468388293367127,0.25024983331402395059,0.25049999999999988942,0.25024983331402395059
1.02000000000000001776,64.00000000000000000000,14.99615343793024813124,0.25074684852163736659,0.25099999999999988987,0.25074684852163736659
1.03000000000000002665,64.00000000000000000000,14.98631219197754482764,0.25124385387639924794,0.25149999999999989031,0.25124385387639924794
1.04000000000000003553,64.00000000000000000000,14.97647094602485573489,0.25174084937860191635,0.25199999999999983524,0.25174084937860191635
1.05000000000000004441,64.00000000000000000000,14.96662970007215776036,0.25223783502853885929,0.25249999999999983569,0.25223783502853885929
1.06000000000000005329,64.00000000000000000000,14.95678845411947044397,0.25273481082650273155,0.25299999999999983613,0.25273481082650273155
1.07000000000000006217,64.00000000000000000000,14.94694720816677779851,0.25323177677278663200,0.25349999999999983658,0.25323177677278663200
1.08000000000000007105,63.00000000000000000000,14.93738305364614227244,0.25372434350784178747,0.25399999999999983702,0.25372434350784178747
1.09000000000000007994,63.00000000000000000000,14.92754436745956603261,0.25422124057121181506,0.25449999999999983746,0.25422124057121181506
1.10000000000000008882,63.00000000000000000000,14.91770568127300400363,0.25471812762611206749,0.25499999999999983791,0.25471812762611206749
1.11000000000000009770,63.00000000000000000000,14.90786699508643842194,0.25521500467284513602,0.25549999999999983835,0.25521500467284513602
1.12000000000000010658,63.00000000000000000000,14.89802830889986040575,0.25571187171171355645,0.25599999999999983880,0.25571187171171355645
1.12999999999999989342,63.00000000000000000000,14.88818962271328771862,0.25620872874301942046,0.25649999999999983924,0.25620872874301942046
1.13999999999999990230,63.00000000000000000000,14.87835093652672746600,0.25670557576706493075,0.25699999999999983968,0.25670557576706493075
1.14999999999999991118,63.00000000000000000000,14.86851225034014767346,0.25720241278415295616,0.25749999999999984013,0.25720241278415295616
1.15999999999999992006,63.00000000000000000000,14.85867356415358742083,0.25769923979458514429,0.25799999999999984057,0.25769923979458514429
1.16999999999999992895,62.00000000000000000000,14.84914482825138826172,0.25819106103003336417,0.25849999999999984102,0.25819106103003336417
1.17999999999999993783,62.00000000000000000000,14.83930878577074885527,0.25868781577398214377,0.25899999999999984146,0.25868781577398214377
1.18999999999999994671,62.00000000000000000000,14.82947274329010234339,0.25918456034947212618,0.25949999999999984190,0.25918456034947212618
1.19999999999999995559,62.00000000000000000000,14.81963670080945938423,0.25968129475681528406,0.25999999999999984235,0.25968129475681528406
1.20999999999999996447,62.00000000000000000000,14.80980065832882353050,0.26017801899632381213,0.26049999999999984279,0.26017801899632381213
1.21999999999999997335,62.00000000000000000000,14.79996461584817524226,0.26067473306831018265,0.26099999999999984324,0.26067473306831018265
1.22999999999999998224,62.00000000000000000000,14.79012857336753761217,0.26117143697308625727,0.26149999999999984368,0.26117143697308625727
1.23999999999999999112,62.00000000000000000000,14.78029253088690353479,0.26166813071096417520,0.26199999999999978861,0.26166813071096417520
1.25000000000000000000,61.00000000000000000000,14.77079860543749489921,0.26215921586920809538,0.26249999999999978906,0.26215921586920809538
1.26000000000000000888,61.00000000000000000000,14.76096529479958086029,0.26265583393816582802,0.26299999999999978950,0.26265583393816582802
1.27000000000000001776,61.00000000000000000000,14.75113198416166504501,0.26315244167315354762,0.26349999999999984546,0.26315244167315354762
1.28000000000000002665,61.00000000000000000000,14.74129867352374212430,0.26364903907449388498,0.26399999999999984590,0.26364903907449388498
1.29000000000000003553,61.00000000000000000000,14.73146536288581920360,0.26414562614250913786,0.26449999999999984635,0.26414562614250913786
1.30000000000000004441,61.00000000000000000000,14.72163205224790516468,0.26464220287752188154,0.26499999999999984679,0.26464220287752188154
1.31000000000000005329,61.00000000000000000000,14.71179874160998402033,0.26513876927985480236,0.26549999999999984723,0.26513876927985480236
1.32000000000000006217,61.00000000000000000000,14.70196543097206465234,0.26563532534983025357,0.26599999999999984768,0.26563532534983025357
1.33000000000000007105,61.00000000000000000000,14.69213212033415061342,0.26613187108777069945,0.26649999999999984812,0.26613187108777069945
1.34000000000000007994,60.00000000000000000000,14.68267792416782668852,0.26662209776783440951,0.26699999999999979305,0.26662209776783440951
1.35000000000000008882,60.00000000000000000000,14.67284743799095991790,0.26711856407319373163,0.26749999999999979350,0.26711856407319373163
1.36000000000000009770,60.00000000000000000000,14.66301695181409669999,0.26761501987392688484,0.26799999999999979394,0.26761501987392688484
1.37000000000000010658,60.00000000000000000000,14.65318646563723348208,0.26811146517036721360,0.26849999999999979439,0.26811146517036721360
1.37999999999999989342,60.00000000000000000000,14.64335597946033651340,0.26860789996284872849,0.26899999999999979483,0.26860789996284872849
1.38999999999999990230,60.00000000000000000000,14.63352549328347684821,0.26910432425170366377,0.26949999999999979527,0.26910432425170366377
1.39999999999999991118,60.00000000000000000000,14.62369500710660297216,0.26960073803726614106,0.26999999999999979572,0.26960073803726614106
1.40999999999999992006,60.00000000000000000000,14.61386452092975041239,0.27009714131986894969,0.27049999999999979616,0.27009714131986894969
1.41999999999999992895,60.00000000000000000000,14.60403403475287298363,0.27059353409984615579,0.27099999999999979661,0.27059353409984615579
1.42999999999999993783,59.00000000000000000000,14.59462201267416858741,0.27108283718419362573,0.27149999999999979705,0.27108283718419362573
1.43999999999999994671,59.00000000000000000000,14.58479444836727978441,0.27157914655456993902,0.27199999999999979750,0.27157914655456993902
1.44999999999999995559,59.00000000000000000000,14.57496688406039631047,0.27207544524393190155,0.27249999999999979794,0.27207544524393190155
1.45999999999999996447,59.00000000000000000000,14.56513931975349152026,0.27257173325262473718,0.27299999999999979838,0.27257173325262473718
1.46999999999999997335,59.00000000000000000000,14.55531175544661337540,0.27306801058099233748,0.27349999999999979883,0.27306801058099233748
1.47999999999999998224,59.00000000000000000000,14.54548419113972279604,0.27356427722938020386,0.27399999999999979927,0.27356427722938020386
1.48999999999999999112,59.00000000000000000000,14.53565662683286596746,0.27406053319813222791,0.27449999999999979972,0.27406053319813222791
1.50000000000000000000,59.00000000000000000000,14.52582906252596828267,0.27455677848759452164,0.27499999999999980016,0.27455677848759452164
1.51000000000000000888,59.00000000000000000000,14.51600149821909191417,0.27505301309811064359,0.27549999999999980060,0.27505301309811064359
1.52000000000000001776,58.00000000000000000000,14.50663428026906842661,0.27554132219992588659,0.27599999999999980105,0.27554132219992588659
1.53000000000000002665,58.00000000000000000000,14.49680974036787795001,0.27603746919494215328,0.27649999999999980149,0.27603746919494215328
1.54000000000000003553,58.00000000000000000000,14.48698520046668747341,0.27653360532653031845,0.27699999999999980194,0.27653360532653031845
1.55000000000000004441,58.00000000000000000000,14.47716066056549522045,0.27702973059504709674,0.27749999999999980238,0.27702973059504709674
1.56000000000000005329,58.00000000000000000000,14.46733612066430652021,0.27752584500084936936,0.27799999999999980282,0.27752584500084936936
1.57000000000000006217,58.00000000000000000000,14.45751158076312314904,0.27802194854429373994,0.27849999999999980327,0.27802194854429373994
1.58000000000000007105,58.00000000000000000000,14.44768704086192556701,0.27851804122573725619,0.27899999999999980371,0.27851804122573725619
1.59000000000000007994,58.00000000000000000000,14.43786250096073331406,0.27901412304553641075,0.27949999999999980416,0.27901412304553641075
1.60000000000000008882,58.00000000000000000000,14.42803796105954283746,0.27951019400404786275,0.27999999999999980460,0.27951019400404786275
1.61000000000000009770,58.00000000000000000000,14.41821342115834880815,0.28000625410162849338,0.28049999999999980504,0.28000625410162849338
1.62000000000000010658,57.00000000000000000000,14.40889697232059951659,0.28049341185259885068,0.28099999999999980549,0.28049341185259885068
1.62999999999999989342,57.00000000000000000000,14.39907556485380624167,0.28098937969172121942,0.28149999999999980593,0.28098937969172121942
1.63999999999999990230,57.00000000000000000000,14.38925415738701119039,0.28148533647903145605,0.28199999999999980638,0.28148533647903145605
1.64999999999999991118,57.00000000000000000000,14.37943274992021258640,0.28198128221489909828,0.28249999999999980682,0.28198128221489909828
1.65999999999999992006,57.00000000000000000000,14.36961134245342641691,0.28247721689969312875,0.28299999999999980727,0.28247721689969312875
1.66999999999999992895,57.00000000000000000000,14.35978993498663314199,0.28297314053378330723,0.28349999999999980771,0.28297314053378330723
1.67999999999999993783,57.00000000000000000000,14.34996852751982565621,0.28346905311753906043,0.28399999999999980815,0.28346905311753906043
1.68999999999999994671,57.00000000000000000000,14.34014712005303415765,0.28396495465132931546,0.28449999999999980860,0.28396495465132931546
1.69999999999999995559,57.00000000000000000000,14.33032571258624443544,0.28446084513552355455,0.28499999999999980904,0.28446084513552355455
1.70999999999999996447,57.00000000000000000000,14.32050430511945471324,0.28495672457049114890,0.28549999999999980949,0.28495672457049114890
1.71999999999999997335,56.00000000000000000000,14.31124190750231051084,0.28544263921677320850,0.28599999999999980993,0.28544263921677320850
1.72999999999999998224,56.00000000000000000000,14.30142374639109270618,0.28593842147251097296,0.28649999999999981037,0.28593842147251097296
1.73999999999999999112,56.00000000000000000000,14.29160558527986957245,0.28643419248140344902,0.28699999999999981082,0.28643419248140344902
1.75000000000000000000,56.00000000000000000000,14.28178742416864821507,0.28692995224383327502,0.28749999999999981126,0.28692995224383327502
1.76000000000000000888,56.00000000000000000000,14.27196926305743041041,0.28742570076018303382,0.28799999999999981171,0.28742570076018303382
1.77000000000000001776,56.00000000000000000000,14.26215110194619306583,0.28792143803083580789,0.28849999999999981215,0.28792143803083580789
1.78000000000000002665,56.00000000000000000000,14.25233294083498769567,0.28841716405617334740,0.28899999999999981259,0.28841716405617334740
1.79000000000000003553,56.00000000000000000000,14.24251477972375568015,0.28891287883657934543,0.28949999999999981304,0.28891287883657934543
1.80000000000000004441,56.00000000000000000000,14.23269661861253077006,0.28940858237243577422,0.28999999999999981348,0.28940858237243577422
1.81000000000000005329,56.00000000000000000000,14.22287845750132539990,0.28990427466412499458,0.29049999999999981393,0.28990427466412499458
1.82000000000000006217,55.00000000000000000000,14.21367365531913584675,0.29038884662937991532,0.29099999999999981437,0.29038884662937991532
1.83000000000000007105,55.00000000000000000000,14.20385886081361270783,0.29088443652193468614,0.29149999999999981481,0.29088443652193468614
1.84000000000000007994,55.00000000000000000000,14.19404406630809134526,0.29138001496560345105,0.29199999999999981526,0.29138001496560345105
1.85000000000000008882,55.00000000000000000000,14.18422927180258774627,0.29187558196078267070,0.29249999999999981570,0.29187558196078267070
1.86000000000000009770,55.00000000000000000000,14.17441447729706638370,0.29237113750786969391,0.29299999999999981615,0.29237113750786969391
1.87000000000000010658,55.00000000000000000000,14.16459968279155212656,0.29286668160726070376,0.29349999999999981659,0.29286668160726070376
1.87999999999999989342,55.00000000000000000000,14.15478488828603964578,0.29336221425935243845,0.29399999999999976152,0.29336221425935243845
1.88999999999999990230,55.00000000000000000000,14.14497009378051473050,0.29385773546454196925,0.29449999999999976197,0.29385773546454196925
1.89999999999999991118,55.00000000000000000000,14.13515529927500224971,0.29435324522322536822,0.29499999999999976241,0.29435324522322536822
1.90999999999999992006,55.00000000000000000000,14.12534050476948443986,0.29484874353579959561,0.29549999999999976286,0.29484874353579959561
1.91999999999999992895,55.00000000000000000000,14.11552571026396840637,0.29534423040266105653,0.29599999999999976330,0.29534423040266105653
1.92999999999999993783,54.00000000000000000000,14.10638582930124940162,0.29582725499980727646,0.29649999999999976374,0.29582725499980727646
1.93999999999999994671,54.00000000000000000000,14.09657452845817893206,0.29632263371252970385,0.29699999999999976419,0.29632263371252970385
1.94999999999999995559,54.00000000000000000000,14.08676322761510313342,0.29681800076734538019,0.29749999999999976463,0.29681800076734538019
1.95999999999999996447,54.00000000000000000000,14.07695192677203266385,0.29731335616466575411,0.29799999999999976508,0.29731335616466575411
1.96999999999999997335,54.00000000000000000000,14.06714062592895508885,0.29780869990490249632,0.29849999999999976552,0.29780869990490249632
1.97999999999999998224,54.00000000000000000000,14.05732932508588284293,0.29830403198846683344,0.29899999999999976596,0.29830403198846683344
1.98999999999999999112,54.00000000000000000000,14.04751802424279993886,0.29879935241577054716,0.29949999999999976641,0.29879935241577054716
2.00000000000000000000,54.00000000000000000000,14.03770672339973124565,0.29929466118722464207,0.29999999999999976685,0.29929466118722464207
2.00999999999999978684,54.00000000000000000000,14.02789542255666077608,0.29978995830324067784,0.30049999999999971179,0.29978995830324067784
2.02000000000000001776,54.00000000000000000000,14.01808412171358497744,0.30028524376423038067,0.30099999999999976774,0.30028524376423038067
2.02999999999999980460,54.00000000000000000000,14.00827282087051628423,0.30078051757060464411,0.30149999999999971267,0.30078051757060464411
2.04000000000000003553,53.00000000000000000000,13.99920227879241885205,0.30126186552239142546,0.30199999999999976863,0.30126186552239142546
2.04999999999999982236,53.00000000000000000000,13.98939460599872397495,0.30175702505566132094,0.30249999999999971356,0.30175702505566132094
2.06000000000000005329,53.00000000000000000000,13.97958693320503265056,0.30225217271423004961,0.30299999999999971401,0.30225217271423004961
2.06999999999999984013,53.00000000000000000000,13.96977926041134310253,0.30274730849852493630,0.30349999999999971445,0.30274730849852493630
2.08000000000000007105,53.00000000000000000000,13.95997158761764644908,0.30324243240897325036,0.30399999999999971489,0.30324243240897325036
2.08999999999999985789,53.00000000000000000000,13.95016391482395690105,0.30373754444600176150,0.30449999999999971534,0.30373754444600176150
2.10000000000000008882,53.00000000000000000000,13.94035624203025136580,0.30423264461003807213,0.30499999999999971578,0.30423264461003807213
2.10999999999999987566,53.00000000000000000000,13.93054856923656714685,0.30472773290150856340,0.30549999999999971623,0.30472773290150856340
2.12000000000000010658,53.00000000000000000000,13.92074089644288115153,0.30522280932084061567,0.30599999999999971667,0.30522280932084061567
2.12999999999999989342,53.00000000000000000000,13.91093322364918805079,0.30571787386846149825,0.30649999999999971712,0.30571787386846149825
2.14000000000000012434,53.00000000000000000000,13.90112555085548606826,0.30621292654479814743,0.30699999999999971756,0.30621292654479814743
2.14999999999999991118,53.00000000000000000000,13.89131787806180007294,0.30670796735027705537,0.30749999999999966249,0.30670796735027705537
2.16000000000000014211,52.00000000000000000000,13.88232523570881227215,0.30718738883504853598,0.30799999999999966294,0.30718738883504853598
2.16999999999999992895,52.00000000000000000000,13.87252133325656444640,0.30768230862610962406,0.30849999999999966338,0.30768230862610962406
2.18000000000000015987,52.00000000000000000000,13.86271743080429175166,0.30817721631790473413,0.30899999999999966382,0.30817721631790473413
2.18999999999999994671,52.00000000000000000000,13.85291352835203859684,0.30867211191087651212,0.30949999999999966427,0.30867211191087651212
2.20000000000000017764,52.00000000000000000000,13.84310962589977123116,0.30916699540546932479,0.30999999999999966471,0.30916699540546932479
2.20999999999999996447,52.00000000000000000000,13.83330572344751807634,0.30966186680212626214,0.31049999999999966516,0.30966186680212626214
2.22000000000000019540,52.00000000000000000000,13.82350182099525248702,0.31015672610129141340,0.31099999999999966560,0.31015672610129141340
2.22999999999999998224,52.00000000000000000000,13.81369791854299045042,0.31065157330340820163,0.31149999999999966604,0.31065157330340820163
2.24000000000000021316,52.00000000000000000000,13.80389401609073374289,0.31114640840891999440,0.31199999999999966649,0.31114640840891999440
2.25000000000000000000,52.00000000000000000000,13.79409011363848058807,0.31164123141827043684,0.31249999999999966693,0.31164123141827043684
2.25999999999999978684,52.00000000000000000000,13.78428621118622210417,0.31213604233190328507,0.31299999999999966738,0.31213604233190328507
2.27000000000000001776,52.00000000000000000000,13.77448230873396006757,0.31263084115026190668,0.31349999999999966782,0.31263084115026190668
2.27999999999999980460,51.00000000000000000000,13.76557306996264351540,0.31310816872006497213,0.31399999999999961275,0.31310816872006497213
2.29000000000000003553,51.00000000000000000000,13.75577308868138715070,0.31360283933901222930,0.31449999999999966871,0.31360283933901222930
2.29999999999999982236,51.00000000000000000000,13.74597310740015032593,0.31409749762547123364,0.31499999999999961364,0.31409749762547123364
2.31000000000000005329,51.00000000000000000000,13.73617312611887797402,0.31459214357990444855,0.31549999999999961409,0.31459214357990444855
2.31999999999999984013,51.00000000000000000000,13.72637314483762516204,0.31508677720277183942,0.31599999999999961453,0.31508677720277183942
2.33000000000000007105,51.00000000000000000000,13.71657316355637945549,0.31558139849453475945,0.31649999999999961497,0.31558139849453475945
2.33999999999999985789,51.00000000000000000000,13.70677318227512131443,0.31607600745565489486,0.31699999999999961542,0.31607600745565489486
2.35000000000000008882,51.00000000000000000000,13.69697320099387383152,0.31657060408659259965,0.31749999999999961586,0.31657060408659259965
2.35999999999999987566,51.00000000000000000000,13.68717321971261746683,0.31706518838780956004,0.31799999999999961631,0.31706518838780956004
2.37000000000000010658,51.00000000000000000000,13.67737323843136465484,0.31755976035976646310,0.31849999999999961675,0.31755976035976646310
2.37999999999999989342,51.00000000000000000000,13.66757325715011539558,0.31805432000292432893,0.31899999999999961720,0.31805432000292432893
2.39000000000000012434,51.00000000000000000000,13.65777327586885725452,0.31854886731774445519,0.31949999999999961764,0.31854886731774445519
2.39999999999999991118,51.00000000000000000000,13.64797329458761332432,0.31904340230468730688,0.31999999999999961808,0.31904340230468730688
2.41000000000000014211,50.00000000000000000000,13.63915752764366473571,0.31951832930590506887,0.32049999999999961853,0.31951832930590506887
2.41999999999999992895,50.00000000000000000000,13.62936162759746316908,0.32001272818031928358,0.32099999999999961897,0.32001272818031928358
2.43000000000000015987,50.00000000000000000000,13.61956572755125272067,0.32050711448033891715,0.32149999999999961942,0.32050711448033891715
2.43999999999999994671,50.00000000000000000000,13.60976982750504760133,0.32100148820644347492,0.32199999999999961986,0.32100148820644347492
2.45000000000000017764,50.00000000000000000000,13.59997392745884248200,0.32149584935911262873,0.32249999999999962030,0.32149584935911262873
2.45999999999999996447,50.00000000000000000000,13.59017802741263736266,0.32199019793882616147,0.32299999999999962075,0.32199019793882616147
2.47000000000000019540,50.00000000000000000000,13.58038212736642869061,0.32248453394606368949,0.32349999999999956568,0.32248453394606368949
2.47999999999999998224,50.00000000000000000000,13.57058622732022001856,0.32297885738130482913,0.32399999999999956612,0.32297885738130482913
2.49000000000000021316,50.00000000000000000000,13.56079032727401667557,0.32347316824502908572,0.32449999999999956657,0.32347316824502908572
2.50000000000000000000,50.00000000000000000000,13.55099442722780800352,0.32396746653771618663,0.32499999999999956701,0.32396746653771618663
2.50999999999999978684,50.00000000000000000000,13.54119852718160288418,0.32446175225984541513,0.32549999999999956746,0.32446175225984541513
2.52000000000000001776,50.00000000000000000000,13.53140262713539598849,0.32495602541189655410,0.32599999999999956790,0.32495602541189655410
2.52999999999999980460,50.00000000000000000000,13.52160672708919264551,0.32545028599434894234,0.32649999999999956835,0.32545028599434894234
2.54000000000000003553,49.00000000000000000000,13.51289129471826733209,0.32592259574581611270,0.32699999999999956879,0.32592259574581611270
2.54999999999999982236,49.00000000000000000000,13.50309964597515310913,0.32641671176032166501,0.32749999999999956923,0.32641671176032166501
2.56000000000000005329,49.00000000000000000000,13.49330799723203533347,0.32691081494884860481,0.32799999999999956968,0.32691081494884860481
2.56999999999999984013,49.00000000000000000000,13.48351634848891045237,0.32740490531189647694,0.32849999999999957012,0.32740490531189647694
2.58000000000000007105,49.00000000000000000000,13.47372469974578201857,0.32789898284996443767,0.32899999999999957057,0.32789898284996443767
2.58999999999999985789,49.00000000000000000000,13.46393305100267490104,0.32839304756355153225,0.32949999999999957101,0.32839304756355153225
2.60000000000000008882,49.00000000000000000000,13.45414140225954646723,0.32888709945315774963,0.32999999999999957145,0.32888709945315774963
2.60999999999999987566,49.00000000000000000000,13.44434975351643224428,0.32938113851928174647,0.33049999999999957190,0.32938113851928174647
2.62000000000000010658,49.00000000000000000000,13.43455810477330203412,0.32987516476242340069,0.33099999999999957234,0.32987516476242340069
2.62999999999999989342,49.00000000000000000000,13.42476645603019846931,0.33036917818308103589,0.33149999999999957279,0.33036917818308103589
2.64000000000000012434,49.00000000000000000000,13.41497480728706825914,0.33086317878175497409,0.33199999999999957323,0.33086317878175497409
2.64999999999999991118,49.00000000000000000000,13.40518315854394870712,0.33135716655894359439,0.33249999999999957367,0.33135716655894359439
2.66000000000000014211,49.00000000000000000000,13.39539150980082915510,0.33185114151514633063,0.33299999999999957412,0.33185114151514633063
2.66999999999999992895,48.00000000000000000000,13.38678390223366143630,0.33232059623457355091,0.33349999999999957456,0.33232059623457355091
2.68000000000000015987,48.00000000000000000000,13.37699668571707256604,0.33281441757745128251,0.33399999999999957501,0.33281441757745128251
2.68999999999999994671,48.00000000000000000000,13.36720946920049435391,0.33330822583249736235,0.33449999999999957545,0.33330822583249736235
2.70000000000000017764,48.00000000000000000000,13.35742225268390370729,0.33380202100023254053,0.33499999999999957589,0.33380202100023254053
2.70999999999999996447,48.00000000000000000000,13.34763503616731483703,0.33429580308117673448,0.33549999999999957634,0.33429580308117673448
2.72000000000000019540,48.00000000000000000000,13.33784781965072596677,0.33478957207585036127,0.33599999999999957678,0.33478957207585036127
2.72999999999999998224,48.00000000000000000000,13.32806060313413887286,0.33528332798477350485,0.33649999999999957723,0.33528332798477350485
2.74000000000000021316,48.00000000000000000000,13.31827338661756066074,0.33577707080846619370,0.33699999999999957767,0.33577707080846619370
2.75000000000000000000,48.00000000000000000000,13.30848617010097001412,0.33627080054744912241,0.33749999999999957812,0.33627080054744912241
2.75999999999999978684,48.00000000000000000000,13.29869895358438824928,0.33676451720224181985,0.33799999999999957856,0.33676451720224181985
2.77000000000000001776,48.00000000000000000000,13.28891173706779760266,0.33725822077336492510,0.33849999999999957900,0.33725822077336492510
2.77999999999999980460,48.00000000000000000000,13.27912452055121406147,0.33775191126133813357,0.33899999999999957945,0.33775191126133813357
2.79000000000000003553,48.00000000000000000000,13.26933730403463407299,0.33824558866668152923,0.33949999999999957989,0.33824558866668152923
2.79999999999999982236,48.00000000000000000000,13.25955008751805053180,0.33873925298991530708,0.33999999999999958034,0.33873925298991530708
2.81000000000000005329,47.00000000000000000000,13.25106311845652484749,0.33920544112297523753,0.34049999999999958078,0.33920544112297523753
2.81999999999999984013,47.00000000000000000000,13.24128052688927326130,0.33969894186616911291,0.34099999999999958122,0.33969894186616911291
2.83000000000000007105,47.00000000000000000000,13.23149793532202522783,0.34019242924931109018,0.34149999999999958167,0.34019242924931109018
2.83999999999999985789,47.00000000000000000000,13.22171534375477186529,0.34068590327294367981,0.34199999999999958211,0.34068590327294367981
2.85000000000000008882,47.00000000000000000000,13.21193275218752383182,0.34117936393760928127,0.34249999999999958256,0.34117936393760928127
2.85999999999999987566,47.00000000000000000000,13.20215016062027579835,0.34167281124385040503,0.34299999999999958300,0.34167281124385040503
2.87000000000000010658,47.00000000000000000000,13.19236756905302776488,0.34216624519220956158,0.34349999999999958344,0.34216624519220956158
2.87999999999999989342,47.00000000000000000000,13.18258497748577440234,0.34265966578322920588,0.34399999999999958389,0.34265966578322920588
2.89000000000000012434,47.00000000000000000000,13.17280238591852459251,0.34315307301745151536,0.34449999999999958433,0.34315307301745151536
2.89999999999999991118,47.00000000000000000000,13.16301979435128366447,0.34364646689541866742,0.34499999999999958478,0.34364646689541866742
2.91000000000000014211,47.00000000000000000000,13.15323720278403740735,0.34413984741767339459,0.34549999999999958522,0.34413984741767339459
2.91999999999999992895,47.00000000000000000000,13.14345461121678759753,0.34463321458475787429,0.34599999999999958566,0.34463321458475787429
2.93000000000000015987,47.00000000000000000000,13.13367201964953956406,0.34512656839721422841,0.34649999999999958611,0.34512656839721422841
2.93999999999999994671,47.00000000000000000000,13.12388942808231995230,0.34561990885558419029,0.34699999999999958655,0.34561990885558419029
2.95000000000000017764,47.00000000000000000000,13.11410683651506481340,0.34611323596041115858,0.34749999999999958700,0.34611323596041115858
2.95999999999999996447,46.00000000000000000000,13.10575471565593197454,0.34657568838481195295,0.34799999999999958744,0.34657568838481195295
2.97000000000000019540,46.00000000000000000000,13.09597695460900190767,0.34706884092724610280,0.34849999999999958789,0.34706884092724610280
2.97999999999999998224,46.00000000000000000000,13.08619919356208427530,0.34756197982641517941,0.34899999999999958833,0.34756197982641517941
2.99000000000000021316,46.00000000000000000000,13.07642143251516664293,0.34805510508288567406,0.34949999999999958877,0.34805510508288567406
3.00000000000000000000,46.00000000000000000000,13.06664367146823479970,0.34854821669722402255,0.34999999999999958922,0.34854821669722402255
3.00999999999999978684,46.00000000000000000000,13.05686591042131539098,0.34904131466999577249,0.35049999999999958966,0.34904131466999577249
3.02000000000000001776,46.00000000000000000000,13.04708814937438887682,0.34953439900176724864,0.35099999999999959011,0.34953439900176724864
3.02999999999999980460,46.00000000000000000000,13.03731038832746769174,0.35002746969310438718,0.35149999999999959055,0.35002746969310438718
3.04000000000000003553,46.00000000000000000000,13.02753262728054828301,0.35052052674457312431,0.35199999999999959099,0.35052052674457312431
3.04999999999999982236,46.00000000000000000000,13.01775486623362176886,0.35101357015673989581,0.35249999999999959144,0.35101357015673989581
3.06000000000000005329,46.00000000000000000000,13.00797710518670591284,0.35150659993016991622,0.35299999999999959188,0.35150659993016991622
3.06999999999999984013,46.00000000000000000000,12.99819934413978117504,0.35199961606542978787,0.35349999999999959233,0.35199961606542978787
3.08000000000000007105,46.00000000000000000000,12.98842158309285643725,0.35249261856308505836,0.35399999999999959277,0.35249261856308505836
3.08999999999999985789,46.00000000000000000000,12.97864382204593347581,0.35298560742370155285,0.35449999999999959321,0.35298560742370155285
3.10000000000000008882,46.00000000000000000000,12.96886606099901406708,0.35347858264784515203,0.35499999999999959366,0.35347858264784515203
3.10999999999999987566,46.00000000000000000000,12.95908829995209288199,0.35397154423608162555,0.35549999999999959410,0.35397154423608162555
3.12000000000000010658,45.00000000000000000000,12.95088680914293455260,0.35442972548095269536,0.35599999999999959455,0.35442972548095269536
3.12999999999999989342,45.00000000000000000000,12.94111409820353486566,0.35492250040322964599,0.35649999999999959499,0.35492250040322964599
3.14000000000000012434,45.00000000000000000000,12.93134138726413162601,0.35541526138736095897,0.35699999999999959543,0.35541526138736095897
3.14999999999999991118,45.00000000000000000000,12.92156867632472128093,0.35590800843393810560,0.35749999999999959588,0.35590800843393810560
3.16000000000000014211,45.00000000000000000000,12.91179596538531804129,0.35640074154355189107,0.35799999999999959632,0.35640074154355189107
3.16999999999999992895,45.00000000000000000000,12.90202325444592368342,0.35689346071679384220,0.35849999999999959677,0.35689346071679384220
3.18000000000000015987,45.00000000000000000000,12.89225054350651866741,0.35738616595425543032,0.35899999999999959721,0.35738616595425543032
3.18999999999999994671,45.00000000000000000000,12.88247783256711720412,0.35787885725652773816,0.35949999999999959766,0.35787885725652773816
3.20000000000000017764,45.00000000000000000000,12.87270512162771929354,0.35837153462420173744,0.35999999999999959810,0.35837153462420173744
3.20999999999999996447,45.00000000000000000000,12.86293241068831960661,0.35886419805786889947,0.36049999999999959854,0.35886419805786889947
3.22000000000000019540,45.00000000000000000000,12.85315969974890748517,0.35935684755812047353,0.36099999999999959899,0.35935684755812047353
3.22999999999999998224,45.00000000000000000000,12.84338698880951135095,0.35984948312554693173,0.36149999999999959943,0.35984948312554693173
3.24000000000000021316,45.00000000000000000000,12.83361427787010988766,0.36034210476073974538,0.36199999999999959988,0.36034210476073974538
3.25000000000000000000,45.00000000000000000000,12.82384156693070664801,0.36083471246428994172,0.36249999999999960032,0.36083471246428994172
3.25999999999999978684,45.00000000000000000000,12.81406885599130340836,0.36132730623678843696,0.36299999999999960076,0.36132730623678843696
3.27000000000000001776,45.00000000000000000000,12.80429614505190016871,0.36181988607882620279,0.36349999999999960121,0.36181988607882620279
3.27999999999999980460,44.00000000000000000000,12.79625755564217470805,0.36227336989609149054,0.36399999999999960165,0.36227336989609149054
3.29000000000000003553,44.00000000000000000000,12.78649012971752263468,0.36276575004512295886,0.36449999999999960210,0.36276575004512295886
3.29999999999999982236,44.00000000000000000000,12.77672270379286878494,0.36325811594810947236,0.36499999999999960254,0.36325811594810947236
3.31000000000000005329,44.00000000000000000000,12.76695527786821315885,0.36375046760566920323,0.36549999999999960298,0.36375046760566920323
3.31999999999999984013,44.00000000000000000000,12.75718785194355575641,0.36424280501842037916,0.36599999999999960343,0.36424280501842037916
3.33000000000000007105,44.00000000000000000000,12.74742042601890368303,0.36473512818698111682,0.36649999999999960387,0.36473512818698111682
3.33999999999999985789,44.00000000000000000000,12.73765300009425338601,0.36522743711196964389,0.36699999999999960432,0.36522743711196964389
3.35000000000000008882,44.00000000000000000000,12.72788557416959775992,0.36571973179400413256,0.36749999999999960476,0.36571973179400413256
3.35999999999999987566,44.00000000000000000000,12.71811814824495989740,0.36621201223370225541,0.36799999999999960520,0.36621201223370225541
3.37000000000000010658,44.00000000000000000000,12.70835072232030427131,0.36670427843168279525,0.36849999999999960565,0.36670427843168279525
3.37999999999999989342,44.00000000000000000000,12.69858329639565042157,0.36719653038856342464,0.36899999999999960609,0.36719653038856342464
3.39000000000000012434,44.00000000000000000000,12.68881587047099479548,0.36768876810496209373,0.36949999999999960654,0.36768876810496209373
3.39999999999999991118,44.00000000000000000000,12.67904844454634449846,0.36818099158149653061,0.36999999999999955147,0.36818099158149653061
3.41000000000000014211,44.00000000000000000000,12.66928101862169242509,0.36867320081878501847,0.37049999999999960743,0.36867320081878501847
3.41999999999999992895,44.00000000000000000000,12.65951359269705100985,0.36916539581744495235,0.37099999999999955236,0.36916539581744495235
3.43000000000000015987,44.00000000000000000000,12.64974616677239005469,0.36965757657809494852,0.37149999999999960831,0.36965757657809494852
3.43999999999999994671,44.00000000000000000000,12.63997874084774331038,0.37014974310135195790,0.37199999999999955325,0.37014974310135195790
3.45000000000000017764,43.00000000000000000000,12.63212211348333546823,0.37059785754288598891,0.37249999999999960920,0.37059785754288598891
3.45999999999999996447,43.00000000000000000000,12.62236022425975079386,0.37108981000173385523,0.37299999999999955413,0.37108981000173385523
3.47000000000000019540,43.00000000000000000000,12.61259833503617322492,0.37158174789338555000,0.37349999999999961009,0.37158174789338555000
3.47999999999999998224,43.00000000000000000000,12.60283644581259743234,0.37207367121848805569,0.37399999999999955502,0.37207367121848805569
3.49000000000000021316,43.00000000000000000000,12.59307455658901275797,0.37256557997768874335,0.37449999999999961098,0.37256557997768874335
3.50000000000000000000,43.00000000000000000000,12.58331266736542985996,0.37305747417163398483,0.37499999999999955591,0.37305747417163398483
3.50999999999999978684,43.00000000000000000000,12.57355077814184696194,0.37354935380097109565,0.37549999999999955635,0.37354935380097109565
3.52000000000000001776,43.00000000000000000000,12.56378888891826051122,0.37404121886634689176,0.37599999999999955680,0.37404121886634689176
3.52999999999999980460,43.00000000000000000000,12.55402699969468649499,0.37453306936840774499,0.37649999999999955724,0.37453306936840774499
3.54000000000000003553,43.00000000000000000000,12.54426511047110359698,0.37502490530780097089,0.37699999999999955769,0.37502490530780097089
3.54999999999999982236,43.00000000000000000000,12.53450322124751359354,0.37551672668517338538,0.37749999999999955813,0.37551672668517338538
3.56000000000000005329,43.00000000000000000000,12.52474133202393957731,0.37600853350117102725,0.37799999999999955858,0.37600853350117102725
3.56999999999999984013,43.00000000000000000000,12.51497944280035490294,0.37650032575644121202,0.37849999999999955902,0.37650032575644121202
3.58000000000000007105,43.00000000000000000000,12.50521755357677022857,0.37699210345163031155,0.37899999999999955946,0.37699210345163031155
3.58999999999999985789,43.00000000000000000000,12.49545566435317844878,0.37748386658738514177,0.37949999999999955991,0.37748386658738514177
3.60000000000000008882,43.00000000000000000000,12.48569377512960798526,0.37797561516435146389,0.37999999999999956035,0.37797561516435146389
3.60999999999999987566,43.00000000000000000000,12.47593188590602508725,0.37846734918317681551,0.38049999999999956080,0.37846734918317681551
3.62000000000000010658,42.00000000000000000000,12.46827269622617073708,0.37890953958220346953,0.38099999999999956124,0.37890953958220346953
3.62999999999999989342,42.00000000000000000000,12.45851661380604546991,0.37940104401930779821,0.38149999999999956168,0.37940104401930779821
3.64000000000000012434,42.00000000000000000000,12.44876053138591665004,0.37989253355326646489,0.38199999999999956213,0.37989253355326646489
3.64999999999999991118,42.00000000000000000000,12.43900444896579848830,0.38038400818475665011,0.38249999999999956257,0.38038400818475665011
3.66000000000000014211,42.00000000000000000000,12.42924836654567677385,0.38087546791445675565,0.38299999999999956302,0.38087546791445675565
3.66999999999999992895,42.00000000000000000000,12.41949228412554795398,0.38136691274304435062,0.38349999999999956346,0.38136691274304435062
3.68000000000000015987,42.00000000000000000000,12.40973620170542623953,0.38185834267119689311,0.38399999999999956390,0.38185834267119689311
3.68999999999999994671,42.00000000000000000000,12.39998011928529741965,0.38234975769959245184,0.38449999999999956435,0.38234975769959245184
3.70000000000000017764,42.00000000000000000000,12.39022403686517748156,0.38284115782890815183,0.38499999999999956479,0.38284115782890815183
3.70999999999999996447,42.00000000000000000000,12.38046795444505754347,0.38333254305982183974,0.38549999999999956524,0.38333254305982183974
3.72000000000000019540,42.00000000000000000000,12.37071187202493227630,0.38382391339301108468,0.38599999999999956568,0.38382391339301108468
3.72999999999999998224,42.00000000000000000000,12.36095578960480168007,0.38431526882915345578,0.38649999999999956612,0.38431526882915345578
3.74000000000000021316,42.00000000000000000000,12.35119970718468529469,0.38480660936892596702,0.38699999999999956657,0.38480660936892596702
3.75000000000000000000,42.00000000000000000000,12.34144362476456180389,0.38529793501300646508,0.38749999999999956701,0.38529793501300646508
3.75999999999999978684,42.00000000000000000000,12.33168754234443476037,0.38578924576207224151,0.38799999999999956746,0.38578924576207224151
3.77000000000000001776,42.00000000000000000000,12.32193145992431482227,0.38628054161680036582,0.38849999999999956790,0.38628054161680036582
3.77999999999999980460,42.00000000000000000000,12.31217537750419133147,0.38677182257786840713,0.38899999999999956835,0.38677182257786840713
3.79000000000000003553,42.00000000000000000000,12.30241929508406073523,0.38726308864595365700,0.38949999999999956879,0.38726308864595365700
3.79999999999999982236,42.00000000000000000000,12.29266321266393724443,0.38775433982173296288,0.38999999999999956923,0.38775433982173296288
3.81000000000000005329,41.00000000000000000000,12.28523078623979536417,0.38818952539292322923,0.39049999999999956968,0.38818952539292322923
3.81999999999999984013,41.00000000000000000000,12.27548080098320326670,0.38868052948240233713,0.39099999999999957012,0.38868052948240233713
3.83000000000000007105,41.00000000000000000000,12.26573081572660939287,0.38917151831836327425,0.39149999999999957057,0.38917151831836327425
3.83999999999999985789,41.00000000000000000000,12.25598083047000841361,0.38966249190151702742,0.39199999999999957101,0.38966249190151702742
3.85000000000000008882,41.00000000000000000000,12.24623084521342164521,0.39015345023257369528,0.39249999999999957145,0.39015345023257369528
3.85999999999999987566,41.00000000000000000000,12.23648085995682777138,0.39064439331224465324,0.39299999999999957190,0.39064439331224465324
3.87000000000000010658,41.00000000000000000000,12.22673087470022146306,0.39113532114124055505,0.39349999999999957234,0.39113532114124055505
3.87999999999999989342,41.00000000000000000000,12.21698088944363647101,0.39162623372027127733,0.39399999999999957279,0.39162623372027127733
3.89000000000000012434,41.00000000000000000000,12.20723090418704614990,0.39211713105004791791,0.39449999999999957323,0.39211713105004791791
3.89999999999999991118,41.00000000000000000000,12.19748091893044872336,0.39260801313128118606,0.39499999999999957367,0.39260801313128118606
3.91000000000000014211,41.00000000000000000000,12.18773093367384774410,0.39309887996468129145,0.39549999999999957412,0.39309887996468129145
3.91999999999999992895,41.00000000000000000000,12.17798094841725919935,0.39358973155095849927,0.39599999999999957456,0.39358973155095849927
3.93000000000000015987,41.00000000000000000000,12.16823096316065466738,0.39408056789082368532,0.39649999999999957501,0.39408056789082368532
3.93999999999999994671,41.00000000000000000000,12.15848097790406789898,0.39457138898498661517,0.39699999999999957545,0.39457138898498661517
3.95000000000000017764,41.00000000000000000000,12.14873099264747402515,0.39506219483415788707,0.39749999999999957589,0.39506219483415788707
3.95999999999999996447,41.00000000000000000000,12.13898100739087837496,0.39555298543904787723,0.39799999999999957634,0.39555298543904787723
3.97000000000000019540,41.00000000000000000000,12.12923102213427917206,0.39604376080036679530,0.39849999999999957678,0.39604376080036679530
3.97999999999999998224,41.00000000000000000000,12.11948103687769062731,0.39653452091882440689,0.39899999999999957723,0.39653452091882440689
3.99000000000000021316,41.00000000000000000000,12.10973105162108787169,0.39702526579513142124,0.39949999999999957767,0.39702526579513142124
4.00000000000000000000,41.00000000000000000000,12.09998106636450287965,0.39751599542999715986,0.39999999999999952260,0.39751599542999715986
4.00999999999999978684,40.00000000000000000000,12.09280207125375916632,0.39794316365841442273,0.40049999999999935651,0.39794316365841442273
4.01999999999999957367,40.00000000000000000000,12.08305849585614488717,0.39843362685734767803,0.40099999999999935696,0.39843362685734767803
4.03000000000000024869,40.00000000000000000000,12.07331492045854126616,0.39892407443628802310,0.40149999999999941291,0.39892407443628802310
4.04000000000000003553,40.00000000000000000000,12.06357134506094297421,0.39941450639598158334,0.40199999999999935785,0.39941450639598158334
4.04999999999999982236,40.00000000000000000000,12.05382776966332691870,0.39990492273717526128,0.40249999999999935829,0.39990492273717526128
4.05999999999999960920,40.00000000000000000000,12.04408419426572329769,0.40039532346061423862,0.40299999999999935874,0.40039532346061423862
4.07000000000000028422,40.00000000000000000000,12.03434061886811434761,0.40088570856704514034,0.40349999999999941469,0.40088570856704514034
4.08000000000000007105,40.00000000000000000000,12.02459704347050539752,0.40137607805721370324,0.40399999999999941513,0.40137607805721370324
4.08999999999999985789,40.00000000000000000000,12.01485346807290177651,0.40186643193186571965,0.40449999999999941558,0.40186643193186571965
4.09999999999999964473,40.00000000000000000000,12.00510989267529105007,0.40235677019174748148,0.40499999999999941602,0.40235677019174748148
4.11000000000000031974,40.00000000000000000000,11.99536631727768920541,0.40284709283760439247,0.40549999999999947198,0.40284709283760439247
4.12000000000000010658,40.00000000000000000000,11.98562274188008025533,0.40333739987018257800,0.40599999999999947242,0.40333739987018257800
4.12999999999999989342,40.00000000000000000000,11.97587916648247663431,0.40382769129022744181,0.40649999999999947287,0.40382769129022744181
4.13999999999999968026,40.00000000000000000000,11.96613559108486235516,0.40431796709848527582,0.40699999999999947331,0.40431796709848527582
4.15000000000000035527,40.00000000000000000000,11.95639201568726228686,0.40480822729570092866,0.40749999999999952927,0.40480822729570092866
4.16000000000000014211,40.00000000000000000000,11.94664844028965156042,0.40529847188262069224,0.40799999999999952971,0.40529847188262069224
4.16999999999999992895,40.00000000000000000000,11.93690486489204083398,0.40578870085998991479,0.40849999999999953015,0.40578870085998991479
4.17999999999999971578,40.00000000000000000000,11.92716128949444254204,0.40627891422855361148,0.40899999999999947509,0.40627891422855361148
4.19000000000000039080,40.00000000000000000000,11.91741771409682826288,0.40676911198905818523,0.40949999999999953104,0.40676911198905818523
4.20000000000000017764,40.00000000000000000000,11.90767413869922108915,0.40725929414224831815,0.40999999999999953149,0.40725929414224831815
4.20999999999999996447,39.00000000000000000000,11.90077178842533101033,0.40767755178052517140,0.41049999999999953193,0.40767755178052517140
4.21999999999999975131,39.00000000000000000000,11.89103496026866046975,0.40816744648726988043,0.41099999999999953237,0.40816744648726988043
4.23000000000000042633,39.00000000000000000000,11.88129813211197394196,0.40865732518953257202,0.41149999999999953282,0.40865732518953257202
4.24000000000000021316,39.00000000000000000000,11.87156130395530517774,0.40914718788809689709,0.41199999999999953326,0.40914718788809689709
4.25000000000000000000,39.00000000000000000000,11.86182447579862930809,0.40963703458374756128,0.41249999999999953371,0.40963703458374756128
4.25999999999999978684,39.00000000000000000000,11.85208764764195521479,0.41012686527726838204,0.41299999999999953415,0.41012686527726838204
4.26999999999999957367,39.00000000000000000000,11.84235081948528467422,0.41061667996944362091,0.41349999999999953459,0.41061667996944362091
4.28000000000000024869,39.00000000000000000000,11.83261399132860880457,0.41110647866105765047,0.41399999999999959055,0.41110647866105765047
4.29000000000000003553,39.00000000000000000000,11.82287716317192582949,0.41159626135289417714,0.41449999999999953548,0.41159626135289417714
4.29999999999999982236,39.00000000000000000000,11.81314033501525351255,0.41208602804573707390,0.41499999999999953593,0.41208602804573707390
4.30999999999999960920,39.00000000000000000000,11.80340350685858474833,0.41257577874037015819,0.41549999999999953637,0.41257577874037015819
4.32000000000000028422,39.00000000000000000000,11.79366667870190710232,0.41306551343757785810,0.41599999999999959233,0.41306551343757785810
4.33000000000000007105,39.00000000000000000000,11.78392985054522590360,0.41355523213814365802,0.41649999999999959277,0.41355523213814365802
4.33999999999999985789,39.00000000000000000000,11.77419302238855713938,0.41404493484285098681,0.41699999999999959321,0.41404493484285098681
4.34999999999999964473,39.00000000000000000000,11.76445619423188126973,0.41453462155248388399,0.41749999999999953815,0.41453462155248388399
4.36000000000000031974,39.00000000000000000000,11.75471936607520540008,0.41502429226782605598,0.41799999999999959410,0.41502429226782605598
4.37000000000000010658,39.00000000000000000000,11.74498253791852775407,0.41551394698966109820,0.41849999999999959455,0.41551394698966109820
4.37999999999999989342,39.00000000000000000000,11.73524570976184655535,0.41600358571877249503,0.41899999999999959499,0.41600358571877249503
4.38999999999999968026,39.00000000000000000000,11.72550888160518667291,0.41649320845594323126,0.41949999999999959543,0.41649320845594323126
4.40000000000000035527,39.00000000000000000000,11.71577205344850014512,0.41698281520195784600,0.41999999999999959588,0.41698281520195784600
4.41000000000000014211,39.00000000000000000000,11.70603522529181894640,0.41747240595759915749,0.42049999999999959632,0.41747240595759915749
4.41999999999999992895,39.00000000000000000000,11.69629839713514840582,0.41796198072365015053,0.42099999999999959677,0.41796198072365015053
4.42999999999999971578,38.00000000000000000000,11.68971281199819145513,0.41836973640003771724,0.42149999999999959721,0.41836973640003771724
4.44000000000000039080,38.00000000000000000000,11.67998309581967930626,0.41885900002903586614,0.42199999999999959766,0.41885900002903586614
4.45000000000000017764,38.00000000000000000000,11.67025337964117959189,0.41934824725133840184,0.42249999999999959810,0.41934824725133840184
4.45999999999999996447,38.00000000000000000000,11.66052366346267277208,0.41983747806777099720,0.42299999999999959854,0.41983747806777099720
4.46999999999999975131,38.00000000000000000000,11.65079394728416239957,0.42032669247915871447,0.42349999999999959899,0.42032669247915871447
4.48000000000000042633,38.00000000000000000000,11.64106423110565557977,0.42081589048632656036,0.42399999999999965494,0.42081589048632656036
4.49000000000000021316,38.00000000000000000000,11.63133451492714165454,0.42130507209009987468,0.42449999999999965539,0.42130507209009987468
4.50000000000000000000,38.00000000000000000000,11.62160479874863128202,0.42179423729130327558,0.42499999999999960032,0.42179423729130327558
4.50999999999999978684,38.00000000000000000000,11.61187508257012801494,0.42228338609076182530,0.42549999999999960076,0.42228338609076182530
4.51999999999999957367,38.00000000000000000000,11.60214536639162830056,0.42277251848930041955,0.42599999999999960121,0.42277251848930041955
4.53000000000000024869,38.00000000000000000000,11.59241565021311970440,0.42326163448774428710,0.42649999999999965716,0.42326163448774428710
4.54000000000000003553,38.00000000000000000000,11.58268593403459867375,0.42375073408691837917,0.42699999999999965761,0.42375073408691837917
4.54999999999999982236,38.00000000000000000000,11.57295621785609185395,0.42423981728764659227,0.42749999999999965805,0.42423981728764659227
4.55999999999999960920,38.00000000000000000000,11.56322650167759213957,0.42472888409075387761,0.42799999999999960298,0.42472888409075387761
4.57000000000000028422,38.00000000000000000000,11.55349678549908176706,0.42521793449706546397,0.42849999999999965894,0.42521793449706546397
4.58000000000000007105,38.00000000000000000000,11.54376706932057672361,0.42570696850740530337,0.42899999999999965938,0.42570696850740530337
4.58999999999999985789,38.00000000000000000000,11.53403735314206457474,0.42619598612259845805,0.42949999999999965983,0.42619598612259845805
4.59999999999999964473,38.00000000000000000000,11.52430763696355953130,0.42668498734346888002,0.42999999999999960476,0.42668498734346888002
4.61000000000000031974,38.00000000000000000000,11.51457792078504560607,0.42717397217084135397,0.43049999999999966072,0.42717397217084135397
4.62000000000000010658,38.00000000000000000000,11.50484820460653168084,0.42766294060554010947,0.43099999999999960565,0.42766294060554010947
4.62999999999999989342,38.00000000000000000000,11.49511848842802841375,0.42815189264838920957,0.43149999999999960609,0.42815189264838920957
4.63999999999999968026,38.00000000000000000000,11.48538877224951981759,0.42864082830021332793,0.43199999999999960654,0.42864082830021332793
4.65000000000000035527,37.00000000000000000000,11.47915049899300399261,0.42903685475760378054,0.43249999999999966249,0.42903685475760378054
4.66000000000000014211,37.00000000000000000000,11.46942828992467333649,0.42952545344261222615,0.43299999999999960743,0.42952545344261222615
4.66999999999999992895,37.00000000000000000000,11.45970608085633202222,0.43001403529801701664,0.43349999999999960787,0.43001403529801701664
4.67999999999999971578,37.00000000000000000000,11.44998387178799426067,0.43050260032468701255,0.43399999999999960831,0.43050260032468701255
4.69000000000000039080,37.00000000000000000000,11.44026166271965827548,0.43099114852349185156,0.43449999999999966427,0.43099114852349185156
4.70000000000000017764,37.00000000000000000000,11.43053945365132761935,0.43147967989530072730,0.43499999999999960920,0.43147967989530072730
4.70999999999999996447,37.00000000000000000000,11.42081724458299518687,0.43196819444098327745,0.43549999999999960965,0.43196819444098327745
4.71999999999999975131,37.00000000000000000000,11.41109503551465564897,0.43245669216140897317,0.43599999999999961009,0.43245669216140897317
4.73000000000000042633,37.00000000000000000000,11.40137282644631255835,0.43294517305744678604,0.43649999999999961053,0.43294517305744678604
4.74000000000000021316,37.00000000000000000000,11.39165061737798723129,0.43343363712996552106,0.43699999999999961098,0.43343363712996552106
4.75000000000000000000,37.00000000000000000000,11.38192840830965124610,0.43392208437983476044,0.43749999999999961142,0.43392208437983476044
4.75999999999999978684,37.00000000000000000000,11.37220619924131526091,0.43441051480792342021,0.43799999999999961187,0.43441051480792342021
4.76999999999999957367,37.00000000000000000000,11.36248399017298105207,0.43489892841510047194,0.43849999999999955680,0.43489892841510047194
4.78000000000000024869,37.00000000000000000000,11.35276178110463796145,0.43538732520223505373,0.43899999999999961275,0.43538732520223505373
4.79000000000000003553,37.00000000000000000000,11.34303957203630730532,0.43587570517019547101,0.43949999999999961320,0.43587570517019547101
4.79999999999999982236,37.00000000000000000000,11.33331736296796954377,0.43636406831985097288,0.43999999999999955813,0.43636406831985097288
4.80999999999999960920,37.00000000000000000000,11.32359515389963533494,0.43685241465207019784,0.44049999999999955858,0.43685241465207019784
4.82000000000000028422,37.00000000000000000000,11.31387294483130112610,0.43734074416772172889,0.44099999999999961453,0.43734074416772172889
4.83000000000000007105,37.00000000000000000000,11.30415073576296691726,0.43782905686767431552,0.44149999999999955946,0.43782905686767431552
4.83999999999999985789,37.00000000000000000000,11.29442852669462915571,0.43831735275279659625,0.44199999999999955991,0.43831735275279659625
4.84999999999999964473,37.00000000000000000000,11.28470631762629317052,0.43880563182395682098,0.44249999999999956035,0.43880563182395682098
4.86000000000000031974,37.00000000000000000000,11.27498410855795185626,0.43929389408202373923,0.44299999999999956080,0.43929389408202373923
4.87000000000000010658,37.00000000000000000000,11.26526189948962120013,0.43978213952786526786,0.44349999999999956124,0.43978213952786526786
4.87999999999999989342,37.00000000000000000000,11.25553969042128876765,0.44027036816235004535,0.44399999999999956168,0.44027036816235004535
4.88999999999999968026,36.00000000000000000000,11.24969887614558849975,0.44065258308576632507,0.44449999999999956213,0.44065258308576632507
4.90000000000000035527,36.00000000000000000000,11.23998460318788517043,0.44114044561069087891,0.44499999999999956257,0.44114044561069087891
4.91000000000000014211,36.00000000000000000000,11.23027033023018717017,0.44162829086260635414,0.44549999999999956302,0.44162829086260635414
4.91999999999999992895,36.00000000000000000000,11.22055605727248916992,0.44211611884243029458,0.44599999999999956346,0.44211611884243029458
4.92999999999999971578,36.00000000000000000000,11.21084178431479294602,0.44260392955107991098,0.44649999999999950839,0.44260392955107991098
4.94000000000000039080,36.00000000000000000000,11.20112751135709316941,0.44309172298947258062,0.44699999999999956435,0.44309172298947258062
4.95000000000000017764,36.00000000000000000000,11.19141323839939161644,0.44357949915852540324,0.44749999999999956479,0.44357949915852540324
4.95999999999999996447,36.00000000000000000000,11.18169896544169183983,0.44406725805915508998,0.44799999999999950973,0.44406725805915508998
4.96999999999999975131,36.00000000000000000000,11.17198469248397785236,0.44455499969227935120,0.44849999999999951017,0.44455499969227935120
4.98000000000000042633,36.00000000000000000000,11.16227041952627985211,0.44504272405881417640,0.44899999999999956612,0.44504272405881417640
4.99000000000000021316,36.00000000000000000000,11.15255614656857652278,0.44553043115967705390,0.44949999999999956657,0.44553043115967705390
5.00000000000000000000,36.00000000000000000000,11.14284187361088385160,0.44601812099578430626,0.44999999999999951150,0.44601812099578430626
5.00999999999999978684,36.00000000000000000000,11.13312760065318229863,0.44650579356805325526,0.45049999999999951195,0.44650579356805325526
5.01999999999999957367,36.00000000000000000000,11.12341332769548429837,0.44699344887740016796,0.45099999999999951239,0.44699344887740016796
5.03000000000000024869,36.00000000000000000000,11.11369905473778274541,0.44748108692474192205,0.45149999999999951283,0.44748108692474192205
5.04000000000000003553,36.00000000000000000000,11.10398478178008296879,0.44796870771099489561,0.45199999999999951328,0.44796870771099489561
5.04999999999999982236,36.00000000000000000000,11.09427050882238496854,0.44845631123707563326,0.45249999999999951372,0.44845631123707563326
5.05999999999999960920,36.00000000000000000000,11.08455623586468874464,0.44894389750390034655,0.45299999999999945866,0.44894389750390034655
5.07000000000000028422,36.00000000000000000000,11.07484196290698541532,0.44943146651238574663,0.45349999999999951461,0.44943146651238574663
5.08000000000000007105,36.00000000000000000000,11.06512768994928386235,0.44991901826344804505,0.45399999999999951505,0.44991901826344804505
5.08999999999999985789,36.00000000000000000000,11.05541341699158763845,0.45040655275800306478,0.45449999999999951550,0.45040655275800306478
5.09999999999999964473,36.00000000000000000000,11.04569914403388608548,0.45089406999696746148,0.45499999999999946043,0.45089406999696746148
5.11000000000000031974,36.00000000000000000000,11.03598487107618453251,0.45138156998125705810,0.45549999999999951639,0.45138156998125705810
5.12000000000000010658,36.00000000000000000000,11.02627059811848653226,0.45186905271178778865,0.45599999999999951683,0.45186905271178778865
5.12999999999999989342,36.00000000000000000000,11.01655632516078675565,0.45235651818947580916,0.45649999999999946176,0.45235651818947580916
5.13999999999999968026,36.00000000000000000000,11.00684205220309053175,0.45284396641523688709,0.45699999999999946221,0.45284396641523688709
5.15000000000000035527,35.00000000000000000000,11.00145594243884872299,0.45320991656029496752,0.45749999999999951816,0.45320991656029496752
5.16000000000000014211,35.00000000000000000000,10.99175007244523172290,0.45369696578586282687,0.45799999999999946310,0.45369696578586282687
5.16999999999999992895,35.00000000000000000000,10.98204420245160761738,0.45418399727302077862,0.45849999999999946354,0.45418399727302077862
5.17999999999999971578,35.00000000000000000000,10.97233833245799417000,0.45467101102273732582,0.45899999999999946398,0.45467101102273732582
5.19000000000000039080,35.00000000000000000000,10.96263246246437361719,0.45515800703598208177,0.45949999999999951994,0.45515800703598208177
5.20000000000000017764,35.00000000000000000000,10.95292659247075306439,0.45564498531372366052,0.45999999999999952038,0.45564498531372366052
5.20999999999999996447,35.00000000000000000000,10.94322072247713606430,0.45613194585693067618,0.46049999999999952083,0.45613194585693067618
5.21999999999999975131,35.00000000000000000000,10.93351485248351373514,0.45661888866657235342,0.46099999999999952127,0.45661888866657235342
5.23000000000000042633,35.00000000000000000000,10.92380898248989495869,0.45710581374361691775,0.46149999999999952172,0.45710581374361691775
5.24000000000000021316,35.00000000000000000000,10.91410311249627795860,0.45759272108903314980,0.46199999999999952216,0.45759272108903314980
5.25000000000000000000,35.00000000000000000000,10.90439724250266273486,0.45807961070378960811,0.46249999999999946709,0.45807961070378960811
5.25999999999999978684,35.00000000000000000000,10.89469137250904040570,0.45856648258885485125,0.46299999999999946754,0.45856648258885485125
5.26999999999999957367,35.00000000000000000000,10.88498550251542340561,0.45905333674519721576,0.46349999999999946798,0.45905333674519721576
5.28000000000000024869,35.00000000000000000000,10.87527963252180462916,0.45954017317378503815,0.46399999999999952394,0.45954017317378503815
5.29000000000000003553,35.00000000000000000000,10.86557376252818585272,0.46002699187558648841,0.46449999999999946887,0.46002699187558648841
5.29999999999999982236,35.00000000000000000000,10.85586789253456529991,0.46051379285156984755,0.46499999999999946931,0.46051379285156984755
5.30999999999999960920,35.00000000000000000000,10.84616202254095007618,0.46100057610270311903,0.46549999999999946976,0.46100057610270311903
5.32000000000000028422,35.00000000000000000000,10.83645615254732597066,0.46148734162995469488,0.46599999999999952571,0.46148734162995469488
5.33000000000000007105,35.00000000000000000000,10.82675028255370897057,0.46197408943429213446,0.46649999999999947065,0.46197408943429213446
5.33999999999999985789,35.00000000000000000000,10.81704441256009197048,0.46246081951668349674,0.46699999999999947109,0.46246081951668349674
5.34999999999999964473,35.00000000000000000000,10.80733854256646964132,0.46294753187809667416,0.46749999999999947153,0.46294753187809667416
5.36000000000000031974,35.00000000000000000000,10.79763267257285086487,0.46343422651949939262,0.46799999999999947198,0.46343422651949939262
5.37000000000000010658,35.00000000000000000000,10.78792680257923386478,0.46392090344185932249,0.46849999999999947242,0.46392090344185932249
5.37999999999999989342,35.00000000000000000000,10.77822093258561508833,0.46440756264614418969,0.46899999999999947287,0.46440756264614418969
5.38999999999999968026,35.00000000000000000000,10.76851506259199275917,0.46489420413332149806,0.46949999999999947331,0.46489420413332149806
5.40000000000000035527,35.00000000000000000000,10.75880919259837575908,0.46538082790435858493,0.46999999999999952927,0.46538082790435858493
5.41000000000000014211,35.00000000000000000000,10.74910332260476053534,0.46586743396022295416,0.47049999999999952971,0.46586743396022295416
5.41999999999999992895,34.00000000000000000000,10.74422853354457707553,0.46621464082625524439,0.47099999999999947464,0.46621464082625524439
5.42999999999999971578,34.00000000000000000000,10.73453157580970795948,0.46670081125577561609,0.47149999999999947509,0.46670081125577561609
5.44000000000000039080,34.00000000000000000000,10.72483461807483351436,0.46718696345681542947,0.47199999999999953104,0.46718696345681542947
5.45000000000000017764,34.00000000000000000000,10.71513766033996972737,0.46767309743039936487,0.47249999999999953149,0.46767309743039936487
5.45999999999999996447,34.00000000000000000000,10.70544070260510061132,0.46815921317755293529,0.47299999999999947642,0.46815921317755293529
5.46999999999999975131,34.00000000000000000000,10.69574374487022794256,0.46864531069930115414,0.47349999999999947686,0.46864531069930115414
5.48000000000000042633,34.00000000000000000000,10.68604678713535527379,0.46913138999666881279,0.47399999999999953282,0.46913138999666881279
5.49000000000000021316,34.00000000000000000000,10.67634982940049148681,0.46961745107068070260,0.47449999999999953326,0.46961745107068070260
5.50000000000000000000,34.00000000000000000000,10.66665287166561704169,0.47010349392236183697,0.47499999999999947820,0.47010349392236183697
5.50999999999999978684,34.00000000000000000000,10.65695591393074970199,0.47058951855273672971,0.47549999999999947864,0.47058951855273672971
5.51999999999999957367,34.00000000000000000000,10.64725895619587703322,0.47107552496283022769,0.47599999999999947908,0.47107552496283022769
5.53000000000000024869,34.00000000000000000000,10.63756199846100969353,0.47156151315366662269,0.47649999999999953504,0.47156151315366662269
5.54000000000000003553,34.00000000000000000000,10.62786504072613347205,0.47204748312627076157,0.47699999999999953548,0.47204748312627076157
5.54999999999999982236,34.00000000000000000000,10.61816808299126613235,0.47253343488166654751,0.47749999999999953593,0.47253343488166654751
5.55999999999999960920,34.00000000000000000000,10.60847112525639523994,0.47301936842087854984,0.47799999999999948086,0.47301936842087854984
5.57000000000000028422,34.00000000000000000000,10.59877416752152079482,0.47350528374493128236,0.47849999999999948130,0.47350528374493128236
5.58000000000000007105,34.00000000000000000000,10.58907720978665345513,0.47399118085484831520,0.47899999999999948175,0.47399118085484831520
5.58999999999999985789,34.00000000000000000000,10.57938025205178256272,0.47447705975165427317,0.47949999999999948219,0.47447705975165427317
5.59999999999999964473,34.00000000000000000000,10.56968329431690989395,0.47496292043637294844,0.47999999999999948264,0.47496292043637294844
5.61000000000000031974,34.00000000000000000000,10.55998633658204077790,0.47544876291002835522,0.48049999999999959410,0.47544876291002835522
5.62000000000000010658,34.00000000000000000000,10.55028937884716988549,0.47593458717364428567,0.48099999999999953904,0.47593458717364428567
5.62999999999999989342,34.00000000000000000000,10.54059242111230609851,0.47642039322824430991,0.48149999999999953948,0.47642039322824430991
5.63999999999999968026,34.00000000000000000000,10.53089546337743165338,0.47690618107485283073,0.48199999999999953992,0.47690618107485283073
5.65000000000000035527,34.00000000000000000000,10.52119850564256076098,0.47739195071449275209,0.48249999999999954037,0.47739195071449275209
5.66000000000000014211,34.00000000000000000000,10.51150154790768809221,0.47787770214818803272,0.48299999999999948530,0.47787770214818803272
5.66999999999999992895,34.00000000000000000000,10.50180459017282252887,0.47836343537696185413,0.48349999999999948574,0.47836343537696185413
5.67999999999999971578,34.00000000000000000000,10.49210763243794986010,0.47884915040183800850,0.48399999999999948619,0.47884915040183800850
5.69000000000000039080,34.00000000000000000000,10.48241067470307719134,0.47933484722383962184,0.48449999999999954214,0.47933484722383962184
5.70000000000000017764,33.00000000000000000000,10.47811185454087556934,0.47966042451498530630,0.48499999999999954259,0.47966042451498530630
5.70999999999999996447,33.00000000000000000000,10.46842436610579873957,0.48014564485489369394,0.48549999999999954303,0.48014564485489369394
5.71999999999999975131,33.00000000000000000000,10.45873687767071835708,0.48063084644958492531,0.48599999999999954348,0.48063084644958492531
5.73000000000000042633,33.00000000000000000000,10.44904938923563442188,0.48111602930014540913,0.48649999999999948841,0.48111602930014540913
5.74000000000000021316,33.00000000000000000000,10.43936190080055759211,0.48160119340766105456,0.48699999999999948885,0.48160119340766105456
5.75000000000000000000,33.00000000000000000000,10.42967441236548076233,0.48208633877321804828,0.48749999999999948930,0.48208633877321804828
5.75999999999999978684,33.00000000000000000000,10.41998692393040037985,0.48257146539790235495,0.48799999999999948974,0.48257146539790235495
5.76999999999999957367,33.00000000000000000000,10.41029943549531999736,0.48305657328279993923,0.48849999999999949019,0.48305657328279993923
5.78000000000000024869,33.00000000000000000000,10.40061194706023783851,0.48354166242899665473,0.48899999999999954614,0.48354166242899665473
5.79000000000000003553,33.00000000000000000000,10.39092445862516456145,0.48402673283757796652,0.48949999999999954658,0.48402673283757796652
5.79999999999999982236,33.00000000000000000000,10.38123697019008240261,0.48451178450962983923,0.48999999999999954703,0.48451178450962983923
5.80999999999999960920,33.00000000000000000000,10.37154948175500202012,0.48499681744623768243,0.49049999999999954747,0.48499681744623768243
5.82000000000000028422,33.00000000000000000000,10.36186199331992519035,0.48548183164848679461,0.49099999999999949241,0.48548183164848679461
5.83000000000000007105,33.00000000000000000000,10.35217450488484303150,0.48596682711746319594,0.49149999999999949285,0.48596682711746319594
5.83999999999999985789,33.00000000000000000000,10.34248701644976620173,0.48645180385425140779,0.49199999999999949329,0.48645180385425140779
5.84999999999999964473,33.00000000000000000000,10.33279952801468759560,0.48693676185993722827,0.49249999999999949374,0.48693676185993722827
5.86000000000000031974,33.00000000000000000000,10.32311203957960188404,0.48742170113560584488,0.49299999999999954969,0.48742170113560584488
5.87000000000000010658,33.00000000000000000000,10.31342455114452505427,0.48790662168234172347,0.49349999999999955014,0.48790662168234172347
5.87999999999999989342,33.00000000000000000000,10.30373706270944644814,0.48839152350123027357,0.49399999999999955058,0.48839152350123027357
5.88999999999999968026,33.00000000000000000000,10.29404957427436251294,0.48887640659335662718,0.49449999999999955103,0.48887640659335662718
5.90000000000000035527,33.00000000000000000000,10.28436208583928568316,0.48936127095980491708,0.49499999999999949596,0.48936127095980491708
5.91000000000000014211,33.00000000000000000000,10.27467459740420707703,0.48984611660166038627,0.49549999999999949640,0.48984611660166038627
5.91999999999999992895,33.00000000000000000000,10.26498710896913379997,0.49033094352000744509,0.49599999999999949685,0.49033094352000744509
5.92999999999999971578,33.00000000000000000000,10.25529962053405341749,0.49081575171593089246,0.49649999999999949729,0.49081575171593089246
5.94000000000000039080,33.00000000000000000000,10.24561213209897303500,0.49130054119051508321,0.49699999999999955325,0.49130054119051508321
5.95000000000000017764,33.00000000000000000000,10.23592464366388732344,0.49178531194484459421,0.49749999999999955369,0.49178531194484459421
5.95999999999999996447,33.00000000000000000000,10.22623715522881049367,0.49227006398000333620,0.49799999999999955413,0.49227006398000333620
5.96999999999999975131,33.00000000000000000000,10.21654966679373188754,0.49275479729707566401,0.49849999999999955458,0.49275479729707566401
5.98000000000000042633,33.00000000000000000000,10.20686217835865150505,0.49323951189714582144,0.49899999999999949951,0.49323951189714582144
5.99000000000000021316,33.00000000000000000000,10.19717468992357112256,0.49372420778129788577,0.49949999999999949996,0.49372420778129788577
6.00000000000000000000,33.00000000000000000000,10.18748720148849429279,0.49420888495061571222,0.49999999999999950040,0.49420888495061571222
6.00999999999999978684,32.00000000000000000000,10.18385857881199463293,0.49450845584619590456,0.50049999999999950084,0.49450845584619590456
6.01999999999999957367,32.00000000000000000000,10.17418117062494609115,0.49499260972456121666,0.50099999999999944578,0.49499260972456121666
6.03000000000000024869,32.00000000000000000000,10.16450376243789932573,0.49547674431439764353,0.50149999999999961275,0.49547674431439764353
6.04000000000000003553,32.00000000000000000000,10.15482635425084723124,0.49596085961685781873,0.50199999999999955769,0.49596085961685781873
6.04999999999999982236,32.00000000000000000000,10.14514894606379691311,0.49644495563309409825,0.50249999999999950262,0.49644495563309409825
6.05999999999999960920,32.00000000000000000000,10.13547153787675192405,0.49692903236425906011,0.50299999999999955858,0.49692903236425906011
6.07000000000000028422,32.00000000000000000000,10.12579412968970338227,0.49741308981150517132,0.50349999999999950351,0.49741308981150517132
6.08000000000000007105,32.00000000000000000000,10.11611672150265306414,0.49789712797598467686,0.50399999999999955946,0.49789712797598467686
6.08999999999999985789,32.00000000000000000000,10.10643931331560452236,0.49838114685884976618,0.50449999999999950440,0.49838114685884976618
6.09999999999999964473,32.00000000000000000000,10.09676190512855242787,0.49886514646125251771,0.50499999999999944933,0.49886514646125251771
6.11000000000000031974,32.00000000000000000000,10.08708449694150566245,0.49934912678434500988,0.50549999999999961631,0.49934912678434500988
6.12000000000000010658,32.00000000000000000000,10.07740708875445712067,0.49983308782927904357,0.50599999999999956124,0.49983308782927904357
6.12999999999999989342,32.00000000000000000000,10.06772968056740857890,0.50031702959720636414,0.50649999999999950617,0.50031702959720636414
6.13999999999999968026,32.00000000000000000000,10.05805227238036181348,0.50080095208927888351,0.50699999999999956213,0.50080095208927888351
6.15000000000000035527,32.00000000000000000000,10.04837486419331327170,0.50128485530664823600,0.50749999999999950706,0.50128485530664823600
6.16000000000000014211,32.00000000000000000000,10.03869745600626472992,0.50176873925046583391,0.50799999999999945199,0.50176873925046583391
6.16999999999999992895,32.00000000000000000000,10.02902004781921974086,0.50225260392188331160,0.50849999999999950795,0.50225260392188331160
6.17999999999999971578,32.00000000000000000000,10.01934263963216764637,0.50273644932205185931,0.50899999999999945288,0.50273644932205185931
6.19000000000000039080,32.00000000000000000000,10.00966523144512443366,0.50322027545212288935,0.50949999999999961986,0.50322027545212288935
6.20000000000000017764,32.00000000000000000000,9.99998782325807233917,0.50370408231324759196,0.50999999999999956479,0.50370408231324759196
6.20999999999999996447,32.00000000000000000000,9.99031041507102379740,0.50418786990657693536,0.51049999999999950973,0.50418786990657693536
6.21999999999999975131,32.00000000000000000000,9.98063300688397703198,0.50467163823326199878,0.51099999999999956568,0.50467163823326199878
6.23000000000000042633,32.00000000000000000000,9.97095559869692671384,0.50515538729445352839,0.51149999999999951061,0.50515538729445352839
6.24000000000000021316,32.00000000000000000000,9.96127819050987994842,0.50563911709130260341,0.51199999999999956657,0.50563911709130260341
6.25000000000000000000,32.00000000000000000000,9.95160078232282963029,0.50612282762495985899,0.51249999999999951150,0.50612282762495985899
6.25999999999999978684,32.00000000000000000000,9.94192337413578641758,0.50660651889657559721,0.51299999999999945643,0.50660651889657559721
6.26999999999999957367,32.00000000000000000000,9.93224596594873432309,0.50709019090730111934,0.51349999999999951239,0.50709019090730111934
6.28000000000000024869,32.00000000000000000000,9.92256855776168578132,0.50757384365828617234,0.51399999999999956835,0.50757384365828617234
6.29000000000000003553,32.00000000000000000000,9.91289114957463723954,0.50805747715068128034,0.51449999999999951328,0.50805747715068128034
6.29999999999999982236,32.00000000000000000000,9.90321374138759225048,0.50854109138563674541,0.51499999999999956923,0.50854109138563674541
6.30999999999999960920,32.00000000000000000000,9.89353633320054193234,0.50902468636430286963,0.51549999999999951417,0.50902468636430286963
6.32000000000000028422,32.00000000000000000000,9.88385892501349694328,0.50950826208782939997,0.51599999999999945910,0.50950826208782939997
6.33000000000000007105,31.00000000000000000000,9.88098835378170825550,0.50977767793363204518,0.51649999999999951505,0.50977767793363204518
6.33999999999999985789,31.00000000000000000000,9.87132169788574564961,0.51026067794822760337,0.51699999999999945999,0.51026067794822760337
6.34999999999999964473,31.00000000000000000000,9.86165504198980080730,0.51074365809992672283,0.51749999999999951594,0.51074365809992672283
6.36000000000000031974,31.00000000000000000000,9.85198838609384708320,0.51122661838995575589,0.51799999999999957190,0.51122661838995575589
6.37000000000000010658,31.00000000000000000000,9.84232173019789335910,0.51170955881953927857,0.51849999999999962785,0.51170955881953927857
6.37999999999999989342,31.00000000000000000000,9.83265507430194141136,0.51219247938990231095,0.51899999999999957279,0.51219247938990231095
6.38999999999999968026,31.00000000000000000000,9.82298841840598591091,0.51267538010227020617,0.51949999999999951772,0.51267538010227020617
6.40000000000000035527,31.00000000000000000000,9.81332176251003218681,0.51315826095786731820,0.51999999999999957367,0.51315826095786731820
6.41000000000000014211,31.00000000000000000000,9.80365510661408023907,0.51364112195791855608,0.52049999999999951861,0.51364112195791855608
6.41999999999999992895,31.00000000000000000000,9.79398845071812473861,0.51412396310364871788,0.52099999999999957456,0.51412396310364871788
6.42999999999999971578,31.00000000000000000000,9.78432179482217279087,0.51460678439628215752,0.52149999999999951950,0.51460678439628215752
6.44000000000000039080,31.00000000000000000000,9.77465513892621729042,0.51508958583704334000,0.52199999999999957545,0.51508958583704334000
6.45000000000000017764,31.00000000000000000000,9.76498848303026534268,0.51557236742715673028,0.52249999999999963141,0.51557236742715673028
6.45999999999999996447,31.00000000000000000000,9.75532182713431694765,0.51605512916784601618,0.52299999999999957634,0.51605512916784601618
6.46999999999999975131,31.00000000000000000000,9.74565517123836144719,0.51653787106033610677,0.52349999999999952127,0.51653787106033610677
6.48000000000000042633,31.00000000000000000000,9.73598851534240772310,0.51702059310585046781,0.52399999999999957723,0.51702059310585046781
6.49000000000000021316,31.00000000000000000000,9.72632185944645044628,0.51750329530561345326,0.52449999999999952216,0.51750329530561345326
6.50000000000000000000,31.00000000000000000000,9.71665520355049672219,0.51798597766084863991,0.52499999999999946709,0.51798597766084863991
6.50999999999999978684,31.00000000000000000000,9.70698854765454299809,0.51846864017277960457,0.52549999999999952305,0.51846864017277960457
6.51999999999999957367,31.00000000000000000000,9.69732189175859282670,0.51895128284263014606,0.52599999999999946798,0.51895128284263014606
6.53000000000000024869,31.00000000000000000000,9.68765523586264443168,0.51943390567162384119,0.52649999999999952394,0.51943390567162384119
6.54000000000000003553,31.00000000000000000000,9.67798857996669248394,0.51991650866098404471,0.52699999999999957989,0.51991650866098404471
6.54999999999999982236,31.00000000000000000000,9.66832192407073698348,0.52039909181193422238,0.52749999999999952482,0.52039909181193422238
6.55999999999999960920,31.00000000000000000000,9.65865526817478148303,0.52088165512569750693,0.52799999999999958078,0.52088165512569750693
6.57000000000000028422,31.00000000000000000000,9.64898861227882953528,0.52136419860349680899,0.52849999999999952571,0.52136419860349680899
6.58000000000000007105,31.00000000000000000000,9.63932195638287758754,0.52184672224655537232,0.52899999999999958167,0.52184672224655537232
6.58999999999999985789,31.00000000000000000000,9.62965530048692031073,0.52232922605609621858,0.52949999999999952660,0.52232922605609621858
6.59999999999999964473,31.00000000000000000000,9.61998864459096658663,0.52281171003334192537,0.52999999999999947153,0.52281171003334192537
6.61000000000000031974,31.00000000000000000000,9.61032198869502352068,0.52329417417951518132,0.53049999999999963851,0.52329417417951518132
6.62000000000000010658,31.00000000000000000000,9.60065533279907157294,0.52377661849583878606,0.53099999999999958344,0.52377661849583878606
6.62999999999999989342,31.00000000000000000000,9.59098867690311607248,0.52425904298353542821,0.53149999999999952838,0.52425904298353542821
6.63999999999999968026,31.00000000000000000000,9.58132202100715879567,0.52474144764382746331,0.53199999999999958433,0.52474144764382746331
6.65000000000000035527,31.00000000000000000000,9.57165536511120329521,0.52522383247793680283,0.53249999999999952927,0.52522383247793680283
6.66000000000000014211,31.00000000000000000000,9.56198870921524957112,0.52570619748708602437,0.53299999999999947420,0.52570619748708602437
6.66999999999999992895,30.00000000000000000000,9.55998909186709688868,0.52593997147400495251,0.53349999999999953015,0.52593997147400495251
6.67999999999999971578,30.00000000000000000000,9.55033392982700490847,0.52642170129958998359,0.53399999999999947509,0.52642170129958998359
6.69000000000000039080,30.00000000000000000000,9.54067876778690404649,0.52690341065545465149,0.53449999999999953104,0.52690341065545465149
6.70000000000000017764,30.00000000000000000000,9.53102360574680851357,0.52738509954290324622,0.53499999999999958700,0.52738509954290324622
6.70999999999999996447,30.00000000000000000000,9.52136844370671298066,0.52786676796324027983,0.53549999999999953193,0.52786676796324027983
6.71999999999999975131,30.00000000000000000000,9.51171328166661567138,0.52834841591777059744,0.53599999999999958789,0.52834841591777059744
6.73000000000000042633,30.00000000000000000000,9.50205811962651658575,0.52883004340779815600,0.53649999999999953282,0.52883004340779815600
6.74000000000000021316,30.00000000000000000000,9.49240295758642282919,0.52931165043462713449,0.53699999999999947775,0.52931165043462713449
6.75000000000000000000,30.00000000000000000000,9.48274779554632374357,0.52979323699956204496,0.53749999999999953371,0.52979323699956204496
6.75999999999999978684,30.00000000000000000000,9.47309263350622465794,0.53027480310390684437,0.53799999999999958966,0.53027480310390684437
6.76999999999999957367,30.00000000000000000000,9.46343747146612912502,0.53075634874896493454,0.53849999999999953459,0.53075634874896493454
6.78000000000000024869,30.00000000000000000000,9.45378230942602826303,0.53123787393604071649,0.53899999999999959055,0.53123787393604071649
6.79000000000000003553,30.00000000000000000000,9.44412714738593805919,0.53171937866643725901,0.53949999999999953548,0.53171937866643725901
6.79999999999999982236,30.00000000000000000000,9.43447198534584074991,0.53220086294145874106,0.53999999999999959144,0.53220086294145874106
6.80999999999999960920,30.00000000000000000000,9.42481682330574166429,0.53268232676240823142,0.54049999999999953637,0.53268232676240823142
6.82000000000000028422,30.00000000000000000000,9.41516166126564257866,0.53316377013058946499,0.54099999999999959233,0.53316377013058946499
6.83000000000000007105,30.00000000000000000000,9.40550649922554704574,0.53364519304730506644,0.54149999999999953726,0.53364519304730506644
6.83999999999999985789,30.00000000000000000000,9.39585133718544796011,0.53412659551385854861,0.54199999999999948219,0.53412659551385854861
6.84999999999999964473,30.00000000000000000000,9.38619617514534709812,0.53460797753155320233,0.54249999999999953815,0.53460797753155320233
6.86000000000000031974,30.00000000000000000000,9.37654101310525156521,0.53508933910169120818,0.54299999999999959410,0.53508933910169120818
6.87000000000000010658,30.00000000000000000000,9.36688585106515425593,0.53557068022557585696,0.54349999999999953904,0.53557068022557585696
6.87999999999999989342,30.00000000000000000000,9.35723068902505339395,0.53605200090450988437,0.54399999999999959499,0.53605200090450988437
6.88999999999999968026,30.00000000000000000000,9.34757552698495786103,0.53653330113979535998,0.54449999999999953992,0.53653330113979535998
6.90000000000000035527,30.00000000000000000000,9.33792036494486588083,0.53701458093273513050,0.54499999999999959588,0.53701458093273513050
6.91000000000000014211,30.00000000000000000000,9.32826520290476857156,0.53749584028463159857,0.54549999999999954081,0.53749584028463159857
6.91999999999999992895,30.00000000000000000000,9.31861004086467126228,0.53797707919678683375,0.54599999999999948574,0.53797707919678683375
6.92999999999999971578,30.00000000000000000000,9.30895487882457217665,0.53845829767050323866,0.54649999999999954170,0.53845829767050323866
6.94000000000000039080,30.00000000000000000000,9.29929971678447309102,0.53893949570708266084,0.54699999999999959766,0.53893949570708266084
6.95000000000000017764,30.00000000000000000000,9.28964455474437755811,0.53942067330782672574,0.54749999999999965361,0.53942067330782672574
6.95999999999999996447,30.00000000000000000000,9.27998939270427669612,0.53990183047403761396,0.54799999999999959854,0.53990183047403761396
6.96999999999999975131,30.00000000000000000000,9.27033423066417761049,0.54038296720701672893,0.54849999999999954348,0.54038296720701672893
6.98000000000000042633,30.00000000000000000000,9.26067906862408207758,0.54086408350806591816,0.54899999999999959943,0.54086408350806591816
6.99000000000000021316,30.00000000000000000000,9.25102390658398299195,0.54134517937848647406,0.54949999999999954436,0.54134517937848647406
7.00000000000000000000,30.00000000000000000000,9.24136874454388212996,0.54182625481957968905,0.54999999999999948930,0.54182625481957968905
7.00999999999999978684,30.00000000000000000000,9.23171358250379014976,0.54230730983264685552,0.55049999999999954525,0.54230730983264685552
7.01999999999999957367,30.00000000000000000000,9.22205842046369106413,0.54278834441898926588,0.55099999999999949019,0.54278834441898926588
7.03000000000000024869,30.00000000000000000000,9.21240325842359197850,0.54326935857990799050,0.55149999999999954614,0.54326935857990799050
7.04000000000000003553,29.00000000000000000000,9.21141840435990744140,0.54346025560640032204,0.55199999999999960210,0.54346025560640032204
7.04999999999999982236,29.00000000000000000000,9.20177555719379469679,0.54394056630243059480,0.55249999999999954703,0.54394056630243059480
7.05999999999999960920,29.00000000000000000000,9.19213271002768017581,0.54442085588808386554,0.55299999999999960298,0.54442085588808386554
7.07000000000000028422,29.00000000000000000000,9.18248986286157098391,0.54490112436475124369,0.55349999999999954792,0.54490112436475124369
7.08000000000000007105,29.00000000000000000000,9.17284701569545646294,0.54538137173382494893,0.55399999999999949285,0.54538137173382494893
7.08999999999999985789,29.00000000000000000000,9.16320416852934371832,0.54586159799669631276,0.55449999999999954881,0.54586159799669631276
7.09999999999999964473,29.00000000000000000000,9.15356132136322919735,0.54634180315475644463,0.55499999999999949374,0.54634180315475644463
7.11000000000000031974,29.00000000000000000000,9.14391847419711112366,0.54682198720939689807,0.55549999999999954969,0.54682198720939689807
7.12000000000000010658,29.00000000000000000000,9.13427562703100015540,0.54730215016200844946,0.55599999999999960565,0.54730215016200844946
7.12999999999999989342,29.00000000000000000000,9.12463277986488741078,0.54778229201398198622,0.55649999999999955058,0.54778229201398198622
7.13999999999999968026,29.00000000000000000000,9.11498993269877466616,0.54826241276670883984,0.55699999999999949551,0.54826241276670883984
7.15000000000000035527,29.00000000000000000000,9.10534708553266014519,0.54874251242157945363,0.55749999999999955147,0.54874251242157945363
7.16000000000000014211,29.00000000000000000000,9.09570423836654740057,0.54922259097998460398,0.55799999999999949640,0.54922259097998460398
7.16999999999999992895,29.00000000000000000000,9.08606139120043465596,0.54970264844331473419,0.55849999999999955236,0.54970264844331473419
7.17999999999999971578,29.00000000000000000000,9.07641854403432013498,0.55018268481296006556,0.55899999999999949729,0.55018268481296006556
7.19000000000000039080,29.00000000000000000000,9.06677569686820383765,0.55066270009031104138,0.55949999999999955325,0.55066270009031104138
7.20000000000000017764,29.00000000000000000000,9.05713284970209464575,0.55114269427675743884,0.55999999999999949818,0.55114269427675743884
7.20999999999999996447,29.00000000000000000000,9.04749000253597834842,0.55162266737368992331,0.56049999999999955413,0.55162266737368992331
7.21999999999999975131,29.00000000000000000000,9.03784715536986738016,0.55210261938249771685,0.56099999999999949907,0.55210261938249771685
7.23000000000000042633,29.00000000000000000000,9.02820430820375285919,0.55258255030457092971,0.56149999999999944400,0.55258255030457092971
7.24000000000000021316,29.00000000000000000000,9.01856146103763833821,0.55306246014129922806,0.56199999999999949996,0.55306246014129922806
7.25000000000000000000,29.00000000000000000000,9.00891861387152559359,0.55354234889407183395,0.56249999999999944489,0.55354234889407183395
7.25999999999999978684,29.00000000000000000000,8.99927576670541284898,0.55402221656427841356,0.56299999999999938982,0.55402221656427841356
7.26999999999999957367,29.00000000000000000000,8.98963291953930010436,0.55450206315330829998,0.56349999999999944578,0.55450206315330829998
7.28000000000000024869,29.00000000000000000000,8.97999007237318380703,0.55498188866255049323,0.56399999999999950173,0.55498188866255049323
7.29000000000000003553,29.00000000000000000000,8.97034722520707283877,0.55546169309339388231,0.56449999999999944666,0.55546169309339388231
7.29999999999999982236,29.00000000000000000000,8.96070437804095831780,0.55594147644722780033,0.56499999999999950262,0.55594147644722780033
7.30999999999999960920,29.00000000000000000000,8.95106153087484379682,0.55642123872544069219,0.56549999999999944755,0.55642123872544069219
7.32000000000000028422,29.00000000000000000000,8.94141868370873105221,0.55690097992942122485,0.56599999999999950351,0.55690097992942122485
7.33000000000000007105,29.00000000000000000000,8.93177583654261653123,0.55738070006055806527,0.56649999999999944844,0.55738070006055806527
7.33999999999999985789,29.00000000000000000000,8.92213298937650378662,0.55786039912023954734,0.56699999999999939337,0.55786039912023954734
7.34999999999999964473,29.00000000000000000000,8.91249014221038926564,0.55834007710985411599,0.56749999999999944933,0.55834007710985411599
7.36000000000000031974,29.00000000000000000000,8.90284729504427296831,0.55881973403078988305,0.56799999999999950528,0.55881973403078988305
7.37000000000000010658,29.00000000000000000000,8.89320444787815844734,0.55929936988443473833,0.56849999999999945022,0.55929936988443473833
7.37999999999999989342,29.00000000000000000000,8.88356160071204570272,0.55977898467217690470,0.56899999999999950617,0.55977898467217690470
7.38999999999999968026,29.00000000000000000000,8.87391875354593295810,0.56025857839540371685,0.56949999999999945111,0.56025857839540371685
7.40000000000000035527,29.00000000000000000000,8.86427590637982198984,0.56073815105550317561,0.56999999999999939604,0.56073815105550317561
7.41000000000000014211,29.00000000000000000000,8.85463305921370924523,0.56121770265386305976,0.57049999999999934097,0.56121770265386305976
7.41999999999999992895,29.00000000000000000000,8.84499021204759472425,0.56169723319187059296,0.57099999999999939693,0.56169723319187059296
7.42999999999999971578,28.00000000000000000000,8.84517574901983927305,0.56183725085430680224,0.57149999999999934186,0.56183725085430680224
7.44000000000000039080,28.00000000000000000000,8.83554612897007274341,0.56231600018076532965,0.57199999999999939782,0.56231600018076532965
7.45000000000000017764,28.00000000000000000000,8.82591650892030799014,0.56279472771807903531,0.57249999999999945377,0.56279472771807903531
7.45999999999999996447,28.00000000000000000000,8.81628688887053968415,0.56327343346773517396,0.57299999999999939870,0.56327343346773517396
7.46999999999999975131,28.00000000000000000000,8.80665726882077670723,0.56375211743122122243,0.57349999999999945466,0.56375211743122122243
7.48000000000000042633,28.00000000000000000000,8.79702764877101017760,0.56423077961002443548,0.57399999999999939959,0.56423077961002443548
7.49000000000000021316,28.00000000000000000000,8.78739802872124542432,0.56470942000563184582,0.57449999999999934452,0.56470942000563184582
7.50000000000000000000,28.00000000000000000000,8.77776840867147711833,0.56518803861953059720,0.57499999999999940048,0.56518803861953059720
7.50999999999999978684,28.00000000000000000000,8.76813878862171414141,0.56566663545320716722,0.57549999999999934541,0.56566663545320716722
7.51999999999999957367,28.00000000000000000000,8.75850916857194583542,0.56614521050814847758,0.57599999999999929035,0.56614521050814847758
7.53000000000000024869,28.00000000000000000000,8.74887954852217930579,0.56662376378584111691,0.57649999999999945732,0.56662376378584111691
7.54000000000000003553,28.00000000000000000000,8.73924992847241632887,0.56710229528777100771,0.57699999999999940226,0.56710229528777100771
7.54999999999999982236,28.00000000000000000000,8.72962030842264979924,0.56758080501542496066,0.57749999999999934719,0.56758080501542496066
7.55999999999999960920,28.00000000000000000000,8.71999068837288149325,0.56805929297028923131,0.57799999999999940314,0.56805929297028923131
7.57000000000000028422,28.00000000000000000000,8.71036106832311673998,0.56853775915384907602,0.57849999999999934808,0.56853775915384907602
7.58000000000000007105,28.00000000000000000000,8.70073144827335021034,0.56901620356759108343,0.57899999999999940403,0.56901620356759108343
7.58999999999999985789,28.00000000000000000000,8.69110182822358723342,0.56949462621300039888,0.57949999999999934897,0.56949462621300039888
7.59999999999999964473,28.00000000000000000000,8.68147220817382070379,0.56997302709156305589,0.57999999999999929390,0.56997302709156305589
7.61000000000000031974,28.00000000000000000000,8.67184258812405062145,0.57045140620476464388,0.58049999999999934985,0.57045140620476464388
7.62000000000000010658,28.00000000000000000000,8.66221296807428764453,0.57092976355408997513,0.58099999999999940581,0.57092976355408997513
7.62999999999999989342,28.00000000000000000000,8.65258334802451933854,0.57140809914102452804,0.58149999999999935074,0.57140809914102452804
7.63999999999999968026,28.00000000000000000000,8.64295372797475636162,0.57188641296705322592,0.58199999999999940670,0.57188641296705322592
7.65000000000000035527,28.00000000000000000000,8.63332410792499160834,0.57236470503366110307,0.58249999999999935163,0.57236470503366110307
7.66000000000000014211,28.00000000000000000000,8.62369448787522507871,0.57284297534233286076,0.58299999999999929656,0.57284297534233286076
7.66999999999999992895,28.00000000000000000000,8.61406486782545854908,0.57332122389455342226,0.58349999999999935252,0.57332122389455342226
7.67999999999999971578,28.00000000000000000000,8.60443524777569201945,0.57379945069180682271,0.58399999999999929745,0.57379945069180682271
7.69000000000000039080,28.00000000000000000000,8.59480562772592726617,0.57427765573557776335,0.58449999999999935341,0.57427765573557776335
7.70000000000000017764,28.00000000000000000000,8.58517600767616073654,0.57475583902735061237,0.58499999999999940936,0.57475583902735061237
7.70999999999999996447,28.00000000000000000000,8.57554638762639598326,0.57523400056860896079,0.58549999999999935429,0.57523400056860896079
7.71999999999999975131,28.00000000000000000000,8.56591676757662767727,0.57571214036083728782,0.58599999999999929923,0.57571214036083728782
7.73000000000000042633,28.00000000000000000000,8.55628714752686114764,0.57619025840551918449,0.58649999999999935518,0.57619025840551918449
7.74000000000000021316,28.00000000000000000000,8.54665752747709639436,0.57666835470413846387,0.58699999999999930012,0.57666835470413846387
7.75000000000000000000,28.00000000000000000000,8.53702790742733164109,0.57714642925817871699,0.58749999999999935607,0.57714642925817871699
7.75999999999999978684,28.00000000000000000000,8.52739828737756511146,0.57762448206912320181,0.58799999999999930100,0.57762448206912320181
7.76999999999999957367,28.00000000000000000000,8.51776866732780035818,0.57810251313845517629,0.58849999999999924594,0.57810251313845517629
7.78000000000000024869,28.00000000000000000000,8.50813904727803205219,0.57858052246765823146,0.58899999999999930189,0.57858052246765823146
7.79000000000000003553,28.00000000000000000000,8.49850942722826907527,0.57905851005821495914,0.58949999999999935785,0.57905851005821495914
7.79999999999999982236,28.00000000000000000000,8.48887980717850254564,0.57953647591160839525,0.58999999999999930278,0.57953647591160839525
7.80999999999999960920,28.00000000000000000000,8.47925018712873779236,0.58001442002932135367,0.59049999999999924771,0.58001442002932135367
7.82000000000000028422,28.00000000000000000000,8.46962056707897126273,0.58049234241283642621,0.59099999999999930367,0.58049234241283642621
7.83000000000000007105,28.00000000000000000000,8.45999094702920473310,0.58097024306363609369,0.59149999999999924860,0.58097024306363609369
7.83999999999999985789,28.00000000000000000000,8.45036132697943997982,0.58144812198320261487,0.59199999999999919353,0.58144812198320261487
7.84999999999999964473,28.00000000000000000000,8.44073170692967167383,0.58192597917301858157,0.59249999999999924949,0.58192597917301858157
7.86000000000000031974,27.00000000000000000000,8.44229899288463769835,0.58200380229445902724,0.59299999999999930544,0.58200380229445902724
7.87000000000000010658,27.00000000000000000000,8.43268361745231764814,0.58248078799948921347,0.59349999999999925038,0.58248078799948921347
7.87999999999999989342,27.00000000000000000000,8.42306824201999759794,0.58295775119827486499,0.59399999999999930633,0.58295775119827486499
7.88999999999999968026,27.00000000000000000000,8.41345286658767932408,0.58343469189240859674,0.59449999999999925127,0.58343469189240859674
7.90000000000000035527,27.00000000000000000000,8.40383749115535927388,0.58391161008348357875,0.59499999999999930722,0.58391161008348357875
7.91000000000000014211,27.00000000000000000000,8.39422211572303922367,0.58438850577309198187,0.59549999999999925215,0.58438850577309198187
7.91999999999999992895,27.00000000000000000000,8.38460674029072094982,0.58486537896282642102,0.59599999999999919709,0.58486537896282642102
7.92999999999999971578,27.00000000000000000000,8.37499136485840089961,0.58534222965427928909,0.59649999999999925304,0.58534222965427928909
7.94000000000000039080,27.00000000000000000000,8.36537598942607907304,0.58581905784904275691,0.59699999999999930900,0.58581905784904275691
7.95000000000000017764,27.00000000000000000000,8.35576061399375902283,0.58629586354870844023,0.59749999999999925393,0.58629586354870844023
7.95999999999999996447,27.00000000000000000000,8.34614523856144074898,0.58677264675486817680,0.59799999999999930989,0.58677264675486817680
7.96999999999999975131,27.00000000000000000000,8.33652986312911892242,0.58724940746911402645,0.59849999999999925482,0.58724940746911402645
7.98000000000000042633,27.00000000000000000000,8.32691448769680064856,0.58772614569303704979,0.59899999999999919975,0.58772614569303704979
7.99000000000000021316,27.00000000000000000000,8.31729911226448237471,0.58820286142822908459,0.59949999999999925571,0.58820286142822908459
8.00000000000000000000,27.00000000000000000000,8.30768373683216410086,0.58867955467628096944,0.59999999999999920064,0.58867955467628096944
8.00999999999999978684,27.00000000000000000000,8.29806836139983516887,0.58915622543878476414,0.60049999999999958966,0.58915622543878476414
8.01999999999999957367,27.00000000000000000000,8.28845298596751334230,0.58963287371732997499,0.60099999999999975664,0.58963287371732997499
8.02999999999999936051,27.00000000000000000000,8.27883761053519506845,0.59010949951350777365,0.60149999999999970157,0.59010949951350777365
8.03999999999999914735,27.00000000000000000000,8.26922223510287324189,0.59058610282890910970,0.60199999999999975753,0.59058610282890910970
8.05000000000000071054,27.00000000000000000000,8.25960685967055319168,0.59106268366512426660,0.60249999999999981348,0.59106268366512426660
8.06000000000000049738,27.00000000000000000000,8.24999148423823136511,0.59153924202374363883,0.60299999999999986944,0.59153924202374363883
8.07000000000000028422,27.00000000000000000000,8.24037610880591309126,0.59201577790635728782,0.60349999999999981437,0.59201577790635728782
8.08000000000000007105,27.00000000000000000000,8.23076073337359481741,0.59249229131455527497,0.60399999999999987033,0.59249229131455527497
8.08999999999999985789,27.00000000000000000000,8.22114535794127476720,0.59296878224992755069,0.60449999999999981526,0.59296878224992755069
8.09999999999999964473,27.00000000000000000000,8.21152998250895294063,0.59344525071406395433,0.60499999999999976019,0.59344525071406395433
8.10999999999999943157,27.00000000000000000000,8.20191460707663466678,0.59392169670855365915,0.60549999999999970512,0.59392169670855365915
8.11999999999999921840,27.00000000000000000000,8.19229923164431639293,0.59439812023498650451,0.60599999999999976108,0.59439812023498650451
8.13000000000000078160,27.00000000000000000000,8.18268385621199456637,0.59487452129495166364,0.60649999999999981704,0.59487452129495166364
8.14000000000000056843,27.00000000000000000000,8.17306848077967451616,0.59535089989003797672,0.60699999999999976197,0.59535089989003797672
8.15000000000000035527,27.00000000000000000000,8.16345310534735446595,0.59582725602183495006,0.60749999999999981792,0.59582725602183495006
8.16000000000000014211,27.00000000000000000000,8.15383772991503619210,0.59630358969193086871,0.60799999999999976286,0.59630358969193086871
8.16999999999999992895,27.00000000000000000000,8.14422235448271614189,0.59677990090191468386,0.60849999999999981881,0.59677990090191468386
8.17999999999999971578,27.00000000000000000000,8.13460697905039609168,0.59725618965337490263,0.60899999999999976374,0.59725618965337490263
8.18999999999999950262,27.00000000000000000000,8.12499160361807781783,0.59773245594789969903,0.60949999999999970868,0.59773245594789969903
8.19999999999999928946,27.00000000000000000000,8.11537622818575599126,0.59820869978707769121,0.60999999999999976463,0.59820869978707769121
8.21000000000000085265,27.00000000000000000000,8.10576085275343771741,0.59868492117249649809,0.61049999999999982059,0.59868492117249649809
8.22000000000000063949,27.00000000000000000000,8.09614547732112121992,0.59916112010574418267,0.61099999999999976552,0.59916112010574418267
8.23000000000000042633,27.00000000000000000000,8.08653010188880116971,0.59963729658840880798,0.61149999999999971045,0.59963729658840880798
8.24000000000000021316,27.00000000000000000000,8.07691472645648111950,0.60011345062207788192,0.61199999999999976641,0.60011345062207788192
8.25000000000000000000,27.00000000000000000000,8.06729935102416106929,0.60058958220833857933,0.61249999999999971134,0.60058958220833857933
8.25999999999999978684,27.00000000000000000000,8.05768397559184101908,0.60106569134877851912,0.61299999999999965627,0.60106569134877851912
8.26999999999999957367,27.00000000000000000000,8.04806860015952274523,0.60154177804498487614,0.61349999999999971223,0.60154177804498487614
8.27999999999999936051,27.00000000000000000000,8.03845322472720091866,0.60201784229854449215,0.61399999999999965716,0.60201784229854449215
8.28999999999999914735,27.00000000000000000000,8.02883784929488619753,0.60249388411104420893,0.61449999999999971312,0.60249388411104420893
8.30000000000000071054,27.00000000000000000000,8.01922247386255904189,0.60296990348407142335,0.61499999999999976907,0.60296990348407142335
8.31000000000000049738,26.00000000000000000000,8.02239202084244595881,0.60297352570478046641,0.61549999999999971401,0.60297352570478046641
8.32000000000000028422,26.00000000000000000000,8.01279202962880354733,0.60344857034367027637,0.61599999999999976996,0.60344857034367027637
8.33000000000000007105,26.00000000000000000000,8.00319203841515403042,0.60392359171435539000,0.61649999999999971489,0.60392359171435539000
8.33999999999999985789,26.00000000000000000000,7.99359204720151161894,0.60439858981854488462,0.61699999999999965983,0.60439858981854488462
8.34999999999999964473,26.00000000000000000000,7.98399205598787187199,0.60487356465794839266,0.61749999999999971578,0.60487356465794839266
8.35999999999999943157,26.00000000000000000000,7.97439206477422413144,0.60534851623427510248,0.61799999999999966072,0.60534851623427510248
8.36999999999999921840,26.00000000000000000000,7.96479207356058438450,0.60582344454923386934,0.61849999999999971667,0.60582344454923386934
8.38000000000000078160,26.00000000000000000000,7.95519208234694374937,0.60629834960453365955,0.61899999999999977263,0.60629834960453365955
8.39000000000000056843,26.00000000000000000000,7.94559209113329867336,0.60677323140188299533,0.61949999999999971756,0.60677323140188299533
8.40000000000000035527,26.00000000000000000000,7.93599209991965359734,0.60724808994299062093,0.61999999999999966249,0.60724808994299062093
8.41000000000000014211,26.00000000000000000000,7.92639210870601207404,0.60772292522956472549,0.62049999999999960743,0.60772292522956472549
8.41999999999999992895,26.00000000000000000000,7.91679211749236877438,0.60819773726331349817,0.62099999999999966338,0.60819773726331349817
8.42999999999999971578,26.00000000000000000000,7.90719212627872636290,0.60867252604594490606,0.62149999999999960831,0.60867252604594490606
8.43999999999999950262,26.00000000000000000000,7.89759213506508306324,0.60914729157916691626,0.62199999999999966427,0.60914729157916691626
8.44999999999999928946,26.00000000000000000000,7.88799214385143976358,0.60962203386468716282,0.62249999999999960920,0.60962203386468716282
8.46000000000000085265,26.00000000000000000000,7.87839215263779468756,0.61009675290421305771,0.62299999999999966516,0.61009675290421305771
8.47000000000000063949,26.00000000000000000000,7.86879216142415227608,0.61057144869945201293,0.62349999999999972111,0.61057144869945201293
8.48000000000000042633,26.00000000000000000000,7.85919217021050631189,0.61104612125211121842,0.62399999999999966604,0.61104612125211121842
8.49000000000000021316,26.00000000000000000000,7.84959217899686567677,0.61152077056389730902,0.62449999999999961098,0.61152077056389730902
8.50000000000000000000,26.00000000000000000000,7.83999218778322060075,0.61199539663651780774,0.62499999999999966693,0.61199539663651780774
8.50999999999999978684,26.00000000000000000000,7.83039219656958174198,0.61246999947167868328,0.62549999999999961187,0.61246999947167868328
8.51999999999999957367,26.00000000000000000000,7.82079220535593755415,0.61294457907108690353,0.62599999999999966782,0.61294457907108690353
8.52999999999999936051,26.00000000000000000000,7.81119221414229247813,0.61341913543644877027,0.62649999999999961275,0.61341913543644877027
8.53999999999999914735,26.00000000000000000000,7.80159222292865095483,0.61389366856947025219,0.62699999999999955769,0.61389366856947025219
8.55000000000000071054,26.00000000000000000000,7.79199223171500499063,0.61436817847185754005,0.62749999999999961364,0.61436817847185754005
8.56000000000000049738,26.00000000000000000000,7.78239224050136524369,0.61484266514531626946,0.62799999999999966960,0.61484266514531626946
8.57000000000000028422,26.00000000000000000000,7.77279224928772016767,0.61531712859155218709,0.62849999999999961453,0.61531712859155218709
8.58000000000000007105,26.00000000000000000000,7.76319225807407775619,0.61579156881227070652,0.62899999999999955946,0.61579156881227070652
8.58999999999999985789,26.00000000000000000000,7.75359226686043623289,0.61626598580917724135,0.62949999999999961542,0.61626598580917724135
8.59999999999999964473,26.00000000000000000000,7.74399227564679026869,0.61674037958397720516,0.62999999999999956035,0.61674037958397720516
8.60999999999999943157,26.00000000000000000000,7.73439228443314519268,0.61721475013837523438,0.63049999999999950528,0.61721475013837523438
8.61999999999999921840,26.00000000000000000000,7.72479229321950278120,0.61768909747407640953,0.63099999999999967226,0.61768909747407640953
8.63000000000000078160,26.00000000000000000000,7.71519230200585948154,0.61816342159278525603,0.63149999999999972822,0.61816342159278525603
8.64000000000000056843,26.00000000000000000000,7.70559231079221529370,0.61863772249620607724,0.63199999999999967315,0.61863772249620607724
8.65000000000000035527,26.00000000000000000000,7.69599231957857199404,0.61911200018604362061,0.63249999999999972911,0.61911200018604362061
8.66000000000000014211,26.00000000000000000000,7.68639232836492869438,0.61958625466400163440,0.63299999999999967404,0.61958625466400163440
8.66999999999999992895,26.00000000000000000000,7.67679233715128717108,0.62006048593178431094,0.63349999999999961897,0.62006048593178431094
8.67999999999999971578,26.00000000000000000000,7.66719234593764475960,0.62053469399109562055,0.63399999999999967493,0.62053469399109562055
8.68999999999999950262,26.00000000000000000000,7.65759235472399968359,0.62100887884363886737,0.63449999999999961986,0.62100887884363886737
8.69999999999999928946,26.00000000000000000000,7.64799236351035904846,0.62148304049111791070,0.63499999999999956479,0.62148304049111791070
8.71000000000000085265,26.00000000000000000000,7.63839237229671397245,0.62195717893523605468,0.63549999999999973177,0.62195717893523605468
8.72000000000000063949,26.00000000000000000000,7.62879238108306978461,0.62243129417769615941,0.63599999999999967670,0.62243129417769615941
8.73000000000000042633,26.00000000000000000000,7.61919238986942648495,0.62290538622020152904,0.63649999999999962164,0.62290538622020152904
8.74000000000000021316,26.00000000000000000000,7.60959239865578407347,0.62337945506445480159,0.63699999999999967759,0.62337945506445480159
8.75000000000000000000,26.00000000000000000000,7.59999240744214166199,0.62385350071215861512,0.63749999999999962252,0.62385350071215861512
8.75999999999999978684,26.00000000000000000000,7.59039241622849747415,0.62432752316501571865,0.63799999999999967848,0.62432752316501571865
8.76999999999999957367,26.00000000000000000000,7.58079242501485595085,0.62480152242472808410,0.63849999999999962341,0.62480152242472808410
8.77999999999999936051,26.00000000000000000000,7.57119243380121176301,0.62527549849299823848,0.63899999999999956835,0.62527549849299823848
8.78999999999999914735,26.00000000000000000000,7.56159244258757023971,0.62574945137152793162,0.63949999999999962430,0.62574945137152793162
8.80000000000000071054,26.00000000000000000000,7.55199245137392338734,0.62622338106201924646,0.63999999999999968026,0.62622338106201924646
8.81000000000000049738,25.00000000000000000000,7.55707608077570114347,0.62613504998837266058,0.64049999999999962519,0.62613504998837266058
8.82000000000000028422,25.00000000000000000000,7.54749275583211787222,0.62660788387064014771,0.64099999999999968114,0.62660788387064014771
8.83000000000000007105,25.00000000000000000000,7.53790943088853371279,0.62708069367920571402,0.64149999999999973710,0.62708069367920571402
8.83999999999999985789,25.00000000000000000000,7.52832610594495132972,0.62755347941590799987,0.64199999999999968203,0.62755347941590799987
8.84999999999999964473,25.00000000000000000000,7.51874278100136894665,0.62802624108258542357,0.64249999999999973799,0.62802624108258542357
8.85999999999999943157,25.00000000000000000000,7.50915945605778656358,0.62849897868107584831,0.64299999999999968292,0.62849897868107584831
8.86999999999999921840,25.00000000000000000000,7.49957613111420329233,0.62897169221321769239,0.64349999999999973888,0.62897169221321769239
8.88000000000000078160,25.00000000000000000000,7.48999280617061913290,0.62944438168084804186,0.64399999999999979483,0.62944438168084804186
8.89000000000000056843,25.00000000000000000000,7.48040948122703763801,0.62991704708580464889,0.64449999999999973976,0.62991704708580464889
8.90000000000000035527,25.00000000000000000000,7.47082615628345436676,0.63038968842992515462,0.64499999999999979572,0.63038968842992515462
8.91000000000000014211,25.00000000000000000000,7.46124283133987376004,0.63086230571504631204,0.64549999999999974065,0.63086230571504631204
8.91999999999999992895,25.00000000000000000000,7.45165950639628960062,0.63133489894300531819,0.64599999999999968558,0.63133489894300531819
8.92999999999999971578,25.00000000000000000000,7.44207618145270810572,0.63180746811563903709,0.64649999999999974154,0.63180746811563903709
8.93999999999999950262,25.00000000000000000000,7.43249285650912572265,0.63228001323478388862,0.64699999999999968647,0.63228001323478388862
8.94999999999999928946,25.00000000000000000000,7.42290953156554333958,0.63275253430227651474,0.64749999999999974243,0.63275253430227651474
8.96000000000000085265,25.00000000000000000000,7.41332620662195740380,0.63322503131995300230,0.64799999999999979838,0.63322503131995300230
8.97000000000000063949,25.00000000000000000000,7.40374288167837590890,0.63369750428964921607,0.64849999999999974332,0.63369750428964921607
8.98000000000000042633,25.00000000000000000000,7.39415955673479441401,0.63416995321320124290,0.64899999999999979927,0.63416995321320124290
8.99000000000000021316,25.00000000000000000000,7.38457623179121114276,0.63464237809244472555,0.64949999999999974420,0.63464237809244472555
9.00000000000000000000,25.00000000000000000000,7.37499290684762787151,0.63511477892921519572,0.64999999999999980016,0.63511477892921519572
9.00999999999999978684,25.00000000000000000000,7.36540958190404637662,0.63558715572534763005,0.65049999999999974509,0.63558715572534763005
9.01999999999999957367,25.00000000000000000000,7.35582625696046310537,0.63605950848267744924,0.65099999999999969003,0.63605950848267744924
9.02999999999999936051,25.00000000000000000000,7.34624293201687805777,0.63653183720303974091,0.65149999999999985700,0.63653183720303974091
9.03999999999999914735,25.00000000000000000000,7.33665960707329656287,0.63700414188826870454,0.65199999999999980194,0.63700414188826870454
9.05000000000000071054,25.00000000000000000000,7.32707628212971240345,0.63747642254019931674,0.65249999999999985789,0.63747642254019931674
9.06000000000000049738,25.00000000000000000000,7.31749295718612913220,0.63794867916066588798,0.65299999999999991385,0.63794867916066588798
9.07000000000000028422,25.00000000000000000000,7.30790963224254586095,0.63842091175150228466,0.65349999999999985878,0.63842091175150228466
9.08000000000000007105,25.00000000000000000000,7.29832630729896436605,0.63889312031454281726,0.65399999999999991473,0.63889312031454281726
9.08999999999999985789,25.00000000000000000000,7.28874298235538109481,0.63936530485162113013,0.65449999999999985967,0.63936530485162113013
9.09999999999999964473,25.00000000000000000000,7.27915965741179959991,0.63983746536457086762,0.65499999999999980460,0.63983746536457086762
9.10999999999999943157,25.00000000000000000000,7.26957633246821632866,0.64030960185522556305,0.65549999999999986056,0.64030960185522556305
9.11999999999999921840,25.00000000000000000000,7.25999300752463216924,0.64078171432541819463,0.65599999999999980549,0.64078171432541819463
9.13000000000000078160,25.00000000000000000000,7.25040968258104978617,0.64125380277698218467,0.65649999999999986144,0.64125380277698218467
9.14000000000000056843,25.00000000000000000000,7.24082635763746740309,0.64172586721175017832,0.65699999999999991740,0.64172586721175017832
9.15000000000000035527,25.00000000000000000000,7.23124303269388324367,0.64219790763155482072,0.65749999999999986233,0.64219790763155482072
9.16000000000000014211,25.00000000000000000000,7.22165970775030263695,0.64266992403822875701,0.65799999999999991829,0.64266992403822875701
9.16999999999999992895,25.00000000000000000000,7.21207638280672114206,0.64314191643360396622,0.65849999999999986322,0.64314191643360396622
9.17999999999999971578,25.00000000000000000000,7.20249305786313698263,0.64361388481951320450,0.65899999999999991918,0.64361388481951320450
9.18999999999999950262,25.00000000000000000000,7.19290973291955548774,0.64408582919778767373,0.65949999999999986411,0.64408582919778767373
9.19999999999999928946,25.00000000000000000000,7.18332640797596955196,0.64455774957025979699,0.65999999999999992006,0.64455774957025979699
9.21000000000000085265,25.00000000000000000000,7.17374308303238805706,0.64502964593876055410,0.66049999999999997602,0.64502964593876055410
9.22000000000000063949,25.00000000000000000000,7.16415975808880300946,0.64550151830512181306,0.66099999999999992095,0.64550151830512181306
9.23000000000000042633,25.00000000000000000000,7.15457643314522062639,0.64597336667117433162,0.66149999999999997691,0.64597336667117433162
9.24000000000000021316,25.00000000000000000000,7.14499310820163646696,0.64644519103874942267,0.66200000000000003286,0.64644519103874942267
9.25000000000000000000,25.00000000000000000000,7.13540978325805230753,0.64691699140967784398,0.66249999999999997780,0.64691699140967784398
9.25999999999999978684,25.00000000000000000000,7.12582645831447347717,0.64738876778578990923,0.66300000000000003375,0.64738876778578990923
9.26999999999999957367,25.00000000000000000000,7.11624313337088931775,0.64786052016891637617,0.66349999999999997868,0.64786052016891637617
9.27999999999999936051,25.00000000000000000000,7.10665980842730515832,0.64833224856088778054,0.66400000000000003464,0.64833224856088778054
9.28999999999999914735,25.00000000000000000000,7.09707648348372277525,0.64880395296353354784,0.66449999999999997957,0.64880395296353354784
9.30000000000000071054,25.00000000000000000000,7.08749315854014039218,0.64927563337868399174,0.66500000000000003553,0.64927563337868399174
9.31000000000000049738,25.00000000000000000000,7.07790983359655712093,0.64974728980816875978,0.66550000000000009148,0.64974728980816875978
9.32000000000000028422,25.00000000000000000000,7.06832650865297296150,0.65021892225381727748,0.66600000000000003642,0.65021892225381727748
9.33000000000000007105,25.00000000000000000000,7.05874318370939324296,0.65069053071745885930,0.66650000000000009237,0.65069053071745885930
9.33999999999999985789,24.00000000000000000000,7.06608041499058625590,0.65049053339082540948,0.66700000000000003730,0.65049053339082540948
9.34999999999999964473,24.00000000000000000000,7.05651520559254308296,0.65096090584547006141,0.66749999999999998224,0.65096090584547006141
9.35999999999999943157,24.00000000000000000000,7.04694999619449724548,0.65143125337000618025,0.66800000000000003819,0.65143125337000618025
9.36999999999999921840,24.00000000000000000000,7.03738478679645496072,0.65190157596641551407,0.66849999999999998312,0.65190157596641551407
9.38000000000000078160,24.00000000000000000000,7.02781957739840823507,0.65237187363668003304,0.66900000000000003908,0.65237187363668003304
9.39000000000000056843,24.00000000000000000000,7.01825436800036506213,0.65284214638278115217,0.66950000000000009504,0.65284214638278115217
9.40000000000000035527,24.00000000000000000000,7.00868915860231744830,0.65331239420670006446,0.67000000000000015099,0.65331239420670006446
9.41000000000000014211,24.00000000000000000000,6.99912394920427338718,0.65378261711041774085,0.67050000000000009592,0.65378261711041774085
9.41999999999999992895,24.00000000000000000000,6.98955873980622754971,0.65425281509591504125,0.67100000000000004086,0.65425281509591504125
9.42999999999999971578,24.00000000000000000000,6.97999353040818526495,0.65472298816517282560,0.67150000000000009681,0.65472298816517282560
9.43999999999999950262,24.00000000000000000000,6.97042832101014120383,0.65519313632017150972,0.67200000000000004174,0.65519313632017150972
9.44999999999999928946,24.00000000000000000000,6.96086311161209980725,0.65566325956289128740,0.67250000000000009770,0.65566325956289128740
9.46000000000000085265,24.00000000000000000000,6.95129790221404952888,0.65613335789531246345,0.67300000000000015365,0.65613335789531246345
9.47000000000000063949,24.00000000000000000000,6.94173269281600369141,0.65660343131941445449,0.67350000000000009859,0.65660343131941445449
9.48000000000000042633,24.00000000000000000000,6.93216748341796051847,0.65707347983717701023,0.67400000000000015454,0.65707347983717701023
9.49000000000000021316,24.00000000000000000000,6.92260227401991468099,0.65754350345057943628,0.67450000000000009948,0.65754350345057943628
9.50000000000000000000,24.00000000000000000000,6.91303706462187150805,0.65801350216160103823,0.67500000000000015543,0.65801350216160103823
9.50999999999999978684,24.00000000000000000000,6.90347185522382567058,0.65848347597222089966,0.67550000000000010036,0.65848347597222089966
9.51999999999999957367,24.00000000000000000000,6.89390664582578249764,0.65895342488441743800,0.67600000000000004530,0.65895342488441743800
9.52999999999999936051,24.00000000000000000000,6.88434143642774021288,0.65942334890016962579,0.67650000000000010125,0.65942334890016962579
9.53999999999999914735,24.00000000000000000000,6.87477622702969348722,0.65989324802145588045,0.67700000000000004619,0.65989324802145588045
9.55000000000000071054,24.00000000000000000000,6.86521101763164853793,0.66036312225025395328,0.67750000000000021316,0.66036312225025395328
9.56000000000000049738,24.00000000000000000000,6.85564580823360181228,0.66083297158854181763,0.67800000000000015810,0.66083297158854181763
9.57000000000000028422,24.00000000000000000000,6.84608059883555863934,0.66130279603829733581,0.67850000000000010303,0.66130279603829733581
9.58000000000000007105,24.00000000000000000000,6.83651538943751546640,0.66177259560149814810,0.67900000000000015898,0.66177259560149814810
9.58999999999999985789,24.00000000000000000000,6.82695018003946962892,0.66224237028012122863,0.67950000000000010392,0.66224237028012122863
9.59999999999999964473,24.00000000000000000000,6.81738497064142467963,0.66271212007614399564,0.68000000000000015987,0.66271212007614399564
9.60999999999999943157,24.00000000000000000000,6.80781976124338239487,0.66318184499154309020,0.68050000000000010481,0.66318184499154309020
9.61999999999999921840,24.00000000000000000000,6.79825455184533566921,0.66365154502829548644,0.68100000000000016076,0.66365154502829548644
9.63000000000000078160,24.00000000000000000000,6.78868934244729249627,0.66412122018837727033,0.68150000000000021672,0.66412122018837727033
9.64000000000000056843,24.00000000000000000000,6.77912413304924665880,0.66459087047376508295,0.68200000000000016165,0.66459087047376508295
9.65000000000000035527,24.00000000000000000000,6.76955892365120082133,0.66506049588643478820,0.68250000000000021760,0.66506049588643478820
9.66000000000000014211,24.00000000000000000000,6.75999371425315764839,0.66553009642836191695,0.68300000000000016254,0.66553009642836191695
9.66999999999999992895,24.00000000000000000000,6.75042850485511358727,0.66599967210152277719,0.68350000000000021849,0.66599967210152277719
9.67999999999999971578,24.00000000000000000000,6.74086329545706952615,0.66646922290789223364,0.68400000000000016342,0.66646922290789223364
9.68999999999999950262,24.00000000000000000000,6.73129808605902457685,0.66693874884944559511,0.68450000000000010836,0.66693874884944559511
9.69999999999999928946,24.00000000000000000000,6.72173287666097962756,0.66740824992815817041,0.68500000000000016431,0.66740824992815817041
9.71000000000000085265,24.00000000000000000000,6.71216766726293379008,0.66787772614600460219,0.68550000000000022027,0.66787772614600460219
9.72000000000000063949,24.00000000000000000000,6.70260245786488972897,0.66834717750495908906,0.68600000000000016520,0.66834717750495908906
9.73000000000000042633,24.00000000000000000000,6.69303724846684477967,0.66881660400699649571,0.68650000000000022116,0.66881660400699649571
9.74000000000000021316,24.00000000000000000000,6.68347203906880071855,0.66928600565409068768,0.68700000000000016609,0.66928600565409068768
9.75000000000000000000,24.00000000000000000000,6.67390682967075576926,0.66975538244821586353,0.68750000000000011102,0.66975538244821586353
9.75999999999999978684,24.00000000000000000000,6.66434162027271081996,0.67022473439134566675,0.68800000000000005596,0.67022473439134566675
9.76999999999999957367,24.00000000000000000000,6.65477641087466764702,0.67069406148545362978,0.68850000000000011191,0.67069406148545362978
9.77999999999999936051,24.00000000000000000000,6.64521120147662180955,0.67116336373251306302,0.68900000000000005684,0.67116336373251306302
9.78999999999999914735,24.00000000000000000000,6.63564599207857863661,0.67163264113449694381,0.68950000000000000178,0.67163264113449694381
9.80000000000000071054,24.00000000000000000000,6.62608078268053279913,0.67210189369337869358,0.69000000000000016875,0.67210189369337869358
9.81000000000000049738,24.00000000000000000000,6.61651557328248696166,0.67257112141113051251,0.69050000000000011369,0.67257112141113051251
9.82000000000000028422,24.00000000000000000000,6.60695036388444290054,0.67304032428972493385,0.69100000000000005862,0.67304032428972493385
9.83000000000000007105,24.00000000000000000000,6.59738515448639795125,0.67350950233113460186,0.69150000000000011458,0.67350950233113460186
9.83999999999999985789,24.00000000000000000000,6.58781994508835477831,0.67397865553733105060,0.69200000000000005951,0.67397865553733105060
9.84999999999999964473,24.00000000000000000000,6.57825473569031071719,0.67444778391028659126,0.69250000000000000444,0.67444778391028659126
9.85999999999999943157,24.00000000000000000000,6.56868952629226576789,0.67491688745197264687,0.69299999999999994937,0.67491688745197264687
9.86999999999999921840,24.00000000000000000000,6.55912431689422170678,0.67538596616436097353,0.69350000000000000533,0.67538596616436097353
9.88000000000000078160,24.00000000000000000000,6.54955910749617409294,0.67585502004942255017,0.69400000000000006128,0.67585502004942255017
9.89000000000000056843,24.00000000000000000000,6.53999389809813092000,0.67632404910912835572,0.69450000000000000622,0.67632404910912835572
9.90000000000000035527,24.00000000000000000000,6.53042868870008508253,0.67679305334544936912,0.69499999999999995115,0.67679305334544936912
9.91000000000000014211,24.00000000000000000000,6.52086347930204190959,0.67726203276035612522,0.69549999999999989608,0.67726203276035612522
9.91999999999999992895,23.00000000000000000000,6.53090325649027292343,0.67692331699820695867,0.69599999999999995204,0.67692331699820695867
9.92999999999999971578,23.00000000000000000000,6.52135780954171728752,0.67739089557316201073,0.69649999999999989697,0.67739089557316201073
9.93999999999999950262,23.00000000000000000000,6.51181236259316431614,0.67785844831032338043,0.69699999999999984190,0.67785844831032338043
9.94999999999999928946,23.00000000000000000000,6.50226691564461134476,0.67832597521183246592,0.69749999999999989786,0.67832597521183246592
9.96000000000000085265,23.00000000000000000000,6.49272146869605482067,0.67879347627983088742,0.69799999999999995381,0.67879347627983088742
9.97000000000000063949,23.00000000000000000000,6.48317602174749918476,0.67926095151645926595,0.69849999999999989875,0.67926095151645926595
9.98000000000000042633,23.00000000000000000000,6.47363057479894532520,0.67972840092385877764,0.69899999999999995470,0.67972840092385877764
9.99000000000000021316,23.00000000000000000000,6.46408512785038791293,0.68019582450417015451,0.69949999999999989964,0.68019582450417015451
10.00000000000000000000,23.00000000000000000000,6.45453968090183671791,0.68066322225953324043,0.69999999999999984457,0.68066322225953324043
10.00999999999999978684,23.00000000000000000000,6.44499423395328108199,0.68113059419208921152,0.70049999999999990052,0.68113059419208921152
10.01999999999999957367,23.00000000000000000000,6.43544878700472722244,0.68159794030397691245,0.70099999999999984546,0.68159794030397691245
10.02999999999999936051,23.00000000000000000000,6.42590334005617247470,0.68206526059733674217,0.70149999999999979039,0.68206526059733674217
10.03999999999999914735,23.00000000000000000000,6.41635789310761861515,0.68253255507430776738,0.70199999999999973532,0.68253255507430776738
10.05000000000000071054,23.00000000000000000000,6.40681244615906209106,0.68299982373702983196,0.70249999999999990230,0.68299982373702983196
10.06000000000000049738,23.00000000000000000000,6.39726699921050734332,0.68346706658764122544,0.70299999999999984723,0.68346706658764122544
10.07000000000000028422,23.00000000000000000000,6.38772155226195348376,0.68393428362828079248,0.70349999999999979217,0.68393428362828079248
10.08000000000000007105,23.00000000000000000000,6.37817610531339962421,0.68440147486108726671,0.70399999999999973710,0.68440147486108726671
10.08999999999999985789,23.00000000000000000000,6.36863065836484487647,0.68486864028819893768,0.70449999999999979305,0.68486864028819893768
10.09999999999999964473,23.00000000000000000000,6.35908521141628924056,0.68533577991175387290,0.70499999999999973799,0.68533577991175387290
10.10999999999999943157,23.00000000000000000000,6.34953976446773449283,0.68580289373388947372,0.70549999999999968292,0.68580289373388947372
10.11999999999999921840,23.00000000000000000000,6.33999431751917974509,0.68626998175674391867,0.70599999999999973888,0.68626998175674391867
10.13000000000000078160,23.00000000000000000000,6.33044887057062410918,0.68673704398245405400,0.70649999999999968381,0.68673704398245405400
10.14000000000000056843,23.00000000000000000000,6.32090342362207024962,0.68720408041315705905,0.70699999999999962874,0.68720408041315705905
10.15000000000000035527,23.00000000000000000000,6.31135797667351461371,0.68767109105099000210,0.70749999999999957367,0.68767109105099000210
10.16000000000000014211,23.00000000000000000000,6.30181252972496164233,0.68813807589808917431,0.70799999999999951861,0.68813807589808917431
10.16999999999999992895,23.00000000000000000000,6.29226708277640600642,0.68860503495659142192,0.70849999999999946354,0.68860503495659142192
10.17999999999999971578,23.00000000000000000000,6.28272163582785125868,0.68907196822863248098,0.70899999999999929745,0.68907196822863248098
10.18999999999999950262,23.00000000000000000000,6.27317618887929828730,0.68953887571634830955,0.70949999999999924238,0.68953887571634830955
10.19999999999999928946,23.00000000000000000000,6.26363074193074265139,0.69000575742187497674,0.70999999999999918732,0.69000575742187497674
10.21000000000000085265,23.00000000000000000000,6.25408529498218612730,0.69047261334734766347,0.71049999999999924327,0.69047261334734766347
10.22000000000000063949,23.00000000000000000000,6.24453984803363137956,0.69093944349490143964,0.71099999999999918820,0.69093944349490143964
10.23000000000000042633,23.00000000000000000000,6.23499440108507840819,0.69140624786667115309,0.71149999999999891109,0.69140624786667115309
10.24000000000000021316,23.00000000000000000000,6.22544895413652454863,0.69187302646479131862,0.71199999999999818989,0.69187302646479131862
10.25000000000000000000,23.00000000000000000000,6.21593980765183840020,0.69232054176425394942,0.71248177301819481944,0.69232054176425394942
10.25999999999999978684,23.00000000000000000000,6.20639436099503516431,0.69276590093041490181,0.71295978278563931774,0.69276590093041490181
10.26999999999999957367,23.00000000000000000000,6.19684891433824436291,0.69321123550905416888,0.71343779255308381604,0.69321123550905416888
10.27999999999999936051,23.00000000000000000000,6.18730346762329208588,0.69365547973674679394,0.71391470542530177656,0.69365547973674679394
10.28999999999999914735,23.00000000000000000000,6.17775802067497092906,0.69409542378527266937,0.71438721763460732994,0.69409542378527266937
10.30000000000000071054,23.00000000000000000000,6.16821257372664799590,0.69453534354726376154,0.71485972984391299434,0.69453534354726376154
10.31000000000000049738,23.00000000000000000000,6.15866712677832506273,0.69497523902473101742,0.71533224205321854772,0.69497523902473101742
10.32000000000000028422,23.00000000000000000000,6.14912167983000301774,0.69541511021968516193,0.71580475426252421212,0.69541511021968516193
10.33000000000000007105,23.00000000000000000000,6.13957623288168274911,0.69585495713413647589,0.71627726647182976549,0.69585495713413647589
10.33999999999999985789,23.00000000000000000000,6.13003078593336070412,0.69629477977009568423,0.71674977868113531887,0.69629477977009568423
10.34999999999999964473,23.00000000000000000000,6.12048533898504043549,0.69673457812957284574,0.71722229089044098327,0.69673457812957284574
10.35999999999999943157,23.00000000000000000000,6.11093989203664644805,0.69717232945523777143,0.71769272080302448646,0.69717232945523777143
10.36999999999999921840,23.00000000000000000000,6.10139444508809525303,0.69760540404404414172,0.71815836106465646971,0.69760540404404414172
10.38000000000000078160,23.00000000000000000000,6.09184899813953695258,0.69803845473081316264,0.71862400132628856397,0.69803845473081316264
10.39000000000000056843,23.00000000000000000000,6.08230355119098131667,0.69847148151752347367,0.71908964158792054722,0.69847148151752347367
10.40000000000000035527,23.00000000000000000000,6.07275810424242834529,0.69890448440615338122,0.71955528184955253046,0.69890448440615338122
10.41000000000000014211,23.00000000000000000000,6.06321265729387448573,0.69933746339868152475,0.72002092211118451370,0.69933746339868152475
10.41999999999999992895,23.00000000000000000000,6.05366721034531884982,0.69977041849708576660,0.72048656237281649695,0.69977041849708576660
10.42999999999999971578,23.00000000000000000000,6.04412176339676587844,0.70020334970334396907,0.72095220263444848019,0.70020334970334396907
10.43999999999999950262,23.00000000000000000000,6.03457631644821024253,0.70063625701943388346,0.72141784289608046343,0.70063625701943388346
10.44999999999999928946,23.00000000000000000000,6.02503086949965815933,0.70106914044733281699,0.72188348315771244668,0.70106914044733281699
10.46000000000000085265,23.00000000000000000000,6.01548542255110074706,0.70150199998901818788,0.72234912341934454094,0.70150199998901818788
10.47000000000000063949,23.00000000000000000000,6.00593997560254688750,0.70193483564646674822,0.72281476368097652418,0.70193483564646674822
10.48000000000000042633,23.00000000000000000000,5.99639452865399302794,0.70236764742165513908,0.72328040394260850743,0.70236764742165513908
10.49000000000000021316,23.00000000000000000000,5.98684908170544094475,0.70280043531656011258,0.72374604420424049067,0.70280043531656011258
10.50000000000000000000,23.00000000000000000000,5.97730363475688442065,0.70323319933315808772,0.72421168446587247391,0.70323319933315808772
10.50999999999999978684,23.00000000000000000000,5.96775818780832967292,0.70365870620935577762,0.72466987547898931155,0.70365870620935577762
10.51999999999999957367,23.00000000000000000000,5.95821274085977581336,0.70408308202793079555,0.72512692580602922110,0.70408308202793079555
10.52999999999999936051,23.00000000000000000000,5.94866729391122284198,0.70450743443425778434,0.72558397613306924168,0.70450743443425778434
10.53999999999999914735,23.00000000000000000000,5.93912184696266631789,0.70493176343027408315,0.72604102646010926225,0.70493176343027408315
10.55000000000000071054,23.00000000000000000000,5.92957640001410979380,0.70535606901791692014,0.72649807678714928283,0.70535606901791692014
10.56000000000000049738,23.00000000000000000000,5.92003095306555682242,0.70578035119912307938,0.72695512711418930341,0.70578035119912307938
10.57000000000000028422,22.00000000000000000000,5.93336624052653416328,0.70522550790149240996,0.72741217744122932398,0.70522550790149240996
10.58000000000000007105,22.00000000000000000000,5.92384243820341449549,0.70564825663471786310,0.72786922776826934456,0.70564825663471786310
10.58999999999999985789,22.00000000000000000000,5.91431863588029571588,0.70607098097287790406,0.72832627809530936513,0.70607098097287790406
10.59999999999999964473,22.00000000000000000000,5.90479483355717515991,0.70649368091808428805,0.72878332842234927469,0.70649368091808428805
10.60999999999999943157,22.00000000000000000000,5.89527103123405638030,0.70691635647244832619,0.72924037874938929527,0.70691635647244832619
10.61999999999999921840,22.00000000000000000000,5.88574722891093671251,0.70733900763808121859,0.72969742907642931584,0.70733900763808121859
10.63000000000000078160,22.00000000000000000000,5.87622342658781615654,0.70776163441709349922,0.73015447940346933642,0.70776163441709349922
10.64000000000000056843,22.00000000000000000000,5.86669962426469648875,0.70818423681159581307,0.73061152973050935699,0.70818423681159581307
10.65000000000000035527,22.00000000000000000000,5.85717582194157859732,0.70860681482369847206,0.73106858005754937757,0.70860681482369847206
10.66000000000000014211,22.00000000000000000000,5.84765201961845804135,0.70902936845551189915,0.73152563038458939815,0.70902936845551189915
10.66999999999999992895,22.00000000000000000000,5.83812821729533926174,0.70945189770914529603,0.73198268071162930770,0.70945189770914529603
10.67999999999999971578,22.00000000000000000000,5.82860441497221959395,0.70987440258670897464,0.73243973103866932828,0.70987440258670897464
10.68999999999999950262,22.00000000000000000000,5.81908061264909814980,0.71029688309031191462,0.73289678136570934885,0.71029688309031191462
10.69999999999999928946,22.00000000000000000000,5.80955681032598203473,0.71071539672973593760,0.73334976364268400495,0.71071539672973593760
10.71000000000000085265,22.00000000000000000000,5.80003300800286059058,0.71112742289083796798,0.73379607655148404444,0.71112742289083796798
10.72000000000000063949,22.00000000000000000000,5.79050920567974003461,0.71153942528454461325,0.73424238946028408392,0.71153942528454461325
10.73000000000000042633,22.00000000000000000000,5.78098540335661947864,0.71195140391291200643,0.73468870236908401239,0.71195140391291200643
10.74000000000000021316,22.00000000000000000000,5.77146160103350158721,0.71236335877799672467,0.73513501527788405188,0.71236335877799672467
10.75000000000000000000,22.00000000000000000000,5.76193779871038191942,0.71277528988185467895,0.73558132818668409136,0.71277528988185467895
10.75999999999999978684,22.00000000000000000000,5.75241399638726047527,0.71318719722654144721,0.73602764109548401983,0.71318719722654144721
10.76999999999999957367,22.00000000000000000000,5.74289019406414080748,0.71359908081411260738,0.73647395400428405932,0.71359908081411260738
10.77999999999999936051,22.00000000000000000000,5.73336639174102202787,0.71401094064662329330,0.73692026691308398778,0.71401094064662329330
10.78999999999999914735,22.00000000000000000000,5.72384258941790324826,0.71442277672612897188,0.73736657982188402727,0.71442277672612897188
10.80000000000000071054,22.00000000000000000000,5.71431878709478180411,0.71483458905468388878,0.73781289273068406676,0.71483458905468388878
10.81000000000000049738,22.00000000000000000000,5.70479498477166213632,0.71524637763434295579,0.73825920563948410624,0.71524637763434295579
10.82000000000000028422,22.00000000000000000000,5.69527118244854335671,0.71565814246716019653,0.73870551854828403471,0.71565814246716019653
10.83000000000000007105,22.00000000000000000000,5.68574738012542368892,0.71606988355518985667,0.73915183145708407420,0.71606988355518985667
10.83999999999999985789,22.00000000000000000000,5.67622357780230579749,0.71648160090048562676,0.73959814436588400266,0.71648160090048562676
10.84999999999999964473,22.00000000000000000000,5.66669977547918612970,0.71689329450510153041,0.74004445727468404215,0.71689329450510153041
10.85999999999999943157,22.00000000000000000000,5.65717597315606557373,0.71730496437109059205,0.74049077018348397061,0.71730496437109059205
10.86999999999999921840,22.00000000000000000000,5.64765217083294857048,0.71771661050050583608,0.74093708309228401010,0.71771661050050583608
10.88000000000000078160,22.00000000000000000000,5.63812836850982623815,0.71812823289540028693,0.74138339600108404959,0.71812823289540028693
10.89000000000000056843,22.00000000000000000000,5.62860456618670657036,0.71853983155782685799,0.74182970890988408907,0.71853983155782685799
10.90000000000000035527,22.00000000000000000000,5.61911995554978194178,0.71894665490808973285,0.74227287712924927554,0.71894665490808973285
10.91000000000000014211,22.00000000000000000000,5.60959615322666316217,0.71934520565885029519,0.74270576826524925540,0.71934520565885029519
10.91999999999999992895,22.00000000000000000000,5.60007235090354349438,0.71974373343284225868,0.74313865940124923526,0.71974373343284225868
10.92999999999999971578,22.00000000000000000000,5.59054854858042560295,0.72014223823205214536,0.74357155053724921512,0.72014223823205214536
10.93999999999999950262,22.00000000000000000000,5.58102474625730593516,0.72054072005846681037,0.74400444167324919498,0.72054072005846681037
10.94999999999999928946,22.00000000000000000000,5.57150094393418715555,0.72093917891407266474,0.74443733280924928586,0.72093917891407266474
10.96000000000000085265,22.00000000000000000000,5.56197714161106482322,0.72133761480085578643,0.74487022394524926572,0.72133761480085578643
10.97000000000000063949,22.00000000000000000000,5.55245333928794515543,0.72173602772080247547,0.74530311508124935660,0.72173602772080247547
10.98000000000000042633,22.00000000000000000000,5.54292953696482726400,0.72213441767589792164,0.74573600621724933646,0.72213441767589792164
10.99000000000000021316,22.00000000000000000000,5.53340573464170759621,0.72253278466812809189,0.74616889735324931632,0.72253278466812809189
11.00000000000000000000,22.00000000000000000000,5.52388193231858704024,0.72293112869947806498,0.74660178848924929618,0.72293112869947806498
11.00999999999999978684,22.00000000000000000000,5.51435812999546826063,0.72332944977193280867,0.74703467962524927604,0.72332944977193280867
11.01999999999999957367,22.00000000000000000000,5.50483432767235125738,0.72372774788747740171,0.74746757076124925590,0.72372774788747740171
11.02999999999999936051,22.00000000000000000000,5.49531052534922892505,0.72412602304809658982,0.74790046189724923575,0.72412602304809658982
11.03999999999999914735,22.00000000000000000000,5.48578672302611014544,0.72452427525577423051,0.74833335303324921561,0.72452427525577423051
11.05000000000000071054,22.00000000000000000000,5.47626292070298870129,0.72492250451249484744,0.74876624416924930649,0.72492250451249484744
11.06000000000000049738,22.00000000000000000000,5.46676438591645830201,0.72531943578485080781,0.74919896373388072952,0.72531943578485080781
11.07000000000000028422,22.00000000000000000000,5.45755901879803495547,0.72569614298271090114,0.74962411455380328906,0.72569614298271090114
11.08000000000000007105,22.00000000000000000000,5.44803910487773279669,0.72607819660711359067,0.75004055167009231475,0.72607819660711359067
11.08999999999999985789,22.00000000000000000000,5.43851926219337222790,0.72646022490636008584,0.75045698878638134044,0.72646022490636008584
11.09999999999999964473,22.00000000000000000000,5.42899814804558555892,0.72684218324708060877,0.75087331880077523572,0.72684218324708060877
11.10999999999999943157,22.00000000000000000000,5.41947434572246589113,0.72722402855134538058,0.75128943272077530757,0.72722402855134538058
11.11999999999999921840,22.00000000000000000000,5.40995054339934799970,0.72760585185507875572,0.75170554664077526841,0.72760585185507875572
11.13000000000000078160,22.00000000000000000000,5.40042674107622655555,0.72798765316018243521,0.75212166056077534027,0.72798765316018243521
11.14000000000000056843,22.00000000000000000000,5.39090293875310866412,0.72836943246855712086,0.75253777448077530110,0.72836943246855712086
11.15000000000000035527,22.00000000000000000000,5.38137913642998899633,0.72875118978210384757,0.75295388840077526194,0.72875118978210384757
11.16000000000000014211,22.00000000000000000000,5.37185533410687021671,0.72913292510272342817,0.75337000232077533379,0.72913292510272342817
11.16999999999999992895,22.00000000000000000000,5.36233153178375054893,0.72951463843231634243,0.75378611624077529463,0.72951463843231634243
11.17999999999999971578,22.00000000000000000000,5.35280772946063176931,0.72989632977278240400,0.75420223016077525546,0.72989632977278240400
11.18999999999999950262,22.00000000000000000000,5.34328392713751298970,0.73027799912602231469,0.75461834408077532732,0.73027799912602231469
11.19999999999999928946,22.00000000000000000000,5.33376017330442664388,0.73065801568782928754,0.75503277500531706945,0.73065801568782928754
11.21000000000000085265,22.00000000000000000000,5.32423680527937825957,0.73102503887459258092,0.75543381895881722699,0.73102503887459258092
11.22000000000000063949,22.00000000000000000000,5.31471343744552093824,0.73139204089317455537,0.75583486291231738452,0.73139204089317455537
11.23000000000000042633,22.00000000000000000000,5.30519006980339735691,0.73175902174536933131,0.75623590686581754206,0.73175902174536933131
11.24000000000000021316,22.00000000000000000000,5.29566670235355463348,0.73212598143297025199,0.75663695081931769959,0.73212598143297025199
11.25000000000000000000,22.00000000000000000000,5.28614333509653988585,0.73249291995777021658,0.75703799477281785713,0.73249291995777021658
11.25999999999999978684,22.00000000000000000000,5.27661996803290200830,0.73285983732156212422,0.75743903872631801466,0.73285983732156212422
11.26999999999999957367,22.00000000000000000000,5.26709660116318900691,0.73322673352613843001,0.75784008267981817220,0.73322673352613843001
11.27999999999999936051,22.00000000000000000000,5.25757314073369297347,0.73359238417955108247,0.75823985680340844073,0.73359238417955108247
11.28999999999999914735,22.00000000000000000000,5.24804933841057330568,0.73395354789896283254,0.75863499920340848881,0.73395354789896283254
11.30000000000000071054,22.00000000000000000000,5.23852553608745274971,0.73431469082022993167,0.75903014160340853689,0.73431469082022993167
11.31000000000000049738,22.00000000000000000000,5.22900173376433219374,0.73467581294514883172,0.75942528400340858497,0.73467581294514883172
11.32000000000000028422,22.00000000000000000000,5.21947793144121341413,0.73503691427551565152,0.75982042640340852202,0.73503691427551565152
11.33000000000000007105,22.00000000000000000000,5.20995412981312533418,0.73539677575604722737,0.76021430863859318361,0.73539677575604722737
11.33999999999999985789,22.00000000000000000000,5.20043033408965182929,0.73574626068639448206,0.76059748552814199218,0.73574626068639448206
11.34999999999999964473,22.00000000000000000000,5.19090653836651494402,0.73609572549374036043,0.76098066241769080076,0.73609572549374036043
11.35999999999999943157,22.00000000000000000000,5.18138274264372089561,0.73644517017982258356,0.76136383930723960933,0.73644517017982258356
11.36999999999999921840,22.00000000000000000000,5.17185894692126257866,0.73679459474637887251,0.76174701619678830689,0.73679459474637887251
11.38000000000000078160,21.00000000000000000000,5.18945232173367987372,0.73593760690489218312,0.76213019308633722648,0.73593760690489218312
11.39000000000000056843,21.00000000000000000000,5.17995233546974098715,0.73628539615641031002,0.76251336997588603506,0.73628539615641031002
11.40000000000000035527,21.00000000000000000000,5.17045234920615648377,0.73663316441881732111,0.76289654686543484363,0.73663316441881732111
11.41000000000000014211,21.00000000000000000000,5.16095236294292725177,0.73698091169401314104,0.76327972375498365221,0.73698091169401314104
11.41999999999999992895,21.00000000000000000000,5.15145237668005506748,0.73732863798389691734,0.76366290064453234976,0.73732863798389691734
11.42999999999999971578,21.00000000000000000000,5.14195239041753993092,0.73767634329036890772,0.76404607753408115833,0.73767634329036890772
11.43999999999999950262,21.00000000000000000000,5.13245240415538095391,0.73802402761532792663,0.76442925442362996691,0.73802402761532792663
11.44999999999999928946,21.00000000000000000000,5.12295241789357724826,0.73837169096067345464,0.76481243131317877548,0.73837169096067345464
11.46000000000000085265,21.00000000000000000000,5.11345243163212881399,0.73871933332830375107,0.76519560820272758406,0.73871933332830375107
11.47000000000000063949,21.00000000000000000000,5.10395244537103831561,0.73906695472011774140,0.76557878509227639263,0.73906695472011774140
11.48000000000000042633,21.00000000000000000000,5.09445245446747918550,0.73940534622251030683,0.76595242222150394795,0.73940534622251030683
11.49000000000000021316,21.00000000000000000000,5.08495246127213196274,0.73973917163217106641,0.76632135022150393855,0.73973917163217106641
11.50000000000000000000,21.00000000000000000000,5.07550354147467963628,0.74006679080652071345,0.76668623199633034737,0.74006679080652071345
11.50999999999999978684,21.00000000000000000000,5.06600355517883205181,0.74039442908126995579,0.76704879304285833452,0.74039442908126995579
11.51999999999999957367,21.00000000000000000000,5.05650356888331309335,0.74072204759024085075,0.76741135408938632168,0.74072204759024085075
11.52999999999999936051,21.00000000000000000000,5.04700358258811920820,0.74104964633522174555,0.76777391513591430883,0.74104964633522174555
11.53999999999999914735,21.00000000000000000000,5.03750359629325306088,0.74137722531800120951,0.76813647618244229598,0.74137722531800120951
11.55000000000000071054,21.00000000000000000000,5.02800360999871109868,0.74170478454036725680,0.76849903722897028313,0.74170478454036725680
11.56000000000000049738,21.00000000000000000000,5.01850362370449509797,0.74203232400410801262,0.76886159827549827028,0.74203232400410801262
11.57000000000000028422,21.00000000000000000000,5.00900363741060683509,0.74235984371101104706,0.76922415932202636846,0.74235984371101104706
11.58000000000000007105,21.00000000000000000000,4.99950365111704631005,0.74268734366286370818,0.76958672036855435561,0.74268734366286370818
11.58999999999999985789,21.00000000000000000000,4.99000366482381174649,0.74301482386145334402,0.76994928141508234276,0.74301482386145334402
11.59999999999999964473,21.00000000000000000000,4.98050367853090136805,0.74334228430856741365,0.77031184246161032991,0.74334228430856741365
11.60999999999999943157,21.00000000000000000000,4.97100369223831872745,0.74366972500599226592,0.77067440350813831706,0.74366972500599226592
11.61999999999999921840,21.00000000000000000000,4.96150370594606293650,0.74399714595551469376,0.77103696455466630422,0.74399714595551469376
11.63000000000000078160,21.00000000000000000000,4.95200371965413133069,0.74432454715892126806,0.77139952560119440239,0.74432454715892126806
11.64000000000000056843,21.00000000000000000000,4.94250373336252835088,0.74465192861799789359,0.77176208664772238954,0.74465192861799789359
11.65000000000000035527,21.00000000000000000000,4.93300374707125399709,0.74497929033453069714,0.77212464769425037669,0.74497929033453069714
11.66000000000000014211,21.00000000000000000000,4.92350376078030471660,0.74530663231030547244,0.77248720874077836385,0.74530663231030547244
11.66999999999999992895,21.00000000000000000000,4.91400377448968139760,0.74563395454710779120,0.77284976978730635100,0.74563395454710779120
11.67999999999999971578,21.00000000000000000000,4.90450378819938670460,0.74596125704672278101,0.77321233083383433815,0.74596125704672278101
11.68999999999999950262,21.00000000000000000000,4.89505454338560941352,0.74628474927575383369,0.77357332947720203187,0.74628474927575383369
11.69999999999999928946,21.00000000000000000000,4.88590669119595322201,0.74657712923740160438,0.77391616270703023073,0.74657712923740160438
11.71000000000000085265,21.00000000000000000000,4.87640670506107021254,0.74688157858536419198,0.77425510143343023728,0.74688157858536419198
11.72000000000000063949,21.00000000000000000000,4.86690671892623694106,0.74718600957801639684,0.77459404015983024383,0.74718600957801639684
11.73000000000000042633,21.00000000000000000000,4.85740673279145607211,0.74749042221701744726,0.77493297888623025038,0.74749042221701744726
11.74000000000000021316,21.00000000000000000000,4.84790674665672494115,0.74779481650402745974,0.77527191761263025693,0.74779481650402745974
11.75000000000000000000,21.00000000000000000000,4.83840676052204266000,0.74809919244070588462,0.77561085633903026348,0.74809919244070588462
11.75999999999999978684,21.00000000000000000000,4.82890677438741455774,0.74840355002871161716,0.77594979506543027004,0.74840355002871161716
11.76999999999999957367,21.00000000000000000000,4.81940678825283441711,0.74870788926970432975,0.77628873379183027659,0.74870788926970432975
11.77999999999999936051,21.00000000000000000000,4.80990680211830401447,0.74901221016534269559,0.77662767251823017212,0.74901221016534269559
11.78999999999999914735,21.00000000000000000000,4.80040681598382690254,0.74931651271728538788,0.77696661124463017867,0.74931651271728538788
11.80000000000000071054,21.00000000000000000000,4.79090682984939508771,0.74962079692719130186,0.77730554997103029624,0.74962079692719130186
11.81000000000000049738,21.00000000000000000000,4.78140684371501745176,0.74992506279671822256,0.77764448869743030279,0.74992506279671822256
11.82000000000000028422,21.00000000000000000000,4.77190685758069133016,0.75022931032752437908,0.77798342742383030934,0.75022931032752437908
11.83000000000000007105,21.00000000000000000000,4.76240687144641139383,0.75053353952126811155,0.77832236615023031590,0.75053353952126811155
11.83999999999999985789,21.00000000000000000000,4.75290688531218563639,0.75083775037960642784,0.77866130487663021142,0.75083775037960642784
11.84999999999999964473,21.00000000000000000000,4.74340689917801139330,0.75114194290419733502,0.77900024360303021798,0.75114194290419733502
11.85999999999999943157,21.00000000000000000000,4.73390691304388511185,0.75144611709669817401,0.77933918232943022453,0.75144611709669817401
11.86999999999999921840,21.00000000000000000000,4.72440692690980945656,0.75175027295876584166,0.77967812105583023108,0.75175027295876584166
11.88000000000000078160,21.00000000000000000000,4.71490694077578265109,0.75205441049205745685,0.78001705978223023763,0.75205441049205745685
11.89000000000000056843,21.00000000000000000000,4.70540695464180913632,0.75235852969822947234,0.78035599850863024418,0.75235852969822947234
11.90000000000000035527,21.00000000000000000000,4.69590696653398786964,0.75266188181462867490,0.78069416049074857877,0.75266188181462867490
11.91000000000000014211,21.00000000000000000000,4.68675290001677247176,0.75293987871602297002,0.78102231972615199229,0.75293987871602297002
11.91999999999999992895,21.00000000000000000000,4.67777608083495177738,0.75320586956746282681,0.78134639786570780906,0.75320586956746282681
11.92999999999999971578,21.00000000000000000000,4.66880024174759533651,0.75347178313698748298,0.78167047600526373685,0.75347178313698748298
11.93999999999999950262,21.00000000000000000000,4.65948183029633078434,0.75374566513407625923,0.78198671706610756171,0.75374566513407625923
11.94999999999999928946,21.00000000000000000000,4.64998183856298830108,0.75402377651240015677,0.78229881224690756003,0.75402377651240015677
11.96000000000000085265,21.00000000000000000000,4.64048184682964581782,0.75430187113723601300,0.78261090742770755835,0.75430187113723601300
11.97000000000000063949,21.00000000000000000000,4.63098185509630866363,0.75457994901009717292,0.78292300260850755667,0.75457994901009717292
11.98000000000000042633,21.00000000000000000000,4.62148186336297506216,0.75485801013249731461,0.78323509778930755498,0.75485801013249731461
11.99000000000000021316,21.00000000000000000000,4.61198187162964501340,0.75513605450595011614,0.78354719297010755330,0.75513605450595011614
12.00000000000000000000,21.00000000000000000000,4.60248187989631674100,0.75541408213196881150,0.78385928815090755162,0.75541408213196881150
12.00999999999999978684,21.00000000000000000000,4.59298188816299202131,0.75569209301206630158,0.78417138333170754994,0.75569209301206630158
12.01999999999999957367,21.00000000000000000000,4.58348189642967174251,0.75597008714775559834,0.78448347851250754825,0.75597008714775559834
12.02999999999999936051,21.00000000000000000000,4.57398190469635324007,0.75624806454054926963,0.78479557369330754657,0.75624806454054926963
12.03999999999999914735,21.00000000000000000000,4.56448191296303917852,0.75652602519196010533,0.78510766887410754489,0.75652602519196010533
12.05000000000000071054,21.00000000000000000000,4.55498192122972689333,0.75680396910350000717,0.78541976405490754320,0.75680396910350000717
12.06000000000000049738,21.00000000000000000000,4.54548192949641904903,0.75708189627668165400,0.78573185923570754152,0.75708189627668165400
12.07000000000000028422,21.00000000000000000000,4.53598193776311386927,0.75735980671301672551,0.78604395441650753984,0.75735980671301672551
12.08000000000000007105,21.00000000000000000000,4.52648194602981135404,0.75763770041401734545,0.78635604959730753816,0.75763770041401734545
12.08999999999999985789,21.00000000000000000000,4.51698195429651327970,0.75791557738119452736,0.78666814477810753647,0.75791557738119452736
12.09999999999999964473,21.00000000000000000000,4.50749254408653587944,0.75818755760270628574,0.78697463811913292986,0.75818755760270628574
12.10999999999999943157,21.00000000000000000000,4.49801378668324858268,0.75845373119404724260,0.78727562651450544440,0.75845373119404724260
12.11999999999999921840,21.00000000000000000000,4.48853537382957590296,0.75871987233829607522,0.78757661490987806996,0.75871987233829607522
12.13000000000000078160,21.00000000000000000000,4.47905731344666513394,0.75898598065997269213,0.78787760330525058450,0.75898598065997269213
12.14000000000000056843,21.00000000000000000000,4.46957961368075551434,0.75925205577285215242,0.78817859170062321006,0.75925205577285215242
12.15000000000000035527,21.00000000000000000000,4.46010228291029342529,0.75951809727962193985,0.78847958009599572460,0.75951809727962193985
12.16000000000000014211,21.00000000000000000000,4.45062532975326963225,0.75978410477153024427,0.78878056849136823914,0.75978410477153024427
12.16999999999999992895,21.00000000000000000000,4.44114876307476880157,0.76005007782802336269,0.78908155688674075368,0.76005007782802336269
12.17999999999999971578,21.00000000000000000000,4.43165806413402307840,0.76030735701773555224,0.78937286490150582186,0.76030735701773555224
12.18999999999999950262,21.00000000000000000000,4.42215807119676629355,0.76055598094762688621,0.78965476109350585254,0.76055598094762688621
12.19999999999999928946,21.00000000000000000000,4.41265807825950950871,0.76080458991137367430,0.78993665728550588323,0.76080458991137367430
12.21000000000000085265,21.00000000000000000000,4.40315808532225450023,0.76105318391032705794,0.79021855347750591392,0.76105318391032705794
12.22000000000000063949,21.00000000000000000000,4.39365809238499860356,0.76130176294583840058,0.79050044966950583358,0.76130176294583840058
12.23000000000000042633,21.00000000000000000000,4.38415809944774270690,0.76155032701925873262,0.79078234586150586427,0.76155032701925873262
12.24000000000000021316,21.00000000000000000000,4.37465810651048592206,0.76179887613193875140,0.79106424205350589496,0.76179887613193875140
12.25000000000000000000,21.00000000000000000000,4.36515811357323180175,0.76204741028522926527,0.79134613824550592565,0.76204741028522926527
12.25999999999999978684,21.00000000000000000000,4.35565812063597590509,0.76229592948048041645,0.79162803443750595633,0.76229592948048041645
12.26999999999999957367,21.00000000000000000000,4.34615812769872178478,0.76254443371904301330,0.79190993062950598702,0.76254443371904301330
12.27999999999999936051,21.00000000000000000000,4.33665952157923406673,0.76279147113175893580,0.79219038511006079073,0.76279147113175893580
12.28999999999999914735,21.00000000000000000000,4.32716523753708504074,0.76303398158503910054,0.79246635961590139452,0.76303398158503910054
12.30000000000000071054,21.00000000000000000000,4.31767097396670429532,0.76327647633765749458,0.79274233412174210933,0.76327647633765749458
12.31000000000000049738,21.00000000000000000000,4.30817673097364739476,0.76351895538530145657,0.79301830862758271312,0.76351895538530145657
12.32000000000000028422,21.00000000000000000000,4.29868250866450551939,0.76376141872360581164,0.79329428313342342793,0.76376141872360581164
12.33000000000000007105,21.00000000000000000000,4.28918830714692234096,0.76400386634815065090,0.79357025763926403172,0.76400386634815065090
12.33999999999999985789,21.00000000000000000000,4.27969412652960734533,0.76424629825446177556,0.79384623214510463551,0.76424629825446177556
12.34999999999999964473,21.00000000000000000000,4.27019996692234737878,0.76448871443801014181,0.79412220665094523930,0.76448871443801014181
12.35999999999999943157,21.00000000000000000000,4.26070582843601819434,0.76473111489421041753,0.79439818115678595412,0.76473111489421041753
12.36999999999999921840,21.00000000000000000000,4.25121171118259688626,0.76497349961842042720,0.79467415566262655791,0.76497349961842042720
12.38000000000000078160,21.00000000000000000000,4.24171761527517965362,0.76521586860594148494,0.79495013016846727272,0.76521586860594148494
12.39000000000000056843,21.00000000000000000000,4.23222354082799068209,0.76545822185201661814,0.79522610467430787651,0.76545822185201661814
12.40000000000000035527,21.00000000000000000000,4.22272948795639280206,0.76570055935183045648,0.79550207918014848030,0.76570055935183045648
12.41000000000000014211,21.00000000000000000000,4.21323545677691235767,0.76594288110050801066,0.79577805368598919511,0.76594288110050801066
12.41999999999999992895,21.00000000000000000000,4.20374144740723920677,0.76618518709311433934,0.79605402819182979890,0.76618518709311433934
12.42999999999999971578,21.00000000000000000000,4.19480066637453052891,0.76638313184001216616,0.79631042505700211365,0.76638313184001216616
12.43999999999999950262,21.00000000000000000000,4.18530612097798560001,0.76659963375885975534,0.79655959896691574951,0.76659963375885975534
12.44999999999999928946,21.00000000000000000000,4.17581157816232462210,0.76681612239457530578,0.79680877287682927435,0.76681612239457530578
12.46000000000000085265,21.00000000000000000000,4.16631703794569308030,0.76703259774743270949,0.79705794678674291021,0.76703259774743270949
12.47000000000000063949,21.00000000000000000000,4.15682250034628975044,0.76724905981770208374,0.79730712069665654607,0.76724905981770208374
12.48000000000000042633,21.00000000000000000000,4.14732796538234715911,0.76746550860565065921,0.79755629460657018193,0.76746550860565065921
12.49000000000000021316,21.00000000000000000000,4.13783343307214757090,0.76768194411154300205,0.79780546851648370676,0.76768194411154300205
12.50000000000000000000,21.00000000000000000000,4.12833890343400877754,0.76789836633564079182,0.79805464242639734262,0.76789836633564079182
12.50999999999999978684,21.00000000000000000000,4.11884437648630363782,0.76811477527820237743,0.79830381633631097849,0.76811477527820237743
12.51999999999999957367,21.00000000000000000000,4.10934985224743787313,0.76833117093948299914,0.79855299024622450332,0.76833117093948299914
12.52999999999999936051,21.00000000000000000000,4.09985533073586871922,0.76854755331973534371,0.79880216415613813918,0.76854755331973534371
12.53999999999999914735,21.00000000000000000000,4.09036081197009604438,0.76876392241920865622,0.79905133806605166402,0.76876392241920865622
12.55000000000000071054,21.00000000000000000000,4.08086629596866590219,0.76898027823814929516,0.79930051197596529988,0.76898027823814929516
12.56000000000000049738,21.00000000000000000000,4.07137178275017141971,0.76919662077680039936,0.79954968588587893574,0.76919662077680039936
12.57000000000000028422,21.00000000000000000000,4.06187727233324658016,0.76941295003540211006,0.79979885979579257160,0.76941295003540211006
12.58000000000000007105,20.00000000000000000000,4.08566639302405487655,0.76809221050107345796,0.80004803370570609644,0.76809221050107345796
12.58999999999999985789,20.00000000000000000000,4.07619849252512000959,0.76830690139643531555,0.80029720761561973230,0.76830690139643531555
12.59999999999999964473,20.00000000000000000000,4.06673059503435307960,0.76852157844470958548,0.80054638152553336816,0.76852157844470958548
12.60999999999999943157,20.00000000000000000000,4.05726270057157201165,0.76873624164619214216,0.80079555543544689300,0.76873624164619214216
12.61999999999999921840,20.00000000000000000000,4.04779480915663913976,0.76895089100117564040,0.80104472934536052886,0.76895089100117564040
12.63000000000000078160,20.00000000000000000000,4.03832387052201013944,0.76916524627992433061,0.80129346468397522063,0.76916524627992433061
12.64000000000000056843,20.00000000000000000000,4.02885019525430809750,0.76937933647965961459,0.80154180644397521327,0.76937933647965961459
12.65000000000000035527,20.00000000000000000000,4.01937651998661316100,0.76959341315987661591,0.80179014820397520591,0.76959341315987661591
12.66000000000000014211,20.00000000000000000000,4.00990284471892532991,0.76980747632185586582,0.80203848996397519855,0.76980747632185586582
12.66999999999999992895,20.00000000000000000000,4.00042916945124460426,0.77002152596687800656,0.80228683172397519119,0.77002152596687800656
12.67999999999999971578,20.00000000000000000000,3.99123493672451745695,0.77021397386018930487,0.80252613186071319884,0.77021397386018930487
12.68999999999999950262,20.00000000000000000000,3.98247529181264336984,0.77037313748139391034,0.80275169375842025943,0.77037313748139391034
12.69999999999999928946,20.00000000000000000000,3.97371770968143023239,0.77053218209626916924,0.80297725565612743104,0.77053218209626916924
12.71000000000000085265,20.00000000000000000000,3.96468693444176167873,0.77070208544537033291,0.80320099965768343431,0.77070208544537033291
12.72000000000000063949,20.00000000000000000000,3.95521511058867769606,0.77088955934201974785,0.80342182678344342683,0.77088955934201974785
12.73000000000000042633,20.00000000000000000000,3.94574328800743368006,0.77107702130401856166,0.80364265390920341936,0.77107702130401856166
12.74000000000000021316,20.00000000000000000000,3.93627146669976113458,0.77126447133237829856,0.80386348103496341189,0.77126447133237829856
12.75000000000000000000,20.00000000000000000000,3.92679964666739289569,0.77145190942810892842,0.80408430816072340441,0.77145190942810892842
12.75999999999999978684,20.00000000000000000000,3.91732782791206535222,0.77163933559222153136,0.80430513528648339694,0.77163933559222153136
12.76999999999999957367,20.00000000000000000000,3.90785601043551755751,0.77182674982572607725,0.80452596241224338947,0.77182674982572607725
12.77999999999999936051,20.00000000000000000000,3.89838419423949300580,0.77201415212963186985,0.80474678953800338199,0.77201415212963186985
12.78999999999999914735,20.00000000000000000000,3.88891237932573785585,0.77220154250494843495,0.80496761666376337452,0.77220154250494843495
12.80000000000000071054,20.00000000000000000000,3.87944056569600226325,0.77238892095268485427,0.80518844378952336704,0.77238892095268485427
12.81000000000000049738,20.00000000000000000000,3.86996875335204393309,0.77257628747384943235,0.80540927091528335957,0.77257628747384943235
12.82000000000000028422,20.00000000000000000000,3.86049694229561923819,0.77276364206945036273,0.80563009804104335210,0.77276364206945036273
12.83000000000000007105,20.00000000000000000000,3.85102513252848677183,0.77295098474049583892,0.80585092516680334462,0.77295098474049583892
12.83999999999999985789,20.00000000000000000000,3.84155332405241178861,0.77313831548799305526,0.80607175229256333715,0.77313831548799305526
12.84999999999999964473,20.00000000000000000000,3.83208151686916531631,0.77332563431294920608,0.80629257941832332968,0.77332563431294920608
12.85999999999999943157,20.00000000000000000000,3.82260971098051660633,0.77351294121637115264,0.80651340654408332220,0.77351294121637115264
12.86999999999999921840,20.00000000000000000000,3.81313790638824245960,0.77370023619926486802,0.80673423366984331473,0.77370023619926486802
12.88000000000000078160,20.00000000000000000000,3.80366610309411967705,0.77388751926263710246,0.80695506079560341828,0.77388751926263710246
12.89000000000000056843,20.00000000000000000000,3.79419430109993527367,0.77407479040749260779,0.80717588792136341080,0.77407479040749260779
12.90000000000000035527,20.00000000000000000000,3.78472250040747404398,0.77426204963483702404,0.80739671504712340333,0.77426204963483702404
12.91000000000000014211,20.00000000000000000000,3.77525016343769070915,0.77444679748522060603,0.80761490964462956388,0.77444679748522060603
12.91999999999999992895,20.00000000000000000000,3.76577648876493320529,0.77462531208044405062,0.80782655124462954266,0.77462531208044405062
12.92999999999999971578,20.00000000000000000000,3.75647395566287300994,0.77479304923269687322,0.80803525231562611797,0.77479304923269687322
12.93999999999999950262,20.00000000000000000000,3.74762520288786404876,0.77493225100765317226,0.80823618515287110053,0.77493225100765317226
12.94999999999999928946,20.00000000000000000000,3.73877909264445706938,0.77507131085118907698,0.80843711799011597208,0.77507131085118907698
12.96000000000000085265,20.00000000000000000000,3.72993567172266171639,0.77521022655339866247,0.80863805082736095464,0.77521022655339866247
12.97000000000000063949,20.00000000000000000000,3.72109498755180378993,0.77534899587387118292,0.80883898366460593721,0.77534899587387118292
12.98000000000000042633,20.00000000000000000000,3.71225708806710619214,0.77548761654787989883,0.80903991650185080875,0.77548761654787989883
12.99000000000000021316,20.00000000000000000000,3.70342202160188183058,0.77562608629138751759,0.80924084933909568029,0.77562608629138751759
13.00000000000000000000,20.00000000000000000000,3.69458983680153396634,0.77576440280504110891,0.80944178217634066286,0.77576440280504110891
13.00999999999999978684,20.00000000000000000000,3.68551696697350772425,0.77591039494560420930,0.80963907272909063639,0.77591039494560420930
13.01999999999999957367,20.00000000000000000000,3.67604428472985933496,0.77606921318037813684,0.80983037195469065317,0.77606921318037813684
13.02999999999999936051,20.00000000000000000000,3.66657160285176297876,0.77622802136643631599,0.81002167118029066994,0.77622802136643631599
13.03999999999999914735,20.00000000000000000000,3.65709892133948599735,0.77638681950470789239,0.81021297040589068672,0.77638681950470789239
13.05000000000000071054,20.00000000000000000000,3.64762624019328862701,0.77654560759612212273,0.81040426963149070350,0.77654560759612212273
13.06000000000000049738,20.00000000000000000000,3.63815355941343776536,0.77670438564160848571,0.81059556885709072027,0.77670438564160848571
13.07000000000000028422,20.00000000000000000000,3.62868087900019631320,0.77686315364209534984,0.81078686808269062603,0.77686315364209534984
13.08000000000000007105,20.00000000000000000000,3.61920819895382805953,0.77702191159851219382,0.81097816730829064280,0.77702191159851219382
13.08999999999999985789,20.00000000000000000000,3.60973551927459590516,0.77718065951178727513,0.81116946653389065958,0.77718065951178727513
13.09999999999999964473,20.00000000000000000000,3.60026283996276985633,0.77733939738284940635,0.81136076575949067635,0.77733939738284940635
13.10999999999999943157,20.00000000000000000000,3.59079016101860970522,0.77749812521262673393,0.81155206498509069313,0.77749812521262673393
13.11999999999999921840,20.00000000000000000000,3.58131748244238368173,0.77765684300204751533,0.81174336421069059888,0.77765684300204751533
13.13000000000000078160,20.00000000000000000000,3.57184480423435601892,0.77781555075204056315,0.81193466343629072668,0.77781555075204056315
13.14000000000000056843,20.00000000000000000000,3.56237212639479361442,0.77797424846353280259,0.81212596266189063243,0.77797424846353280259
13.15000000000000035527,20.00000000000000000000,3.55289944892396558629,0.77813293613745293520,0.81231726188749064921,0.77813293613745293520
13.16000000000000014211,20.00000000000000000000,3.54342677182213394715,0.77829161377472844130,0.81250856111309066598,0.77829161377472844130
13.16999999999999992895,20.00000000000000000000,3.53407082676014594469,0.77844219054598906560,0.81269709283865732008,0.77844219054598906560
13.17999999999999971578,20.00000000000000000000,3.52468812208653714535,0.77858192224407629656,0.81287301178637028087,0.77858192224407629656
13.18999999999999950262,20.00000000000000000000,3.51530678160662413134,0.77872158002322067194,0.81304893073408335269,0.77872158002322067194
13.19999999999999928946,20.00000000000000000000,3.50592683255045312052,0.77886116258790605293,0.81322484968179631348,0.77886116258790605293
13.21000000000000085265,20.00000000000000000000,3.49654830277025707730,0.77900066861292449616,0.81340076862950938530,0.77900066861292449616
13.22000000000000063949,20.00000000000000000000,3.48717122075478647147,0.77914009674268924766,0.81357668757722245712,0.77914009674268924766
13.23000000000000042633,20.00000000000000000000,3.47779561564393047135,0.77927944559053452522,0.81375260652493541791,0.77927944559053452522
13.24000000000000021316,20.00000000000000000000,3.46842151724368585874,0.77941871373799875844,0.81392852547264848972,0.77941871373799875844
13.25000000000000000000,20.00000000000000000000,3.45904895604146211952,0.77955789973409062021,0.81410444442036145052,0.77955789973409062021
13.25999999999999978684,20.00000000000000000000,3.44967796322175423995,0.77969700209453951523,0.81428036336807452233,0.77969700209453951523
13.26999999999999957367,20.00000000000000000000,3.44030857068221429529,0.77983601930102375288,0.81445628231578748313,0.77983601930102375288
13.27999999999999936051,20.00000000000000000000,3.43094081105015158428,0.77997494980038273305,0.81463220126350055494,0.77997494980038273305
13.28999999999999914735,20.00000000000000000000,3.42157471769950261020,0.78011379200380148724,0.81480812021121351574,0.78011379200380148724
13.30000000000000071054,20.00000000000000000000,3.41221032476831886981,0.78025254428597512479,0.81498403915892658755,0.78025254428597512479
13.31000000000000049738,20.00000000000000000000,3.40284766717684084014,0.78039120498424330297,0.81515995810663965937,0.78039120498424330297
13.32000000000000028422,20.00000000000000000000,3.39351802632088217493,0.78052506726301107420,0.81533248635597854737,0.78052506726301107420
13.33000000000000007105,20.00000000000000000000,3.38478998217461812814,0.78062122084420626500,0.81549498512747875534,0.78062122084420626500
13.33999999999999985789,20.00000000000000000000,3.37531760720903006856,0.78075078634461625438,0.81565608536427869346,0.78075078634461625438
13.34999999999999964473,20.00000000000000000000,3.36584523270542268492,0.78088034364413938526,0.81581718560107874261,0.78088034364413938526
13.35999999999999943157,20.00000000000000000000,3.35637285866412371504,0.78100989274352616842,0.81597828583787868073,0.78100989274352616842
13.36999999999999921840,20.00000000000000000000,3.34690048508546666994,0.78113943364352678156,0.81613938607467872988,0.78113943364352678156
13.38000000000000078160,20.00000000000000000000,3.33742811196978417243,0.78126896634489129134,0.81630048631147877902,0.78126896634489129134
13.39000000000000056843,20.00000000000000000000,3.32795573931740884532,0.78139849084836932036,0.81646158654827871715,0.78139849084836932036
13.40000000000000035527,20.00000000000000000000,3.31848336712867331144,0.78152800715471137938,0.81662268678507876629,0.78152800715471137938
13.41000000000000014211,20.00000000000000000000,3.30901099540390930542,0.78165751526466653587,0.81678378702187870442,0.78165751526466653587
13.41999999999999992895,20.00000000000000000000,3.29953862414345255871,0.78178701517898474549,0.81694488725867875356,0.78178701517898474549
13.42999999999999971578,20.00000000000000000000,3.29007414825837063432,0.78191457386006013586,0.81710435328400321531,0.78191457386006013586
13.43999999999999950262,20.00000000000000000000,3.28065119993392029230,0.78203199008939472403,0.81725525834218426535,0.78203199008939472403
13.44999999999999928946,20.00000000000000000000,3.27122854799850548702,0.78214938435078784629,0.81740616340036542642,0.78214938435078784629
13.46000000000000085265,20.00000000000000000000,3.26180619921922687610,0.78226675632369890856,0.81755706845854658749,0.78226675632369890856
13.47000000000000063949,20.00000000000000000000,3.25238416044883482670,0.78238410568343741414,0.81770797351672763753,0.78238410568343741414
13.48000000000000042633,20.00000000000000000000,3.24296243862899435939,0.78250143210100731039,0.81785887857490879860,0.78250143210100731039
13.49000000000000021316,20.00000000000000000000,3.23354104079363979807,0.78261873524294711668,0.81800978363308995966,0.78261873524294711668
13.50000000000000000000,20.00000000000000000000,3.22411997407232187030,0.78273601477117260572,0.81816068869127100971,0.78273601477117260572
13.50999999999999978684,20.00000000000000000000,3.21469924569363296740,0.78285327034281282366,0.81831159374945217078,0.78285327034281282366
13.51999999999999957367,20.00000000000000000000,3.20527886298864572723,0.78297050161004677626,0.81846249880763322082,0.78297050161004677626
13.52999999999999936051,20.00000000000000000000,3.19585883339441734208,0.78308770821993745059,0.81861340386581438189,0.78308770821993745059
13.53999999999999914735,20.00000000000000000000,3.18643916445753783151,0.78320488981426239494,0.81876430892399554295,0.78320488981426239494
13.55000000000000071054,20.00000000000000000000,3.17701986383772894129,0.78332204602934263349,0.81891521398217659300,0.78332204602934263349
13.56000000000000049738,20.00000000000000000000,3.16760093931150743529,0.78343917649586847229,0.81906611904035775407,0.78343917649586847229
13.57000000000000028422,20.00000000000000000000,3.15818239877589723719,0.78355628083872264078,0.81921702409853891513,0.78355628083872264078
13.58000000000000007105,20.00000000000000000000,3.14876425025221040599,0.78367335867679932537,0.81936792915671996518,0.78367335867679932537
13.58999999999999985789,20.00000000000000000000,3.13934650188989294861,0.78379040962282287008,0.81951883421490112624,0.78379040962282287008
13.59999999999999964473,20.00000000000000000000,3.12992916197043546944,0.78390743328315892757,0.81966973927308217629,0.78390743328315892757
13.60999999999999943157,20.00000000000000000000,3.12051223891136420008,0.78402442925762638737,0.81982064433126333736,0.78402442925762638737
13.61999999999999921840,20.00000000000000000000,3.11109574127029286927,0.78414139713930197662,0.81997154938944449842,0.78414139713930197662
13.63000000000000078160,20.00000000000000000000,3.10236800200763962465,0.78422023871194701528,0.82011635179691089181,0.78422023871194701528
13.64000000000000056843,20.00000000000000000000,3.09398428278564807670,0.78428009590791936123,0.82025817488904650965,0.78428009590791936123
13.65000000000000035527,20.00000000000000000000,3.08561014102944097814,0.78433949267961888818,0.82039999798118223850,0.78433949267961888818
13.66000000000000014211,20.00000000000000000000,3.07650927582996036591,0.78442607065521963161,0.82053463798274561825,0.78442607065521963161
13.66999999999999992895,20.00000000000000000000,3.06703736710090790751,0.78452645708386481438,0.82066553923074569976,0.78452645708386481438
13.67999999999999971578,20.00000000000000000000,3.05756545897983844640,0.78462683714937220270,0.82079644047874567026,0.78462683714937220270
13.68999999999999950262,20.00000000000000000000,3.04809355146713301110,0.78472721085231555982,0.82092734172674564075,0.78472721085231555982
13.69999999999999928946,20.00000000000000000000,3.03862164456317440653,0.78482757819326776083,0.82105824297474561124,0.78482757819326776083
13.71000000000000085265,20.00000000000000000000,3.02916994006929218841,0.78492520689548961332,0.82118727677922809249,0.78492520689548961332
13.72000000000000063949,20.00000000000000000000,3.01974753220090397221,0.78501887849343598980,0.82131361462447605160,0.78501887849343598980
13.73000000000000042633,20.00000000000000000000,3.01032531311530116014,0.78511253477365805509,0.82143995246972412172,0.78511253477365805509
13.74000000000000021316,20.00000000000000000000,3.00090328489308877380,0.78520617563698558161,0.82156629031497208082,0.78520617563698558161
13.75000000000000000000,20.00000000000000000000,2.99148144963702433685,0.78529980098317797577,0.82169262816022003992,0.78529980098317797577
13.75999999999999978684,20.00000000000000000000,2.98205980947239712719,0.78539341071090496005,0.82181896600546811005,0.78539341071090496005
13.76999999999999957367,20.00000000000000000000,2.97263836654742252819,0.78548700471772858744,0.82194530385071606915,0.78548700471772858744
13.77999999999999936051,20.00000000000000000000,2.96321712303364037666,0.78558058290008347946,0.82207164169596402825,0.78558058290008347946
13.78999999999999914735,20.00000000000000000000,2.95379608112631020234,0.78567414515325861846,0.82219797954121209838,0.78567414515325861846
13.80000000000000071054,20.00000000000000000000,2.94437524304482556303,0.78576769137137636445,0.82232431738646005748,0.78576769137137636445
13.81000000000000049738,20.00000000000000000000,2.93495461103313015627,0.78586122144737380335,0.82245065523170812760,0.78586122144737380335
13.82000000000000028422,20.00000000000000000000,2.92553418736012948997,0.78595473527298187477,0.82257699307695608670,0.78595473527298187477
13.83000000000000007105,20.00000000000000000000,2.91611397432013008668,0.78604823273870461087,0.82270333092220404581,0.78604823273870461087
13.83999999999999985789,20.00000000000000000000,2.90669397423326314467,0.78614171373379970742,0.82282966876745211593,0.78614171373379970742
13.84999999999999964473,20.00000000000000000000,2.89727418944593262395,0.78623517814625498712,0.82295600661270007503,0.78623517814625498712
13.85999999999999943157,20.00000000000000000000,2.88785462233126155596,0.78632862586276941474,0.82308234445794814516,0.78632862586276941474
13.86999999999999921840,20.00000000000000000000,2.87843527528954323813,0.78642205676872911635,0.82320868230319610426,0.78642205676872911635
13.88000000000000078160,20.00000000000000000000,2.86901615074870397493,0.78651547074818706218,0.82333502014844406336,0.78651547074818706218
13.89000000000000056843,20.00000000000000000000,2.85959725116478136187,0.78660886768383908585,0.82346135799369213348,0.78660886768383908585
13.90000000000000035527,20.00000000000000000000,2.85017857902238569423,0.78670224745700190194,0.82358769583894009259,0.78670224745700190194
13.91000000000000014211,20.00000000000000000000,2.84107466900262961573,0.78677921309106557679,0.82371233415672318046,0.78677921309106557679
13.91999999999999992895,20.00000000000000000000,2.83267009017219040246,0.78681974215514283166,0.82383322254746604862,0.78681974215514283166
13.92999999999999971578,20.00000000000000000000,2.82427361485698735777,0.78685988292091479934,0.82395411093820880577,0.78685988292091479934
13.93999999999999950262,20.00000000000000000000,2.81588536930633459576,0.78689962951262848456,0.82407499932895167394,0.78689962951262848456
13.94999999999999928946,20.00000000000000000000,2.80750547877038103550,0.78693897610366458917,0.82419588771969454211,0.78693897610366458917
13.96000000000000085265,20.00000000000000000000,2.79913406729608649215,0.78697791692616470005,0.82431677611043741027,0.78697791692616470005
13.97000000000000063949,20.00000000000000000000,2.79077125749612964256,0.78701644628192779507,0.82443766450118016742,0.78701644628192779507
13.98000000000000042633,20.00000000000000000000,2.78241717028678081647,0.78705455855475858762,0.82455855289192303559,0.78705455855475858762
13.99000000000000021316,20.00000000000000000000,2.77378372735651979042,0.78709953081056471813,0.82467289415075595294,0.78709953081056471813
14.00000000000000000000,20.00000000000000000000,2.76435060574644797526,0.78717094775449147903,0.82477560967587593144,0.78717094775449147903
14.00999999999999978684,20.00000000000000000000,2.75491764523971349732,0.78724235230367722860,0.82487832520099602096,0.78724235230367722860
14.01999999999999957367,20.00000000000000000000,2.74548484699290762379,0.78731374440300661011,0.82498104072611599946,0.78731374440300661011
14.02999999999999936051,20.00000000000000000000,2.73605221217289606983,0.78738512399687143883,0.82508375625123597796,0.78738512399687143883
14.03999999999999914735,20.00000000000000000000,2.72661974195693401768,0.78745649102916293050,0.82518647177635595646,0.78745649102916293050
14.05000000000000071054,20.00000000000000000000,2.71718743753276159580,0.78752784544326870364,0.82528918730147604599,0.78752784544326870364
14.06000000000000049738,20.00000000000000000000,2.70775530009871312487,0.78759918718206667343,0.82539190282659602449,0.78759918718206667343
14.07000000000000028422,20.00000000000000000000,2.69832333086381170872,0.78767051618792094381,0.82549461835171600299,0.78767051618792094381
14.08000000000000007105,20.00000000000000000000,2.68889153104788425352,0.78774183240267603434,0.82559733387683598149,0.78774183240267603434
14.08999999999999985789,20.00000000000000000000,2.67945990188166138779,0.78781313576765210627,0.82570004940195595999,0.78781313576765210627
14.09999999999999964473,20.00000000000000000000,2.67002844460688804062,0.78788442622363985546,0.82580276492707604952,0.78788442622363985546
14.10999999999999943157,20.00000000000000000000,2.66059716047643313175,0.78795570371089440620,0.82590548045219602802,0.78795570371089440620
14.11999999999999921840,20.00000000000000000000,2.65116605075439171202,0.78802696816913186950,0.82600819597731600652,0.78802696816913186950
14.13000000000000078160,20.00000000000000000000,2.64173511671620397934,0.78809821953752212664,0.82611091150243598502,0.78809821953752212664
14.14000000000000056843,20.00000000000000000000,2.63230435964876408050,0.78816945775468438828,0.82621362702755596352,0.78816945775468438828
14.15000000000000035527,20.00000000000000000000,2.62286627916766335034,0.78824082639269155148,0.82631612355407690895,0.78824082639269155148
14.16000000000000014211,20.00000000000000000000,2.61339554531233320134,0.78831281353050652871,0.82641766467407684615,0.78831281353050652871
14.16999999999999992895,20.00000000000000000000,2.60408969763590247837,0.78837693597312530347,0.82651908997253498157,0.78837693597312530347
14.17999999999999971578,20.00000000000000000000,2.59556922034113091158,0.78840361851861440190,0.82661996725165232114,0.78840361851861440190
14.18999999999999950262,20.00000000000000000000,2.58705771158983255376,0.78842987488530491547,0.82672084453076954969,0.78842987488530491547
14.19999999999999928946,20.00000000000000000000,2.57855532326930081410,0.78845569800704928820,0.82682172180988688925,0.78845569800704928820
14.21000000000000085265,20.00000000000000000000,2.57006221007792268196,0.78848108068859346087,0.82692259908900422882,0.78848108068859346087
14.22000000000000063949,20.00000000000000000000,2.56157852933477903079,0.78850601561463928846,0.82702347636812156839,0.78850601561463928846
14.23000000000000042633,20.00000000000000000000,2.55310444081668785898,0.78853049535761787769,0.82712435364723879694,0.78853049535761787769
14.24000000000000021316,20.00000000000000000000,2.54464010661872030994,0.78855451238436002903,0.82722523092635613651,0.78855451238436002903
14.25000000000000000000,20.00000000000000000000,2.53618569103469004844,0.78857805906182865119,0.82732610820547347608,0.78857805906182865119
14.25999999999999978684,20.00000000000000000000,2.52774136045462238798,0.78860112766205603396,0.82742698548459081564,0.78860112766205603396
14.26999999999999957367,20.00000000000000000000,2.51930728327656172638,0.78862371036640865896,0.82752786276370804419,0.78862371036640865896
14.27999999999999936051,20.00000000000000000000,2.51088362983044888210,0.78864579926928624065,0.82762874004282538376,0.78864579926928624065
14.28999999999999914735,20.00000000000000000000,2.50247057231211744721,0.78866738638134725736,0.82772961732194272333,0.78866738638134725736
14.30000000000000071054,20.00000000000000000000,2.49406828472568031785,0.78868846363234323960,0.82783049460106006290,0.78868846363234323960
14.31000000000000049738,20.00000000000000000000,2.48567694283286044765,0.78870902287362842920,0.82793137188017740247,0.78870902287362842920
14.32000000000000028422,20.00000000000000000000,2.47808764114790269772,0.78868963859326202126,0.82802985442218002277,0.78868963859326202126
14.33000000000000007105,20.00000000000000000000,2.46905178403022196321,0.78872258451766308340,0.82811197128414848478,0.78872258451766308340
14.33999999999999985789,20.00000000000000000000,2.46002302057805666280,0.78875519361531953866,0.82819408814611683578,0.78875519361531953866
14.34999999999999964473,20.00000000000000000000,2.45100148797527550570,0.78878745946271811018,0.82827620500808518678,0.78878745946271811018
14.35999999999999943157,20.00000000000000000000,2.44198732592868639202,0.78881937551921654794,0.82835832187005353777,0.78881937551921654794
14.36999999999999921840,20.00000000000000000000,2.43298067669590079021,0.78885093512580262143,0.82844043873202199979,0.78885093512580262143
14.38000000000000078160,20.00000000000000000000,2.42398168511295741823,0.78888213150386654604,0.82852255559399035079,0.78888213150386654604
14.39000000000000056843,20.00000000000000000000,2.41499049862178738479,0.78891295775398562196,0.82860467245595870178,0.78891295775398562196
14.40000000000000035527,20.00000000000000000000,2.40600726729759628597,0.78894340685471331387,0.82868678931792716380,0.78894340685471331387
14.41000000000000014211,20.00000000000000000000,2.39703214387627694393,0.78897347166137143937,0.82876890617989551480,0.78897347166137143937
14.41999999999999992895,20.00000000000000000000,2.38806528378199267593,0.78900314490483802743,0.82885102304186386579,0.78900314490483802743
14.42999999999999971578,20.00000000000000000000,2.37910684515510384429,0.78903241919032107710,0.82893313990383232781,0.78903241919032107710
14.43999999999999950262,20.00000000000000000000,2.37015698888063885974,0.78906128699611000066,0.82901525676580067881,0.78906128699611000066
14.44999999999999928946,20.00000000000000000000,2.36121587861757165072,0.78908974067229487037,0.82909737362776902980,0.78908974067229487037
14.46000000000000085265,20.00000000000000000000,2.35228368082921024396,0.78911777243943415083,0.82917949048973738080,0.78911777243943415083
14.47000000000000063949,20.00000000000000000000,2.34336056481506682658,0.78914537438715970374,0.82926160735170584282,0.78914537438715970374
14.48000000000000042633,20.00000000000000000000,2.33444670274463428328,0.78917253847269297484,0.82934372421367419381,0.78917253847269297484
14.49000000000000021316,20.00000000000000000000,2.32554226969360566812,0.78919925651925393328,0.82942584107564254481,0.78919925651925393328
14.50000000000000000000,20.00000000000000000000,2.31664744368314856615,0.78922552021432768043,0.82950795793761100683,0.78922552021432768043
14.50999999999999978684,20.00000000000000000000,2.30776240572295021636,0.78925132110776075045,0.82959007479957935782,0.78925132110776075045
14.51999999999999957367,20.00000000000000000000,2.29976651402857701356,0.78923510961633058791,0.82967189177627687080,0.78923510961633058791
14.52999999999999936051,20.00000000000000000000,2.29262994314306256527,0.78917831585933218008,0.82975342292840104097,0.78917831585933218008
14.53999999999999914735,20.00000000000000000000,2.28551848035859306307,0.78912036385611772360,0.82983495408052532216,0.78912036385611772360
14.55000000000000071054,20.00000000000000000000,2.27728550225714920785,0.78911456104586985560,0.82991600079419880487,0.78911456104586985560
14.56000000000000049738,20.00000000000000000000,2.26792986008648611573,0.78916095067672997754,0.82999657039419882931,0.78916095067672997754
14.57000000000000028422,20.00000000000000000000,2.25857483123427016380,0.78920730799240745856,0.83007713999419885376,0.78920730799240745856
14.58000000000000007105,20.00000000000000000000,2.24922042020016466068,0.78925363278052551586,0.83015770959419887820,0.78925363278052551586
14.58999999999999985789,20.00000000000000000000,2.23986663151928677706,0.78929992482703392742,0.83023827919419879162,0.78929992482703392742
14.59999999999999964473,20.00000000000000000000,2.23051346976246689380,0.78934618391619859601,0.83031884879419881607,0.78934618391619859601
14.60999999999999943157,20.00000000000000000000,2.22116093953650262094,0.78939240983058789336,0.83039941839419884051,0.78939240983058789336
14.61999999999999921840,20.00000000000000000000,2.21180904548442613944,0.78943860235106155798,0.83047998799419886495,0.78943860235106155798
14.63000000000000078160,20.00000000000000000000,2.20245779228575333519,0.78948476125675837167,0.83056055759419888940,0.78948476125675837167
14.64000000000000056843,20.00000000000000000000,2.19310718465676179889,0.78953088632508339195,0.83064112719419880282,0.78953088632508339195
14.65000000000000035527,20.00000000000000000000,2.18372760670717447340,0.78957659698194504472,0.83071983488905454251,0.78957659698194504472
14.66000000000000014211,20.00000000000000000000,2.17580269539626813824,0.78954483165474920181,0.83078881280682614907,0.78954483165474920181
14.66999999999999992895,20.00000000000000000000,2.16848911887816386823,0.78948201597726419543,0.83085527097394751284,0.78948201597726419543
14.67999999999999971578,20.00000000000000000000,2.16120012848779374792,0.78941806788272317341,0.83092172914106887660,0.78941806788272317341
14.68999999999999950262,20.00000000000000000000,2.15393591539869166951,0.78935297923901748263,0.83098818730819035139,0.78935297923901748263
14.69999999999999928946,20.00000000000000000000,2.14669666647438805995,0.78928674213421967654,0.83105464547531171515,0.78928674213421967654
14.71000000000000085265,20.00000000000000000000,2.13948256435738715098,0.78921934887239630907,0.83112110364243318994,0.78921934887239630907
14.72000000000000063949,20.00000000000000000000,2.13229378755362786180,0.78915079196963311414,0.83118756180955455370,0.78915079196963311414
14.73000000000000042633,20.00000000000000000000,2.12513051051329027175,0.78908106415022871705,0.83125401997667602849,0.78908106415022871705
14.74000000000000021316,20.00000000000000000000,2.11678167535691796886,0.78906584289205106142,0.83131941506954909471,0.78906584289205106142
14.75000000000000000000,20.00000000000000000000,2.10790241539523703906,0.78907500057488955125,0.83138433488246432645,0.78907500057488955125
14.75999999999999978684,20.00000000000000000000,2.09903170303966035704,0.78908375697090149536,0.83144925469537955820,0.78908375697090149536
14.76999999999999957367,20.00000000000000000000,2.09016968842099215564,0.78909210512095961931,0.83151417450829467892,0.78909210512095961931
14.77999999999999936051,20.00000000000000000000,2.08131652436534508865,0.78910003794262839616,0.83157909432120991067,0.78910003794262839616
14.78999999999999914735,20.00000000000000000000,2.07247236642662713280,0.78910754822875228687,0.83164401413412514241,0.78910754822875228687
14.80000000000000071054,20.00000000000000000000,2.06363737291817672670,0.78911462864608961087,0.83170893394704037416,0.78911462864608961087
14.81000000000000049738,20.00000000000000000000,2.05481170494346665478,0.78912127173399115865,0.83177385375995549488,0.78912127173399115865
14.82000000000000028422,20.00000000000000000000,2.04599552642579052275,0.78912746990313220596,0.83183877357287072662,0.78912746990313220596
14.83000000000000007105,20.00000000000000000000,2.03718900413687364903,0.78913321543429848504,0.83190369338578595837,0.78913321543429848504
14.83999999999999985789,20.00000000000000000000,2.02839230772431866612,0.78913850047723044234,0.83196861319870107909,0.78913850047723044234
14.84999999999999964473,20.00000000000000000000,2.01960560973780900440,0.78914331704953033508,0.83203353301161631084,0.78914331704953033508
14.85999999999999943157,20.00000000000000000000,2.01082908565402007639,0.78914765703563449772,0.83209845282453154258,0.78914765703563449772
14.86999999999999921840,20.00000000000000000000,2.00206291390015156395,0.78915151218585266601,0.83216337263744677433,0.78915151218585266601
14.88000000000000078160,20.00000000000000000000,1.99330727587604172868,0.78915487411548101981,0.83222829245036189505,0.78915487411548101981
14.89000000000000056843,20.00000000000000000000,1.98456235597480268318,0.78915773430398761246,0.83229321226327712679,0.78915773430398761246
14.90000000000000035527,20.00000000000000000000,1.97582834160192954975,0.78916008409427196302,0.83235813207619235854,0.78916008409427196302
14.91000000000000014211,20.00000000000000000000,1.96710542319286263435,0.78916191469200613895,0.83242305188910747926,0.78916191469200613895
14.91999999999999992895,20.00000000000000000000,1.95839379422897397198,0.78916321716505066775,0.83248797170202271101,0.78916321716505066775
14.92999999999999971578,20.00000000000000000000,1.94969365125195981392,0.78916398244295193898,0.83255289151493794275,0.78916398244295193898
14.93999999999999950262,20.00000000000000000000,1.94065453124371778415,0.78917807204608825256,0.83261514986518625481,0.78917807204608825256
14.94999999999999928946,20.00000000000000000000,1.93137861846594804938,0.78920150362141794353,0.83267558680598630083,0.78920150362141794353
14.96000000000000085265,20.00000000000000000000,1.92210370855981027560,0.78922488630329679093,0.83273602374678634686,0.78922488630329679093
14.97000000000000063949,20.00000000000000000000,1.91282980755905085424,0.78924821981178849839,0.83279646068758628186,0.78924821981178849839
14.98000000000000042633,20.00000000000000000000,1.90355692153137234790,0.78927150386540190219,0.83285689762838632788,0.78927150386540190219
14.99000000000000021316,20.00000000000000000000,1.89618716923727248513,0.78920299600897603209,0.83291434407064923739,0.78920299600897603209
15.00000000000000000000,20.00000000000000000000,1.88958673478109440147,0.78909451599316360326,0.83296751686291525818,0.78909451599316360326
15.00999999999999978684,20.00000000000000000000,1.88263458400429151141,0.78900220171735369057,0.83302036747413121809,0.78900220171735369057
15.01999999999999957367,20.00000000000000000000,1.87571242770570800751,0.78890852021772628344,0.83307321808534728902,0.78890852021772628344
15.02999999999999936051,20.00000000000000000000,1.86882041375423013640,0.78881346583785760807,0.83312606869656335995,0.78881346583785760807
15.03999999999999914735,20.00000000000000000000,1.86195868845510337231,0.78871703301642359651,0.83317891930777943088,0.78871703301642359651
15.05000000000000071054,20.00000000000000000000,1.85512739643909996268,0.78861921629245579357,0.83323176991899550181,0.78861921629245579357
15.06000000000000049738,20.00000000000000000000,1.84832668054575766092,0.78852001031086316196,0.83328462053021157274,0.78852001031086316196
15.07000000000000028422,20.00000000000000000000,1.84155668170242847737,0.78841940982813263350,0.83333747114142764367,0.78841940982813263350
15.08000000000000007105,20.00000000000000000000,1.83481753880071463136,0.78831740971813735186,0.83339032175264371460,0.78831740971813735186
15.08999999999999985789,20.00000000000000000000,1.82810938857163640670,0.78821400497798843610,0.83344317236385978553,0.78821400497798843610
15.09999999999999964473,20.00000000000000000000,1.82143236546071607407,0.78810919073387297740,0.83349602297507574544,0.78810919073387297740
15.10999999999999943157,20.00000000000000000000,1.81478660150399728757,0.78800296224683363810,0.83354887358629181637,0.78800296224683363810
15.11999999999999921840,20.00000000000000000000,1.80817222620588324844,0.78789531491844322364,0.83360172419750788730,0.78789531491844322364
15.13000000000000078160,20.00000000000000000000,1.80158936641952638347,0.78778624429634580562,0.83365457480872395823,0.78778624429634580562
15.14000000000000056843,20.00000000000000000000,1.79436285635380143866,0.78770612329023337317,0.83370633224803591954,0.78770612329023337317
15.15000000000000035527,20.00000000000000000000,1.78582134661314140267,0.78768511357222503744,0.83375589755286794169,0.78768511357222503744
15.16000000000000014211,20.00000000000000000000,1.77729060268720062687,0.78766360681126801335,0.83380546285769985282,0.78766360681126801335
15.16999999999999992895,20.00000000000000000000,1.76877077258393300419,0.78764159629543750718,0.83385502816253187497,0.78764159629543750718
15.17999999999999971578,20.00000000000000000000,1.76026200647661834608,0.78761907521717866576,0.83390459346736389712,0.78761907521717866576
15.18999999999999950262,20.00000000000000000000,1.75176445673362524147,0.78759603667206912192,0.83395415877219591927,0.78759603667206912192
15.19999999999999928946,20.00000000000000000000,1.74327827794850476195,0.78757247365756821722,0.83400372407702794142,0.78757247365756821722
15.21000000000000085265,20.00000000000000000000,1.73480362697039902642,0.78754837907175634371,0.83405328938185985255,0.78754837907175634371
15.22000000000000063949,20.00000000000000000000,1.72634066293479282450,0.78752374571206396059,0.83410285468669187470,0.78752374571206396059
15.23000000000000042633,20.00000000000000000000,1.71788954729456833093,0.78749856627398806541,0.83415241999152389685,0.78749856627398806541
15.24000000000000021316,20.00000000000000000000,1.70945044385140643151,0.78747283334980011649,0.83420198529635591900,0.78747283334980011649
15.25000000000000000000,20.00000000000000000000,1.70102351878750268632,0.78744653942724196494,0.83425155060118794115,0.78744653942724196494
15.25999999999999978684,20.00000000000000000000,1.69260894069761258507,0.78741967688821146165,0.83430111590601985228,0.78741967688821146165
15.26999999999999957367,20.00000000000000000000,1.68420688062141610253,0.78739223800743962656,0.83435068121085187443,0.78739223800743962656
15.27999999999999936051,20.00000000000000000000,1.67581751207620910371,0.78736421495115571645,0.83440024651568389658,0.78736421495115571645
15.28999999999999914735,20.00000000000000000000,1.66744101108990538940,0.78733559977574318900,0.83444981182051591873,0.78733559977574318900
15.30000000000000071054,20.00000000000000000000,1.65907267240717715140,0.78730637329937758206,0.83449912501459244663,0.78730637329937758206
15.31000000000000049738,20.00000000000000000000,1.65434726136125997975,0.78710246463503286130,0.83454247127137615170,0.78710246463503286130
15.32000000000000028422,20.00000000000000000000,1.64965470255025037360,0.78689715934195014757,0.83458581752815985677,0.78689715934195014757
15.33000000000000007105,20.00000000000000000000,1.64486522652415501078,0.78669645943957433598,0.83462914832315626690,0.78669645943957433598
15.33999999999999985789,20.00000000000000000000,1.63581997014978486327,0.78669257393618929886,0.83467196918715624854,0.78669257393618929886
15.34999999999999964473,20.00000000000000000000,1.62682065037428791321,0.78668652774922354087,0.83471475560401642291,0.78668652774922354087
15.35999999999999943157,20.00000000000000000000,1.62030726671499092362,0.78656348103622875101,0.83475559954825717668,0.78656348103622875101
15.36999999999999921840,20.00000000000000000000,1.61382777181657743881,0.78643891561621381836,0.83479644349249793045,0.78643891561621381836
15.38000000000000078160,20.00000000000000000000,1.60738240010184241235,0.78631282232792609754,0.83483728743673868422,0.78631282232792609754
15.39000000000000056843,20.00000000000000000000,1.60097137743751005701,0.78618519243896578530,0.83487813138097932697,0.78618519243896578530
15.40000000000000035527,20.00000000000000000000,1.59459492148420101110,0.78605601762921317732,0.83491897532522008074,0.78605601762921317732
15.41000000000000014211,20.00000000000000000000,1.58825324200207185221,0.78592528997631849741,0.83495981926946083451,0.78592528997631849741
15.41999999999999992895,20.00000000000000000000,1.58194654111814725361,0.78579300194297596605,0.83500066321370158828,0.78579300194297596605
15.42999999999999971578,20.00000000000000000000,1.57567501356047068306,0.78565914636573785934,0.83504150715794234205,0.78565914636573785934
15.43999999999999950262,20.00000000000000000000,1.56943884686347523427,0.78552371644516327809,0.83508235110218309583,0.78552371644516327809
15.44999999999999928946,20.00000000000000000000,1.56323822154834779496,0.78538670573712388023,0.83512319504642384960,0.78538670573712388023
15.46000000000000085265,20.00000000000000000000,1.55707331128163328771,0.78524810814511514234,0.83516403899066460337,0.78524810814511514234
15.47000000000000063949,20.00000000000000000000,1.55094428301491338296,0.78510791791343870205,0.83520488293490535714,0.78510791791343870205
15.48000000000000042633,20.00000000000000000000,1.54485129710798152480,0.78496612962114220569,0.83524572687914599989,0.78496612962114220569
15.49000000000000021316,20.00000000000000000000,1.53879450743769119470,0.78482273817661718507,0.83528657082338675366,0.78482273817661718507
15.50000000000000000000,20.00000000000000000000,1.53277406149432193772,0.78467773881276259296,0.83532741476762750743,0.78467773881276259296
15.50999999999999978684,20.00000000000000000000,1.52679010046712826387,0.78453112708264305386,0.83536825871186826120,0.78453112708264305386
15.51999999999999957367,20.00000000000000000000,1.52084275932050694280,0.78438289885556866654,0.83540910265610901497,0.78438289885556866654
15.52999999999999936051,20.00000000000000000000,1.51493216686206833010,0.78423305031353884864,0.83544994660034976874,0.78423305031353884864
15.53999999999999914735,20.00000000000000000000,1.50905844580372794361,0.78408157794799915319,0.83549079054459052252,0.78408157794799915319
15.55000000000000071054,20.00000000000000000000,1.50204529863767355380,0.78398029463556206942,0.83552921858530704302,0.78398029463556206942
15.56000000000000049738,20.00000000000000000000,1.49400484725244275808,0.78392424894349366227,0.83556549633506704833,0.78392424894349366227
15.57000000000000028422,20.00000000000000000000,1.48597899041721714930,0.78386754538504455070,0.83560177408482705363,0.78386754538504455070
15.58000000000000007105,20.00000000000000000000,1.47796789957268304150,0.78381017645650086223,0.83563805183458705894,0.78381017645650086223
15.58999999999999985789,20.00000000000000000000,1.46997174830502919107,0.78375213456481784835,0.83567432958434706425,0.78375213456481784835
15.59999999999999964473,20.00000000000000000000,1.46199071237412425717,0.78369341202654574374,0.83571060733410706955,0.78369341202654574374
15.60999999999999943157,20.00000000000000000000,1.45402496974208261804,0.78363400106674752088,0.83574688508386707486,0.78363400106674752088
15.61999999999999921840,20.00000000000000000000,1.44607470060223386454,0.78357389381789943616,0.83578316283362708017,0.78357389381789943616
15.63000000000000078160,20.00000000000000000000,1.43814008740849108570,0.78351308231878213917,0.83581944058338708547,0.78351308231878213917
15.64000000000000056843,20.00000000000000000000,1.43022131490514037289,0.78345155851335657182,0.83585571833314697976,0.78345155851335657182
15.65000000000000035527,20.00000000000000000000,1.42367372301355143982,0.78332656257671151590,0.83589138425028319812,0.78332656257671151590
15.66000000000000014211,20.00000000000000000000,1.41976704940317199899,0.78307876857132374671,0.83592518428323181467,0.78307876857132374671
15.66999999999999992895,20.00000000000000000000,1.41589284875237741979,0.78282966348086180375,0.83595898431618032021,0.78282966348086180375
15.67999999999999971578,20.00000000000000000000,1.41205086589602601954,0.78257926181785031350,0.83599278434912893676,0.78257926181785031350
15.68999999999999950262,20.00000000000000000000,1.40824084710909436247,0.78232757800782037894,0.83602658438207744229,0.78232757800782037894
15.69999999999999928946,20.00000000000000000000,1.40446254011036519849,0.78207462638893898710,0.83606038441502605885,0.78207462638893898710
15.71000000000000085265,20.00000000000000000000,1.40071569406580564987,0.78182042121166606119,0.83609418444797456438,0.78182042121166606119
15.72000000000000063949,20.00000000000000000000,1.39700005959165296510,0.78156497663843094159,0.83612798448092318093,0.78156497663843094159
15.73000000000000042633,20.00000000000000000000,1.39246510605172102437,0.78134608481702938487,0.83616069206435705841,0.78134608481702938487
15.74000000000000021316,20.00000000000000000000,1.38626661024199360206,0.78120116829581509599,0.83619121777916594063,0.78120116829581509599
15.75000000000000000000,20.00000000000000000000,1.38010486424223621782,0.78105464046705086467,0.83622174349397482285,0.78105464046705086467
15.75999999999999978684,20.00000000000000000000,1.37398007990506720866,0.78090649370094689097,0.83625226920878359405,0.78090649370094689097
15.76999999999999957367,20.00000000000000000000,1.36789246455226121135,0.78075672060923118067,0.83628279492359247627,0.78075672060923118067
15.77999999999999936051,20.00000000000000000000,1.36184222078312444637,0.78060531405376032410,0.83631332063840124746,0.78060531405376032410
15.78999999999999914735,20.00000000000000000000,1.35582954627533847081,0.78045226715544269158,0.83634384635321012968,0.78045226715544269158
15.80000000000000071054,20.00000000000000000000,1.34985463357746082735,0.78029757330350135724,0.83637437206801890088,0.78029757330350135724
15.81000000000000049738,20.00000000000000000000,1.34391766989216754347,0.78014122616512304731,0.83640489778282778310,0.78014122616512304731
15.82000000000000028422,20.00000000000000000000,1.33801883684917166661,0.77998321969553086053,0.83643542349763655430,0.77998321969553086053
15.83000000000000007105,20.00000000000000000000,1.33215831026664788261,0.77982354814854215608,0.83646594921244543652,0.77982354814854215608
15.83999999999999985789,20.00000000000000000000,1.32633625989978254367,0.77966220608766068079,0.83649647492725420772,0.77966220608766068079
15.84999999999999964473,20.00000000000000000000,1.32055284917489879071,0.77949918839777920798,0.83652700064206308994,0.77949918839777920798
15.85999999999999943157,20.00000000000000000000,1.31480823490737463999,0.77933449029756451942,0.83655752635687197216,0.77933449029756451942
15.86999999999999921840,20.00000000000000000000,1.30910256700129901120,0.77916810735261732290,0.83658805207168074336,0.77916810735261732290
15.88000000000000078160,20.00000000000000000000,1.30343598812849315038,0.77900003548951080035,0.83661857778648962558,0.77900003548951080035
15.89000000000000056843,20.00000000000000000000,1.29780863338416718733,0.77883027101082413779,0.83664910350129839678,0.77883027101082413779
15.90000000000000035527,20.00000000000000000000,1.29222062991600150639,0.77865881061131558827,0.83667962921610727900,0.77865881061131558827
15.91000000000000014211,20.00000000000000000000,1.28667209652297254152,0.77848565139539249724,0.83671015493091605020,0.77848565139539249724
15.91999999999999992895,20.00000000000000000000,1.28116314321956115130,0.77831079089607313470,0.83674068064572493242,0.77831079089607313470
15.92999999999999971578,20.00000000000000000000,1.27501768166210305289,0.77816430422568305669,0.83677066334007277337,0.77816430422568305669
15.93999999999999950262,20.00000000000000000000,1.27058338991846553334,0.77793877824755308659,0.83679876345505010971,0.77793877824755308659
15.94999999999999928946,20.00000000000000000000,1.26743106820671225243,0.77765347075886859241,0.83682468923390773696,0.77765347075886859241
15.96000000000000085265,20.00000000000000000000,1.26412820333858522126,0.77737491486725429635,0.83685032473331300018,0.77737491486725429635
15.97000000000000063949,20.00000000000000000000,1.26085694340908149869,0.77709515015416941175,0.83687596023271837442,0.77709515015416941175
15.98000000000000042633,20.00000000000000000000,1.25761702441042810818,0.77681419147157126925,0.83690159573212374866,0.77681419147157126925
15.99000000000000021316,20.00000000000000000000,1.25440818299533418667,0.77653205361429178399,0.83692723123152912290,0.77653205361429178399
16.00000000000000000000,20.00000000000000000000,1.25123015651630908884,0.77624875131798487526,0.83695286673093438612,0.77624875131798487526
16.01000000000000156319,20.00000000000000000000,1.24808268306501179978,0.77596429925708854114,0.83697850223033976036,0.77596429925708854114
16.01999999999999957367,20.00000000000000000000,1.24496550151155149777,0.77567871204280380848,0.83700413772974502358,0.77567871204280380848
16.03000000000000113687,20.00000000000000000000,1.24187835154369285995,0.77539200422109488819,0.83702977322915039782,0.77539200422109488819
16.03999999999999914735,20.00000000000000000000,1.23882097370586174989,0.77510419027071286724,0.83705540872855577206,0.77510419027071286724
16.05000000000000071054,20.00000000000000000000,1.23579310943789089094,0.77481528460124615698,0.83708104422796114630,0.77481528460124615698
16.05999999999999872102,20.00000000000000000000,1.23279450111347976815,0.77452530155120080657,0.83710667972736640952,0.77452530155120080657
16.07000000000000028422,20.00000000000000000000,1.22982489207827860866,0.77423425538611190255,0.83713231522677178376,0.77423425538611190255
16.07999999999999829470,20.00000000000000000000,1.22688402668760354608,0.77394216029668738699,0.83715795072617715800,0.77394216029668738699
16.08999999999999985789,20.00000000000000000000,1.22224683237988895890,0.77372593183036730835,0.83718339452877832407,0.77372593183036730835
16.10000000000000142109,20.00000000000000000000,1.21548315170270559982,0.77360460991459145674,0.83720859931597835235,0.77360460991459145674
16.10999999999999943157,20.00000000000000000000,1.20874208765844581848,0.77348232324545251881,0.83723380410317838063,0.77348232324545251881
16.12000000000000099476,20.00000000000000000000,1.20202384992079047699,0.77335906348537386545,0.83725900889037840891,0.77335906348537386545
16.12999999999999900524,20.00000000000000000000,1.19532865024805357024,0.77323482222367245775,0.83728421367757832616,0.77323482222367245775
16.14000000000000056843,20.00000000000000000000,1.18911938306571762780,0.77308793482184867685,0.83730831975847141990,0.77308793482184867685
16.14999999999999857891,20.00000000000000000000,1.18386046961826840729,0.77289672284266974778,0.83733024694875357596,0.77289672284266974778
16.16000000000000014211,20.00000000000000000000,1.17863918101216302858,0.77270393866299214025,0.83735217413903584305,0.77270393866299214025
16.17000000000000170530,20.00000000000000000000,1.17345569759648116204,0.77250957680399467975,0.83737410132931811013,0.77250957680399467975
16.17999999999999971578,20.00000000000000000000,1.16831019758899112837,0.77231363191647695032,0.83739602851960037722,0.77231363191647695032
16.19000000000000127898,20.00000000000000000000,1.16320285702732517663,0.77211609878300990761,0.83741795570988253328,0.77211609878300990761
16.19999999999999928946,20.00000000000000000000,1.15813384971801602852,0.77191697232017286723,0.83743988290016480036,0.77191697232017286723
16.21000000000000085265,20.00000000000000000000,1.15310334718287244016,0.77171624758088974705,0.83746181009044706745,0.77171624758088974705
16.21999999999999886313,20.00000000000000000000,1.14811151860220594934,0.77151391975689520564,0.83748373728072933453,0.77151391975689520564
16.23000000000000042633,20.00000000000000000000,1.14315853075423623508,0.77130998418135288119,0.83750566447101160161,0.77130998418135288119
16.23999999999999843681,20.00000000000000000000,1.13824454795004759156,0.77110443633165626220,0.83752759166129375767,0.77110443633165626220
16.25000000000000000000,20.00000000000000000000,1.13336973196327228663,0.77089727183244671771,0.83754951885157602476,0.77089727183244671771
16.26000000000000156319,20.00000000000000000000,1.12853424195370721783,0.77068848645888110571,0.83757144604185829184,0.77068848645888110571
16.26999999999999957367,20.00000000000000000000,1.12373823438391839957,0.77047807614019359068,0.83759337323214055893,0.77047807614019359068
16.28000000000000113687,20.00000000000000000000,1.11898186292785895013,0.77026603696358653117,0.83761530042242271499,0.77026603696358653117
16.28999999999999914735,20.00000000000000000000,1.11426527837048472414,0.77005236517850250699,0.83763722761270498207,0.77005236517850250699
16.30000000000000071054,20.00000000000000000000,1.11023552508566769603,0.76980838469168144655,0.83765908041674541629,0.76980838469168144655
16.30999999999999872102,20.00000000000000000000,1.10906637757305359671,0.76943789163060405389,0.83768060673333455401,0.76943789163060405389
16.32000000000000028422,20.00000000000000000000,1.10790565456074219242,0.76906740227224368311,0.83770213304992358072,0.76906740227224368311
16.32999999999999829470,20.00000000000000000000,1.10651923062614621074,0.76870680036186389561,0.83772318170142090477,0.76870680036186389561
16.33999999999999985789,20.00000000000000000000,1.10407570889318340512,0.76839108236227926518,0.83774201342287357708,0.76839108236227926518
16.35000000000000142109,20.00000000000000000000,1.10166125836686212836,0.76807435830115300401,0.83776084514432624939,0.76807435830115300401
16.35999999999999943157,20.00000000000000000000,1.09927555660889164635,0.76775664525086451118,0.83777967686577881068,0.76775664525086451118
16.37000000000000099476,20.00000000000000000000,1.09691828191819018556,0.76743796020803345392,0.83779850858723148299,0.76743796020803345392
16.37999999999999900524,20.00000000000000000000,1.09458911351259446931,0.76711832008531688487,0.83781734030868415530,0.76711832008531688487
16.39000000000000056843,20.00000000000000000000,1.09228773170479054322,0.76679774170350867291,0.83783617203013682762,0.76679774170350867291
16.39999999999999857891,20.00000000000000000000,1.09001381807150399261,0.76647624178398610084,0.83785500375158949993,0.76647624178398610084
16.41000000000000014211,20.00000000000000000000,1.08776705561506759068,0.76615383694153527117,0.83787383547304217224,0.76615383694153527117
16.42000000000000170530,20.00000000000000000000,1.08554712891668070363,0.76583054367758884862,0.83789266719449484455,0.76583054367758884862
16.42999999999999971578,20.00000000000000000000,1.08335372428077580942,0.76550637837389601259,0.83791149891594751686,0.76550637837389601259
16.44000000000000127898,20.00000000000000000000,1.08118652987007290989,0.76518135728664138373,0.83793033063740018918,0.76518135728664138373
16.44999999999999928946,20.00000000000000000000,1.07904523583104650086,0.76485549654102513717,0.83794916235885286149,0.76485549654102513717
16.46000000000000085265,20.00000000000000000000,1.07692953440963745670,0.76452881212630352525,0.83796799408030553380,0.76452881212630352525
16.46999999999999886313,20.00000000000000000000,1.07483912005719961513,0.76420131989129469474,0.83798682580175820611,0.76420131989129469474
16.48000000000000042633,20.00000000000000000000,1.07277368952673834990,0.76387303554033836317,0.83800565752321087842,0.76387303554033836317
16.48999999999999843681,20.00000000000000000000,1.07073294195963453213,0.76354397462970313715,0.83802448924466355074,0.76354397462970313715
16.50000000000000000000,20.00000000000000000000,1.06871657896308280833,0.76321415256442415309,0.83804332096611622305,0.76321415256442415309
16.51000000000000156319,20.00000000000000000000,1.06672430467857171088,0.76288358459556049329,0.83806215268756889536,0.76288358459556049329
16.51999999999999957367,20.00000000000000000000,1.06475582584173888989,0.76255228581784839648,0.83808098440902156767,0.76255228581784839648
16.53000000000000113687,20.00000000000000000000,1.06048195919612897598,0.76231981786098057530,0.83809831270132861825,0.76231981786098057530
16.53999999999999914735,20.00000000000000000000,1.05481175237484570140,0.76214713404888090320,0.83811470945012855882,0.76214713404888090320
16.55000000000000071054,20.00000000000000000000,1.05127541522779877070,0.76188202416096750813,0.83813095882302690587,0.76188202416096750813
16.55999999999999872102,20.00000000000000000000,1.05029747041049681400,0.76150630078825609637,0.83814703015456737401,0.76150630078825609637
16.57000000000000028422,20.00000000000000000000,1.04932762610535079695,0.76113061226627864997,0.83816310148610784214,0.76113061226627864997
16.57999999999999829470,20.00000000000000000000,1.04836580263390577450,0.76075496249791996206,0.83817917281764819926,0.76075496249791996206
16.58999999999999985789,20.00000000000000000000,1.04741192115147963015,0.76037935533522760245,0.83819524414918866739,0.76037935533522760245
16.60000000000000142109,20.00000000000000000000,1.04646590363833014159,0.76000379457999689414,0.83821131548072913553,0.76000379457999689414
16.60999999999999943157,20.00000000000000000000,1.04552767289090842162,0.75962828398434922850,0.83822738681226949264,0.75962828398434922850
16.62000000000000099476,20.00000000000000000000,1.04459715251320228724,0.75925282725130260886,0.83824345814380996078,0.75925282725130260886
16.62999999999999900524,20.00000000000000000000,1.04192741030433633220,0.75895191172254850009,0.83825894324203631403,0.75895191172254850009
16.64000000000000056843,20.00000000000000000000,1.03789410462023612425,0.75870934032541137437,0.83827396090368111459,0.75870934032541137437
16.64999999999999857891,20.00000000000000000000,1.03389635301844085014,0.75846540769595904852,0.83828897856532591515,0.75846540769595904852
16.66000000000000014211,20.00000000000000000000,1.02993422748657059707,0.75822011360509533606,0.83830399622697071571,0.75822011360509533606
16.67000000000000170530,20.00000000000000000000,1.02600779558747667863,0.75797345803398796793,0.83831901388861551627,0.75797345803398796793
16.67999999999999971578,20.00000000000000000000,1.02211712032334611777,0.75772544117927276286,0.83833403155026031683,0.75772544117927276286
16.69000000000000127898,20.00000000000000000000,1.01826226000478747835,0.75747606345801066219,0.83834904921190511740,0.75747606345801066219
16.69999999999999928946,20.00000000000000000000,1.01444326812548779593,0.75722532551237375920,0.83836406687354991796,0.75722532551237375920
16.71000000000000085265,20.00000000000000000000,1.01066019324293732140,0.75697322821403856263,0.83837908453519471852,0.75697322821403856263
16.71999999999999886313,20.00000000000000000000,1.00691307886575609487,0.75671977266826750963,0.83839410219683951908,0.75671977266826750963
16.73000000000000042633,20.00000000000000000000,1.00434388725767687056,0.75641584203563505540,0.83840866652684575833,0.75641584203563505540
16.73999999999999843681,20.00000000000000000000,1.00307113901197131334,0.75605592140783106636,0.83842212491314938028,0.75605592140783106636
16.75000000000000000000,20.00000000000000000000,1.00126151400093066357,0.75571909335467291058,0.83843545357890503222,0.75571909335467291058
16.76000000000000156319,20.00000000000000000000,0.99947691852384490385,0.75538151137334463847,0.83844878224466068417,0.75538151137334463847
16.76999999999999957367,20.00000000000000000000,0.99771707798374964504,0.75504318960537031291,0.83846211091041633612,0.75504318960537031291
16.78000000000000113687,20.00000000000000000000,0.99598171612728025881,0.75470414222171633423,0.83847543957617198807,0.75470414222171633423
16.78999999999999914735,20.00000000000000000000,0.99427055539074538082,0.75436438340757572263,0.83848876824192764001,0.75436438340757572263
16.80000000000000071054,20.00000000000000000000,0.99258331721631520850,0.75402392734850476330,0.83850209690768329196,0.75402392734850476330
16.80999999999999872102,20.00000000000000000000,0.99091972234146130649,0.75368278821777101584,0.83851542557343894391,0.75368278821777101584
16.82000000000000028422,20.00000000000000000000,0.98927949106434132087,0.75334098016479056348,0.83852875423919459585,0.75334098016479056348
16.82999999999999829470,20.00000000000000000000,0.98766234348753911831,0.75299851730454858689,0.83854208290495024780,0.75299851730454858689
16.83999999999999985789,20.00000000000000000000,0.98606799974222658633,0.75265541370790856046,0.83855541157070589975,0.75265541370790856046
16.85000000000000142109,20.00000000000000000000,0.98449618019461293539,0.75231168339272791457,0.83856874023646155170,0.75231168339272791457
16.85999999999999943157,20.00000000000000000000,0.98294660563629288053,0.75196734031570588996,0.83858206890221720364,0.75196734031570588996
16.87000000000000099476,20.00000000000000000000,0.98141899745993976811,0.75162239836489919131,0.83859539756797285559,0.75162239836489919131
16.87999999999999900524,20.00000000000000000000,0.97991307782162806461,0.75127687135284859643,0.83860872623372850754,0.75127687135284859643
16.89000000000000056843,20.00000000000000000000,0.97842856979090997438,0.75093077301026245340,0.83862205489948415948,0.75093077301026245340
16.89999999999999857891,20.00000000000000000000,0.97696519748967847185,0.75058411698021565428,0.83863538356523981143,0.75058411698021565428
16.91000000000000014211,20.00000000000000000000,0.97552268622071347526,0.75023691681281734489,0.83864871223099546338,0.75023691681281734489
16.92000000000000170530,20.00000000000000000000,0.97410076258674260785,0.74988918596031450825,0.83866204089675111533,0.74988918596031450825
16.92999999999999971578,20.00000000000000000000,0.97269915460074629632,0.74954093777259611642,0.83867536956250676727,0.74954093777259611642
16.94000000000000127898,20.00000000000000000000,0.97171175908370233110,0.74917490900266636711,0.83868781419959526069,0.74917490900266636711
16.94999999999999928946,20.00000000000000000000,0.97109255098978319865,0.74879314503352623067,0.83869945335578366397,0.74879314503352623067
16.96000000000000085265,20.00000000000000000000,0.97047892908982469340,0.74841154735807924325,0.83871109251197206724,0.74841154735807924325
16.96999999999999886313,20.00000000000000000000,0.96987082940598901004,0.74803011873942837351,0.83872273166816047052,0.74803011873942837351
16.98000000000000042633,20.00000000000000000000,0.96926818876422593529,0.74764886189566193142,0.83873437082434887380,0.74764886189566193142
16.98999999999999843681,20.00000000000000000000,0.96867094478381798872,0.74726777950049150245,0.83874600998053727707,0.74726777950049150245
17.00000000000000000000,20.00000000000000000000,0.96807903586705523757,0.74688687418387778028,0.83875764913672568035,0.74688687418387778028
17.01000000000000156319,20.00000000000000000000,0.96749240118904744623,0.74650614853265029325,0.83876928829291408363,0.74650614853265029325
17.01999999999999957367,20.00000000000000000000,0.96691098068766501150,0.74612560509111702789,0.83878092744910248690,0.74612560509111702789
17.03000000000000113687,20.00000000000000000000,0.96633471505360846177,0.74574524636166583669,0.83879256660529089018,0.74574524636166583669
17.03999999999999914735,20.00000000000000000000,0.96576354572060740811,0.74536507480536018377,0.83880420576147929346,0.74536507480536018377
17.05000000000000071054,20.00000000000000000000,0.96519741485574161999,0.74498509284252290019,0.83881584491766769673,0.74498509284252290019
17.05999999999999872102,20.00000000000000000000,0.96463626534988800021,0.74460530285331505418,0.83882748407385610001,0.74460530285331505418
17.07000000000000028422,20.00000000000000000000,0.96408004080828468840,0.74422570717830560660,0.83883912323004450329,0.74422570717830560660
17.07999999999999829470,20.00000000000000000000,0.96355698190490846056,0.74384502000106911268,0.83885062525596787442,0.74384502000106911268
17.08999999999999985789,20.00000000000000000000,0.96333198394554242494,0.74345118948673749593,0.83886069610395475049,0.74345118948673749593
17.10000000000000142109,20.00000000000000000000,0.96310796919445851305,0.74305774477578068193,0.83887076695194162657,0.74305774477578068193
17.10999999999999943157,20.00000000000000000000,0.96256325959429056560,0.74267788452740923777,0.83888081560145411064,0.74267788452740923777
17.12000000000000099476,20.00000000000000000000,0.95883332043080349294,0.74242893953732125301,0.83889056563496433583,0.74242893953732125301
17.12999999999999900524,20.00000000000000000000,0.95575767853074744540,0.74215327502296257745,0.83890026827458041847,0.74215327502296257745
17.14000000000000056843,20.00000000000000000000,0.95271167206591356180,0.74187660633263652343,0.83890997091419639009,0.74187660633263652343
17.14999999999999857891,20.00000000000000000000,0.94969527849295765076,0.74159893690644607123,0.83891967355381236171,0.74159893690644607123
17.16000000000000014211,20.00000000000000000000,0.94670847203165420236,0.74132027032016090118,0.83892937619342844435,0.74132027032016090118
17.17000000000000170530,20.00000000000000000000,0.94413990412870441027,0.74102450019311472129,0.83893884180532063422,0.74102450019311472129
17.17999999999999971578,20.00000000000000000000,0.94231039857664178339,0.74069837918653502751,0.83894787120881297859,0.74069837918653502751
17.19000000000000127898,20.00000000000000000000,0.94050170400137556026,0.74037170228082438417,0.83895690061230532297,0.74037170228082438417
17.19999999999999928946,20.00000000000000000000,0.93871358516857394960,0.74004448095088048998,0.83896593001579766735,0.74004448095088048998
17.21000000000000085265,20.00000000000000000000,0.93694580559141560361,0.73971672668866261802,0.83897495941929001173,0.73971672668866261802
17.21999999999999886313,20.00000000000000000000,0.93519812745935670950,0.73938845100574179803,0.83898398882278235611,0.73938845100574179803
17.23000000000000042633,20.00000000000000000000,0.93347031155021842341,0.73905966543651591127,0.83899301822627470049,0.73905966543651591127
17.23999999999999843681,20.00000000000000000000,0.93176211712365819562,0.73873038154216796869,0.83900204762976704487,0.73873038154216796869
17.25000000000000000000,20.00000000000000000000,0.93007330179378566726,0.73840061091544761940,0.83901107703325938925,0.73840061091544761940
17.26000000000000156319,20.00000000000000000000,0.92840362137843346346,0.73807036518637836320,0.83902010643675173363,0.73807036518637836320
17.26999999999999957367,20.00000000000000000000,0.92675282972220518474,0.73773965602899538307,0.83902913584024418903,0.73773965602899538307
17.28000000000000113687,20.00000000000000000000,0.92512067849004664399,0.73740849516924134033,0.83903816524373653341,0.73740849516924134033
17.28999999999999914735,20.00000000000000000000,0.92350691692761410767,0.73707689439416579358,0.83904719464722887778,0.73707689439416579358
17.30000000000000071054,20.00000000000000000000,0.92191129158412998823,0.73674486556258711456,0.83905622405072122216,0.73674486556258711456
17.30999999999999872102,20.00000000000000000000,0.92033354599278505148,0.73641242061741540859,0.83906525345421356654,0.73641242061741540859
17.32000000000000028422,20.00000000000000000000,0.91877342030291397901,0.73607957159984971351,0.83907428285770591092,0.73607957159984971351
17.32999999999999829470,20.00000000000000000000,0.91738388615372767898,0.73574003827145328938,0.83908318242204016357,0.73574003827145328938
17.33999999999999985789,20.00000000000000000000,0.91699702067871979860,0.73535977163563592818,0.83909132249242435186,0.73535977163563592818
17.35000000000000142109,20.00000000000000000000,0.91661430405193222715,0.73497973831017204827,0.83909946256280854016,0.73497973831017204827
17.35999999999999943157,20.00000000000000000000,0.91623568251620246539,0.73459994034628706139,0.83910760263319272845,0.73459994034628706139
17.37000000000000099476,20.00000000000000000000,0.91586110308510848554,0.73422037975515841435,0.83911574270357691674,0.73422037975515841435
17.37999999999999900524,20.00000000000000000000,0.91549051352859389663,0.73384105850868230903,0.83912388277396110503,0.73384105850868230903
17.39000000000000056843,20.00000000000000000000,0.91512386235893428132,0.73346197854021699669,0.83913202284434529332,0.73346197854021699669
17.39999999999999857891,20.00000000000000000000,0.91476109881704725790,0.73308314174531463703,0.83914016291472937059,0.73308314174531463703
17.41000000000000014211,20.00000000000000000000,0.91440217285914227041,0.73270454998242984246,0.83914830298511355888,0.73270454998242984246
17.42000000000000170530,20.00000000000000000000,0.91404703514370666539,0.73232620507361556594,0.83915644305549774717,0.73232620507361556594
17.42999999999999971578,20.00000000000000000000,0.91369563701882550166,0.73194810880519911578,0.83916458312588193547,0.73194810880519911578
17.44000000000000127898,20.00000000000000000000,0.91334793050982943097,0.73157026292844229420,0.83917272319626612376,0.73157026292844229420
17.44999999999999928946,20.00000000000000000000,0.91300386830727342513,0.73119266916018532676,0.83918086326665031205,0.73119266916018532676
17.46000000000000085265,20.00000000000000000000,0.91266340375522914119,0.73081532918347447136,0.83918900333703450034,0.73081532918347447136
17.46999999999999886313,20.00000000000000000000,0.91232649083990247085,0.73043824464817252995,0.83919714340741868863,0.73043824464817252995
17.48000000000000042633,20.00000000000000000000,0.91199308417855573516,0.73006141717155548232,0.83920528347780276590,0.73006141717155548232
17.48999999999999843681,20.00000000000000000000,0.91166313900874262899,0.72968484833889302177,0.83921342354818695419,0.72968484833889302177
17.50000000000000000000,20.00000000000000000000,0.91133661117783970607,0.72930853970401277042,0.83922156361857114248,0.72930853970401277042
17.51000000000000156319,20.00000000000000000000,0.91101345713287862349,0.72893249278985228212,0.83922970368895533078,0.72893249278985228212
17.51999999999999957367,20.00000000000000000000,0.91069363391066548985,0.72855670908899439198,0.83923784375933951907,0.72855670908899439198
17.53000000000000113687,20.00000000000000000000,0.91050669136673956228,0.72817557900982765595,0.83924541482628600697,0.72817557900982765595
17.53999999999999914735,20.00000000000000000000,0.91040365459962035999,0.72779122886920677438,0.83925262180712245641,0.72779122886920677438
17.55000000000000071054,20.00000000000000000000,0.91030104593338490027,0.72740727397646776087,0.83925982878795879483,0.72740727397646776087
17.55999999999999872102,20.00000000000000000000,0.91019886291108997867,0.72702371381962971331,0.83926703576879513324,0.72702371381962971331
17.57000000000000028422,20.00000000000000000000,0.91009710309083624580,0.72664054788695764397,0.83927424274963158268,0.72664054788695764397
17.57999999999999829470,20.00000000000000000000,0.90999576404568238708,0.72625777566696858578,0.83928144973046792110,0.72625777566696858578
17.58999999999999985789,20.00000000000000000000,0.90989484336356041272,0.72587539664843536702,0.83928865671130425952,0.72587539664843536702
17.60000000000000142109,20.00000000000000000000,0.90979433864719017055,0.72549341032039271759,0.83929586369214070896,0.72549341032039271759
17.60999999999999943157,20.00000000000000000000,0.90974237821240266921,0.72510937916223394684,0.83930243113188185422,0.72510937916223394684
17.62000000000000099476,20.00000000000000000000,0.90722380388705092802,0.72482160705243980914,0.83930825823460186719,0.72482160705243980914
17.62999999999999900524,20.00000000000000000000,0.90472855061669632537,0.72453315562316855658,0.83931408533732188015,0.72453315562316855658
17.64000000000000056843,20.00000000000000000000,0.90311859560195162366,0.72421034140711759708,0.83931989055459754745,0.72421034140711759708
17.64999999999999857891,20.00000000000000000000,0.90153500183055479411,0.72388679033067426793,0.83932569551139246666,0.72388679033067426793
17.66000000000000014211,20.00000000000000000000,0.89996735552417805870,0.72356291098184000177,0.83933150046818738588,0.72356291098184000177
17.67000000000000170530,20.00000000000000000000,0.89841554756295494144,0.72323870889254626704,0.83933730542498219407,0.72323870889254626704
17.67999999999999971578,20.00000000000000000000,0.89687947161095460391,0.72291418947037244802,0.83934311038177711328,0.72291418947037244802
17.69000000000000127898,20.00000000000000000000,0.89535902406030953848,0.72258935800117873871,0.83934891533857203250,0.72258935800117873871
17.69999999999999928946,20.00000000000000000000,0.89385410393520192684,0.72226421965328935215,0.83935472029536684069,0.72226421965328935215
17.71000000000000085265,20.00000000000000000000,0.89236461275244627345,0.72193877948334073125,0.83936052525216175990,0.72193877948334073125
17.71999999999999886313,20.00000000000000000000,0.89089045433582769729,0.72161304244389434803,0.83936633020895667912,0.72161304244389434803
17.73000000000000042633,20.00000000000000000000,0.88943153458188728422,0.72128701339289313932,0.83937213516575148731,0.72128701339289313932
17.73999999999999843681,20.00000000000000000000,0.88888135282829860984,0.72092589103118254190,0.83937768051262018343,0.72092589103118254190
17.75000000000000000000,20.00000000000000000000,0.88860540389978859288,0.72055446594270333716,0.83938314767023725071,0.72055446594270333716
17.76000000000000156319,20.00000000000000000000,0.88833318724575383030,0.72018328407125753454,0.83938861482785420698,0.72018328407125753454
17.76999999999999957367,20.00000000000000000000,0.88806463963671711248,0.71981234769851432098,0.83939408198547127427,0.71981234769851432098
17.78000000000000113687,20.00000000000000000000,0.88779969861487517679,0.71944165906632961960,0.83939954914308834155,0.71944165906632961960
17.78999999999999914735,20.00000000000000000000,0.88753830248412990400,0.71907122037731385777,0.83940501630070540884,0.71907122037731385777
17.80000000000000071054,20.00000000000000000000,0.88728039030082472838,0.71870103379537064736,0.83941048345832247612,0.71870103379537064736
17.80999999999999872102,20.00000000000000000000,0.88702590186514829185,0.71833110144620593296,0.83941595061593954341,0.71833110144620593296
17.82000000000000028422,20.00000000000000000000,0.88677477771315393884,0.71796142541781171609,0.83942141777355649968,0.71796142541781171609
17.82999999999999829470,20.00000000000000000000,0.88652695910934542489,0.71759200776092613161,0.83942688493117356696,0.71759200776092613161
17.83999999999999985789,20.00000000000000000000,0.88628238803977799076,0.71722285048947009845,0.83943235208879063425,0.71722285048947009845
17.85000000000000142109,20.00000000000000000000,0.88604100720562628535,0.71685395558096509649,0.83943781924640770153,0.71685395558096509649
17.85999999999999943157,20.00000000000000000000,0.88580276001716107270,0.71648532497693373511,0.83944328640402476882,0.71648532497693373511
17.87000000000000099476,20.00000000000000000000,0.88556759058808620644,0.71611696058328300207,0.83944875356164183611,0.71611696058328300207
17.87999999999999900524,20.00000000000000000000,0.88533544373018080442,0.71574886427067607730,0.83945422071925879237,0.71574886427067607730
17.89000000000000056843,20.00000000000000000000,0.88510626494819455434,0.71538103787489126795,0.83945968787687585966,0.71538103787489126795
17.89999999999999857891,20.00000000000000000000,0.88488000043494297042,0.71501348319717228375,0.83946515503449292694,0.71501348319717228375
17.91000000000000014211,20.00000000000000000000,0.88465659706655119798,0.71464620200457062982,0.83947062219210999423,0.71464620200457062982
17.92000000000000170530,20.00000000000000000000,0.88443600239779485150,0.71427919603028433571,0.83947608934972706152,0.71427919603028433571
17.92999999999999971578,20.00000000000000000000,0.88421816465749136782,0.71391246697399124432,0.83948155650734412880,0.71391246697399124432
17.94000000000000127898,20.00000000000000000000,0.88371293218063340369,0.71355676767617826073,0.83948673472194301759,0.71355676767617826073
17.94999999999999928946,20.00000000000000000000,0.88365740455215335825,0.71318423826670707122,0.83949172561510332358,0.71318423826670707122
17.96000000000000085265,20.00000000000000000000,0.88360210028745866939,0.71281209360323505297,0.83949671650826374059,0.71281209360323505297
17.96999999999999886313,20.00000000000000000000,0.88354701796765877653,0.71244033314377930299,0.83950170740142404657,0.71244033314377930299
17.98000000000000042633,20.00000000000000000000,0.88349215618468635025,0.71206895634695233088,0.83950669829458446358,0.71206895634695233088
17.98999999999999843681,20.00000000000000000000,0.88343751354121213826,0.71169796267196494544,0.83951168918774476957,0.71169796267196494544
18.00000000000000000000,20.00000000000000000000,0.88338308865055881203,0.71132735157862958530,0.83951668008090518658,0.71132735157862958530


==> data/all_256_8_8_20_20_80.csv <==
tavg,B,db,eff1,eff2,eff
0.01000000000000000021,160.00000000000000000000,7.81458920859447925267,0.20550599617853212986,0.20100000000000009526,0.20100000000000009526
0.02000000000000000042,159.00000000000000000000,7.80596269633168571289,0.20649216750770854611,0.20200000000000009615,0.20200000000000009615
0.02999999999999999889,158.00000000000000000000,7.79733446026076304491,0.20747803843633100263,0.20300000000000009703,0.20300000000000009703
0.04000000000000000083,157.00000000000000000000,7.78870451526142026921,0.20846360937733057761,0.20400000000000009792,0.20400000000000009792
0.05000000000000000278,157.00000000000000000000,7.77898137849386550613,0.20947808159373895731,0.20500000000000009881,0.20500000000000009881
0.05999999999999999778,156.00000000000000000000,7.77034878278900098536,0.21046316654786598188,0.20600000000000012745,0.20600000000000012745
0.07000000000000000666,155.00000000000000000000,7.76171451425153602344,0.21144795267837493413,0.20700000000000012834,0.20700000000000012834
0.08000000000000000167,154.00000000000000000000,7.75307858911380343159,0.21243244033228292356,0.20800000000000012923,0.20800000000000012923
0.08999999999999999667,154.00000000000000000000,7.74335259662021613281,0.21344628361570286423,0.20900000000000013012,0.20900000000000013012
0.10000000000000000555,153.00000000000000000000,7.73471409016678279613,0.21443028815927575592,0.21000000000000013101,0.21000000000000013101
0.11000000000000000056,152.00000000000000000000,7.72607396637087706637,0.21541399522824627999,0.21100000000000013189,0.21100000000000013189
0.11999999999999999556,151.00000000000000000000,7.71743224296208119029,0.21639740509692934056,0.21200000000000013278,0.21200000000000013278
0.13000000000000000444,151.00000000000000000000,7.70770344271993224083,0.21741062448372747151,0.21300000000000013367,0.21300000000000013367
0.14000000000000001332,150.00000000000000000000,7.69905921319336528086,0.21839355379771277499,0.21400000000000013456,0.21400000000000013456
0.14999999999999999445,149.00000000000000000000,7.69041342680642880936,0.21937618673516742773,0.21500000000000013545,0.21500000000000013545
0.16000000000000000333,149.00000000000000000000,7.68068278289556172211,0.22038896966596208116,0.21600000000000013634,0.21600000000000013634
0.17000000000000001221,148.00000000000000000000,7.67203454601331014118,0.22137112375799711250,0.21700000000000013722,0.21700000000000013722
0.17999999999999999334,147.00000000000000000000,7.66338479764217872514,0.22235298216202140087,0.21800000000000013811,0.21800000000000013811
0.19000000000000000222,147.00000000000000000000,7.65365233372258391142,0.22336533102921260485,0.21900000000000013900,0.21900000000000013900
0.20000000000000001110,146.00000000000000000000,7.64500019369086114551,0.22434671211549944703,0.22000000000000013989,0.22000000000000013989
0.20999999999999999223,145.00000000000000000000,7.63634659035078122713,0.22532779805753649915,0.22100000000000011302,0.22100000000000011302
0.22000000000000000111,145.00000000000000000000,7.62661233111071013013,0.22633971516069573138,0.22200000000000011391,0.22200000000000011391
0.23000000000000000999,144.00000000000000000000,7.61795639838346172468,0.22732032511896635429,0.22300000000000011480,0.22300000000000011480
0.23999999999999999112,143.00000000000000000000,7.60929905354417979169,0.22830064032161731524,0.22400000000000014344,0.22400000000000014344
0.25000000000000000000,143.00000000000000000000,7.59956302475815803632,0.22931212786274282611,0.22500000000000014433,0.22500000000000014433
0.26000000000000000888,142.00000000000000000000,7.59090341648944821884,0.23029196820873040763,0.22600000000000011746,0.22600000000000011746
0.27000000000000001776,141.00000000000000000000,7.58224245054592493887,0.23127151402129009217,0.22700000000000011835,0.22700000000000011835
0.28000000000000002665,141.00000000000000000000,7.57250467913676317266,0.23228257409972224989,0.22800000000000011924,0.22800000000000011924
0.28999999999999998002,140.00000000000000000000,7.56384151967291362695,0.23326164596154183584,0.22900000000000012013,0.22900000000000012013
0.29999999999999998890,140.00000000000000000000,7.55410288742519764327,0.23427245942320554239,0.23000000000000012101,0.23000000000000012101
0.30999999999999999778,139.00000000000000000000,7.54543757456301555919,0.23525105794030856665,0.23100000000000012190,0.23100000000000012190
0.32000000000000000666,138.00000000000000000000,7.53677099597833333178,0.23622936203053859772,0.23200000000000012279,0.23200000000000012279
0.33000000000000001554,138.00000000000000000000,7.52703066379192886615,0.23723975121924809062,0.23300000000000012368,0.23300000000000012368
0.34000000000000002442,137.00000000000000000000,7.51836200836340573517,0.23821758249463320656,0.23400000000000012457,0.23400000000000012457
0.34999999999999997780,137.00000000000000000000,7.50862083740767793927,0.23922772696336835896,0.23500000000000012546,0.23500000000000012546
0.35999999999999998668,136.00000000000000000000,7.49995014901499956750,0.24020508580917693253,0.23600000000000012634,0.23600000000000012634
0.36999999999999999556,136.00000000000000000000,7.49020814698563253131,0.24121498623762419045,0.23700000000000012723,0.23700000000000012723
0.38000000000000000444,135.00000000000000000000,7.48153547091457493678,0.24219187295462249465,0.23800000000000012812,0.23800000000000012812
0.39000000000000001332,134.00000000000000000000,7.47286166905431858964,0.24316846467298477985,0.23900000000000012901,0.23900000000000012901
0.40000000000000002220,134.00000000000000000000,7.46311802868171625391,0.24417794480466381568,0.24000000000000012990,0.24000000000000012990
0.40999999999999997558,133.00000000000000000000,7.45444232590629951574,0.24515406434464734331,0.24100000000000013078,0.24100000000000013078
0.41999999999999998446,133.00000000000000000000,7.44469787863641574432,0.24616330212237796937,0.24200000000000013167,0.24200000000000013167
0.42999999999999999334,132.00000000000000000000,7.43602032459060868774,0.24713894952987902620,0.24300000000000013256,0.24300000000000013256
0.44000000000000000222,132.00000000000000000000,7.42627507886400373138,0.24814794555619534844,0.24400000000000013345,0.24400000000000013345
0.45000000000000001110,131.00000000000000000000,7.41759572482502438362,0.24912312077951762057,0.24500000000000013434,0.24500000000000013434
0.46000000000000001998,131.00000000000000000000,7.40784968928293086066,0.25013187563568756167,0.24600000000000013523,0.24600000000000013523
0.46999999999999997335,130.00000000000000000000,7.39916858822544920571,0.25110657852173462468,0.24700000000000013611,0.24700000000000013611
0.47999999999999998224,130.00000000000000000000,7.38942177171601422003,0.25211509276714849648,0.24800000000000013700,0.24800000000000013700
0.48999999999999999112,129.00000000000000000000,7.38073897837976922176,0.25308932305744741287,0.24900000000000013789,0.24900000000000013789
0.50000000000000000000,128.00000000000000000000,7.37205531196536067995,0.25406325549568259392,0.25000000000000011102,0.25000000000000011102
0.51000000000000000888,128.00000000000000000000,7.36230696092587333368,0.25507135455549323488,0.25100000000000011191,0.25100000000000011191
0.52000000000000001776,127.00000000000000000000,7.35362170778798152071,0.25604481327899319965,0.25200000000000016831,0.25200000000000016831
0.53000000000000002665,127.00000000000000000000,7.34387260363312588396,0.25705267304757972724,0.25300000000000016920,0.25300000000000016920
0.54000000000000003553,126.00000000000000000000,7.33518582401419205752,0.25802565747765898729,0.25400000000000017009,0.25400000000000017009
0.55000000000000004441,126.00000000000000000000,7.32543597648692923485,0.25903327842301926420,0.25500000000000017097,0.25500000000000017097
0.56000000000000005329,125.00000000000000000000,7.31674773269350975369,0.26000578785829331352,0.25600000000000017186,0.25600000000000017186
0.56999999999999995115,125.00000000000000000000,7.30699715177886233164,0.26101317042315991257,0.25700000000000017275,0.25700000000000017275
0.57999999999999996003,125.00000000000000000000,7.29724657086422556773,0.26202048919405052096,0.25800000000000017364,0.25800000000000017364
0.58999999999999996891,124.00000000000000000000,7.28855620420006999893,0.26299234863558063058,0.25900000000000017453,0.25900000000000017453
0.59999999999999997780,124.00000000000000000000,7.27880490013281189476,0.26399942965524370031,0.26000000000000017542,0.26000000000000017542
0.60999999999999998668,123.00000000000000000000,7.27011321093964646423,0.26497081248798737274,0.26100000000000017630,0.26100000000000017630
0.61999999999999999556,123.00000000000000000000,7.26036119421254255712,0.26597765614339297091,0.26200000000000017719,0.26200000000000017719
0.63000000000000000444,122.00000000000000000000,7.25166825178798468698,0.26694856124180327273,0.26300000000000017808,0.26300000000000017808
0.64000000000000001332,122.00000000000000000000,7.24191553316030489640,0.26795516789218642995,0.26400000000000017897,0.26400000000000017897
0.65000000000000002220,121.00000000000000000000,7.23322140924510925686,0.26892559398544291227,0.26500000000000017986,0.26500000000000017986
0.66000000000000003109,121.00000000000000000000,7.22346799975152098483,0.26993196396142837834,0.26600000000000018074,0.26600000000000018074
0.67000000000000003997,120.00000000000000000000,7.21477276863452399169,0.27090190962724619572,0.26700000000000018163,0.26700000000000018163
0.68000000000000004885,120.00000000000000000000,7.20501867959433006661,0.27190804322993772368,0.26800000000000018252,0.26800000000000018252
0.68999999999999994671,119.00000000000000000000,7.19632241822291796041,0.27287750688804923715,0.26900000000000018341,0.26900000000000018341
0.69999999999999995559,119.00000000000000000000,7.18656766124977064436,0.27388340438807695643,0.27000000000000018430,0.27000000000000018430
0.70999999999999996447,119.00000000000000000000,7.17681290427660556475,0.27488923933068182270,0.27100000000000018519,0.27100000000000018519
0.71999999999999997335,118.00000000000000000000,7.16811503635781832600,0.27585804592990909034,0.27200000000000018607,0.27200000000000018607
0.72999999999999998224,118.00000000000000000000,7.15835962336968556485,0.27686364520321626870,0.27300000000000018696,0.27300000000000018696
0.73999999999999999112,117.00000000000000000000,7.14966089977028484981,0.27783196614493577137,0.27400000000000018785,0.27400000000000018785
0.75000000000000000000,117.00000000000000000000,7.13990484300003203089,0.27883732995231924612,0.27500000000000018874,0.27500000000000018874
0.76000000000000000888,116.00000000000000000000,7.13120534969035624329,0.27980516310941538904,0.27600000000000018963,0.27600000000000018963
0.77000000000000001776,116.00000000000000000000,7.12144866169666901357,0.28081029162059573112,0.27700000000000019051,0.27700000000000019051
0.78000000000000002665,116.00000000000000000000,7.11169197370298178384,0.28181535815271363532,0.27800000000000019140,0.27800000000000019140
0.79000000000000003553,115.00000000000000000000,7.10299118149848585091,0.28278252802713205183,0.27900000000000019229,0.27900000000000019229
0.80000000000000004441,115.00000000000000000000,7.09323387517727699247,0.28378735958203094025,0.28000000000000019318,0.28000000000000019318
0.81000000000000005329,114.00000000000000000000,7.08453250810954848760,0.28475403675781624235,0.28100000000000019407,0.28100000000000019407
0.81999999999999995115,114.00000000000000000000,7.07477459670596697805,0.28575863343094048963,0.28200000000000019496,0.28200000000000019496
0.82999999999999996003,114.00000000000000000000,7.06501668530238635668,0.28676316849522759389,0.28300000000000019584,0.28300000000000019584
0.83999999999999996891,113.00000000000000000000,7.05631424818360653006,0.28772917700465516777,0.28400000000000019673,0.28400000000000019673
0.84999999999999997780,113.00000000000000000000,7.04655574530443740144,0.28873347742219990231,0.28500000000000019762,0.28500000000000019762
0.85999999999999998668,112.00000000000000000000,7.03785294351912771305,0.28969898735294935532,0.28600000000000019851,0.28600000000000019851
0.86999999999999999556,112.00000000000000000000,7.02809386314585893274,0.29070305313964589500,0.28700000000000019940,0.28700000000000019940
0.88000000000000000444,112.00000000000000000000,7.01833478277259459333,0.29170705767313859225,0.28800000000000020028,0.28800000000000020028
0.89000000000000001332,111.00000000000000000000,7.00963115732078012599,0.29267189239049662408,0.28900000000000020117,0.28900000000000020117
0.90000000000000002220,111.00000000000000000000,6.99987151382322991822,0.29367566243836440432,0.29000000000000020206,0.29000000000000020206
0.91000000000000003109,110.00000000000000000000,6.99116775072693030779,0.29463999163741572129,0.29100000000000020295,0.29100000000000020295
0.92000000000000003997,110.00000000000000000000,6.98140755887751929265,0.29564352713022890029,0.29200000000000020384,0.29200000000000020384
0.93000000000000004885,110.00000000000000000000,6.97164736702812426472,0.29664700171017627239,0.29300000000000020473,0.29300000000000020473
0.93999999999999994671,109.00000000000000000000,6.96294304585819467945,0.29761064787536922749,0.29400000000000015010,0.29400000000000015010
0.94999999999999995559,109.00000000000000000000,6.95318232084682463778,0.29861388794926946311,0.29500000000000015099,0.29500000000000015099
0.95999999999999996447,109.00000000000000000000,6.94342159583545548429,0.29961706727726250543,0.29600000000000015188,0.29600000000000015188
0.96999999999999997335,108.00000000000000000000,6.93471686497616790490,0.30058002589915217007,0.29700000000000015277,0.29700000000000015277
0.97999999999999998224,108.00000000000000000000,6.92495562242584128398,0.30158297071734968542,0.29800000000000015365,0.29800000000000015365
0.98999999999999999112,108.00000000000000000000,6.91519437987551199853,0.30258585495245843289,0.29900000000000015454,0.29900000000000015454
1.00000000000000000000,107.00000000000000000000,6.90648939367668113221,0.30354812110662321434,0.30000000000000015543,0.30000000000000015543
1.01000000000000000888,107.00000000000000000000,6.89672764965985329866,0.30455077077349351766,0.30100000000000015632,0.30100000000000015632
1.02000000000000001776,106.00000000000000000000,6.88802305365707923102,0.30551251350774932813,0.30200000000000015721,0.30200000000000015721
1.03000000000000002665,106.00000000000000000000,6.87826082471276123442,0.30651492834242022312,0.30300000000000015810,0.30300000000000015810
1.04000000000000003553,106.00000000000000000000,6.86849859576845833686,0.30751728290136809418,0.30400000000000015898,0.30400000000000015898
1.05000000000000004441,105.00000000000000000000,6.85979405518697760158,0.30847832231484345611,0.30500000000000015987,0.30500000000000015987
1.06000000000000005329,105.00000000000000000000,6.85003135833873066929,0.30948044187199424959,0.30600000000000016076,0.30600000000000016076
1.07000000000000006217,105.00000000000000000000,6.84026866149049173060,0.31048250130321486395,0.30700000000000016165,0.30700000000000016165
1.08000000000000007105,104.00000000000000000000,6.83156434989965433147,0.31144283115528892392,0.30800000000000016254,0.30800000000000016254
1.09000000000000007994,104.00000000000000000000,6.82180120267436596038,0.31244465535413223911,0.30900000000000016342,0.30900000000000016342
1.10000000000000008882,104.00000000000000000000,6.81203805544908291836,0.31344641957226254680,0.31000000000000016431,0.31000000000000016431
1.11000000000000009770,103.00000000000000000000,6.80333415364287930061,0.31440603312001652592,0.31100000000000016520,0.31100000000000016520
1.12000000000000010658,103.00000000000000000000,6.79357057409052078611,0.31540756181186363483,0.31200000000000016609,0.31200000000000016609
1.12999999999999989342,103.00000000000000000000,6.78380699453816315980,0.31640903066351955264,0.31300000000000016698,0.31300000000000016698
1.13999999999999990230,102.00000000000000000000,6.77510369090327202457,0.31736792063596225288,0.31400000000000016787,0.31400000000000016787
1.14999999999999991118,102.00000000000000000000,6.76533969761760900496,0.31836915360164275146,0.31500000000000016875,0.31500000000000016875
1.15999999999999992006,102.00000000000000000000,6.75557570433194420900,0.31937032686283411964,0.31600000000000016964,0.31600000000000016964
1.16999999999999992895,101.00000000000000000000,6.74687319523827433443,0.32032848543353170667,0.31700000000000017053,0.31700000000000017053
1.17999999999999993783,101.00000000000000000000,6.73710880737861650402,0.32132942238068457064,0.31800000000000017142,0.31800000000000017142
1.18999999999999994671,101.00000000000000000000,6.72734441951896755540,0.32233029975410021351,0.31900000000000017231,0.31900000000000017231
1.19999999999999995559,100.00000000000000000000,6.71864290973430833276,0.32328771851209742172,0.32000000000000017319,0.32000000000000017319
1.20999999999999996447,100.00000000000000000000,6.70887814704838358892,0.32428835907232345104,0.32100000000000017408,0.32100000000000017408
1.21999999999999997335,100.00000000000000000000,6.69911338436245706873,0.32528894018448090142,0.32200000000000017497,0.32200000000000017497
1.22999999999999998224,100.00000000000000000000,6.68934862167653765397,0.32628946185386709100,0.32300000000000017586,0.32300000000000017586
1.23999999999999999112,99.00000000000000000000,6.68064797034090052108,0.32724595382926013887,0.32400000000000017675,0.32400000000000017675
1.25000000000000000000,99.00000000000000000000,6.67088285318885265696,0.32824623822750675917,0.32500000000000017764,0.32500000000000017764
1.26000000000000000888,99.00000000000000000000,6.66111773603682433276,0.32924646330340534561,0.32600000000000017852,0.32600000000000017852
1.27000000000000001776,98.00000000000000000000,6.65241854152692724256,0.33020219599453359827,0.32700000000000017941,0.32700000000000017941
1.28000000000000002665,98.00000000000000000000,6.64265309090659172853,0.33120218314389632264,0.32800000000000018030,0.32800000000000018030
1.29000000000000003553,98.00000000000000000000,6.63288764028626864899,0.33220211108596542360,0.32900000000000018119,0.32900000000000018119
1.30000000000000004441,97.00000000000000000000,6.62419013598374917251,0.33315707406006839220,0.33000000000000018208,0.33000000000000018208
1.31000000000000005329,97.00000000000000000000,6.61442437355720969094,0.33415676333993904468,0.33100000000000018296,0.33100000000000018296
1.32000000000000006217,97.00000000000000000000,6.60465861113066754484,0.33515639352204862345,0.33200000000000018385,0.33200000000000018385
1.33000000000000007105,97.00000000000000000000,6.59489284870413072781,0.33615596461163704811,0.33300000000000018474,0.33300000000000018474
1.34000000000000007994,96.00000000000000000000,6.58619698890144977810,0.33710996632324852218,0.33400000000000018563,0.33400000000000018563
1.35000000000000008882,96.00000000000000000000,6.57643093702299896819,0.33810929802998485050,0.33500000000000018652,0.33500000000000018652
1.36000000000000009770,96.00000000000000000000,6.56666488514457657999,0.33910857074803335554,0.33600000000000018741,0.33600000000000018741
1.37000000000000010658,95.00000000000000000000,6.55797123704256001986,0.34006177865570985652,0.33700000000000018829,0.33700000000000018829
1.37999999999999989342,95.00000000000000000000,6.54820491878820387655,0.34106081107869462565,0.33800000000000013367,0.33800000000000013367
1.38999999999999990230,95.00000000000000000000,6.53843860053385217412,0.34205978461098152099,0.33900000000000013456,0.33900000000000013456
1.39999999999999991118,95.00000000000000000000,6.52867228227949158992,0.34305869925777809915,0.34000000000000013545,0.34000000000000013545
1.40999999999999992006,94.00000000000000000000,6.51998087028835993095,0.34401091813741058179,0.34100000000000013634,0.34100000000000013634
1.41999999999999992895,94.00000000000000000000,6.51021430948680102091,0.34500959157269733835,0.34200000000000013722,0.34200000000000013722
1.42999999999999993783,94.00000000000000000000,6.50044774868523056455,0.34600820621445016467,0.34300000000000013811,0.34300000000000013811
1.43999999999999994671,94.00000000000000000000,6.49068118788366987815,0.34700676206785990852,0.34400000000000013900,0.34400000000000013900
1.44999999999999995559,93.00000000000000000000,6.48199234039676053243,0.34795797594806365804,0.34500000000000013989,0.34500000000000013989
1.45999999999999996447,93.00000000000000000000,6.47222556166217177775,0.34895628956622559702,0.34600000000000014078,0.34600000000000014078
1.46999999999999997335,93.00000000000000000000,6.46245878292758924033,0.34995454448179030837,0.34700000000000014166,0.34700000000000014166
1.47999999999999998224,92.00000000000000000000,6.45377303619270747959,0.35090492093733988144,0.34800000000000014255,0.34800000000000014255
1.48999999999999999112,92.00000000000000000000,6.44400606495922811945,0.35190293240774689343,0.34900000000000014344,0.34900000000000014344
1.50000000000000000000,92.00000000000000000000,6.43423909372575053567,0.35290088525491869476,0.35000000000000014433,0.35000000000000014433
1.51000000000000000888,92.00000000000000000000,6.42447212249227916914,0.35389877948402026497,0.35100000000000014522,0.35100000000000014522
1.52000000000000001776,91.00000000000000000000,6.41578961770491762451,0.35484811665337551156,0.35200000000000014611,0.35200000000000014611
1.53000000000000002665,91.00000000000000000000,6.40602248026313958462,0.35584576619122232355,0.35300000000000020250,0.35300000000000020250
1.54000000000000003553,91.00000000000000000000,6.39625534282135976838,0.35684335718376947177,0.35400000000000014788,0.35400000000000014788
1.55000000000000004441,91.00000000000000000000,6.38648820537957906396,0.35784088963617033397,0.35500000000000020428,0.35500000000000020428
1.56000000000000005329,90.00000000000000000000,6.37780931880686097202,0.35878916784411829521,0.35600000000000014966,0.35600000000000014966
1.57000000000000006217,90.00000000000000000000,6.36804204234227899661,0.35978645423718130791,0.35700000000000020606,0.35700000000000020606
1.58000000000000007105,90.00000000000000000000,6.35827476587770146210,0.36078368215607370395,0.35800000000000015143,0.35800000000000015143
1.59000000000000007994,90.00000000000000000000,6.34850748941312037488,0.36178085160593875802,0.35900000000000020783,0.35900000000000020783
1.60000000000000008882,89.00000000000000000000,6.33983261546507836925,0.36272804975641215197,0.36000000000000015321,0.36000000000000015321
1.61000000000000009770,89.00000000000000000000,6.33006522809880411984,0.36372497165133665931,0.36100000000000020961,0.36100000000000020961
1.62000000000000010658,89.00000000000000000000,6.32029784073252720589,0.36472183513620348716,0.36200000000000015499,0.36200000000000015499
1.62999999999999989342,89.00000000000000000000,6.31053045336624141015,0.36571864021614625129,0.36300000000000015588,0.36300000000000015588
1.63999999999999990230,88.00000000000000000000,6.30186000567086068713,0.36666473570683655314,0.36400000000000015676,0.36400000000000015676
1.64999999999999991118,88.00000000000000000000,6.29209253650260702528,0.36766129160286231681,0.36500000000000015765,0.36500000000000015765
1.65999999999999992006,88.00000000000000000000,6.28232506733436579793,0.36865778914570518365,0.36600000000000015854,0.36600000000000015854
1.66999999999999992895,88.00000000000000000000,6.27255759816611391244,0.36965422834049138645,0.36700000000000015943,0.36700000000000015943
1.67999999999999993783,87.00000000000000000000,6.26389201072075607613,0.37059919697132059913,0.36800000000000016032,0.36800000000000016032
1.68999999999999994671,87.00000000000000000000,6.25412448987441038639,0.37159538521364110508,0.36900000000000016120,0.36900000000000016120
1.69999999999999995559,87.00000000000000000000,6.24435696902807091391,0.37259151515218652539,0.37000000000000016209,0.37000000000000016209
1.70999999999999996447,87.00000000000000000000,6.23458944818171012514,0.37358758679207670905,0.37100000000000016298,0.37100000000000016298
1.71999999999999997335,87.00000000000000000000,6.22482192733536354723,0.37458360013842756375,0.37200000000000016387,0.37200000000000016387
1.72999999999999998224,86.00000000000000000000,6.21616163525937626133,0.37552722143973832347,0.37300000000000010925,0.37300000000000010925
1.73999999999999999112,86.00000000000000000000,6.20639409393113350433,0.37652298195040051487,0.37400000000000016565,0.37400000000000016565
1.75000000000000000000,86.00000000000000000000,6.19662655260288453007,0.37751868420409956384,0.37500000000000011102,0.37500000000000011102
1.76000000000000000888,86.00000000000000000000,6.18685901127464088489,0.37851432820594754780,0.37600000000000016742,0.37600000000000016742
1.77000000000000001776,85.00000000000000000000,6.17820454589884704433,0.37945676694445557020,0.37700000000000011280,0.37700000000000011280
1.78000000000000002665,85.00000000000000000000,6.16843701640832087207,0.38045215603488086176,0.37800000000000016920,0.37800000000000016920
1.79000000000000003553,85.00000000000000000000,6.15866948691778670621,0.38144748690207563868,0.37900000000000011458,0.37900000000000011458
1.80000000000000004441,85.00000000000000000000,6.14890195742726586303,0.38244275955114748200,0.38000000000000017097,0.38000000000000017097
1.81000000000000005329,84.00000000000000000000,6.14025382280848752714,0.38338398596225842230,0.38100000000000011635,0.38100000000000011635
1.82000000000000006217,84.00000000000000000000,6.13048633865283765232,0.38437900146342773855,0.38200000000000017275,0.38200000000000017275
1.83000000000000007105,84.00000000000000000000,6.12071885449718422478,0.38537395876687341456,0.38300000000000011813,0.38300000000000011813
1.84000000000000007994,84.00000000000000000000,6.11095137034155388989,0.38636885787770020029,0.38400000000000017453,0.38400000000000017453
1.85000000000000008882,84.00000000000000000000,6.10118388618590046235,0.38736369880101523266,0.38500000000000011990,0.38500000000000011990
1.86000000000000009770,83.00000000000000000000,6.09254269238329548841,0.38830347971065837243,0.38600000000000017630,0.38600000000000017630
1.87000000000000010658,83.00000000000000000000,6.08277528829467151184,0.38929806108778941542,0.38700000000000012168,0.38700000000000012168
1.87999999999999989342,83.00000000000000000000,6.07300788420604931162,0.39029258428930552194,0.38800000000000012257,0.38800000000000012257
1.88999999999999990230,83.00000000000000000000,6.06324048011744132225,0.39128704932031022068,0.38900000000000012346,0.38900000000000012346
1.89999999999999991118,83.00000000000000000000,6.05347307602882089839,0.39228145618590826160,0.39000000000000012434,0.39000000000000012434
1.90999999999999992006,82.00000000000000000000,6.04483945267279043634,0.39321975240480899760,0.39100000000000012523,0.39100000000000012523
1.91999999999999992895,82.00000000000000000000,6.03507216467934171078,0.39421389713142962474,0.39200000000000012612,0.39200000000000012612
1.92999999999999993783,82.00000000000000000000,6.02530487668588765615,0.39520798369575055320,0.39300000000000012701,0.39300000000000012701
1.93999999999999994671,82.00000000000000000000,6.01553758869244692420,0.39620201210287486759,0.39400000000000012790,0.39400000000000012790
1.94999999999999995559,82.00000000000000000000,6.00577030069899997500,0.39719598235790704033,0.39500000000000012879,0.39500000000000012879
1.95999999999999996447,81.00000000000000000000,5.99714491085681977722,0.39813275182126511842,0.39600000000000012967,0.39600000000000012967
1.96999999999999997335,81.00000000000000000000,5.98737777634746048960,0.39912645714023475829,0.39700000000000013056,0.39700000000000013056
1.97999999999999998224,81.00000000000000000000,5.97761064183809942563,0.40012010430112476822,0.39800000000000013145,0.39800000000000013145
1.98999999999999999112,81.00000000000000000000,5.96784350732874724343,0.40111369330904034225,0.39900000000000013234,0.39900000000000013234
2.00000000000000000000,80.00000000000000000000,5.95922685738712676340,0.40204910066484828013,0.40000000000000013323,0.40000000000000013323
2.00999999999999978684,80.00000000000000000000,5.94945991518047367919,0.40304242174542848076,0.40100000000000007860,0.40100000000000007860
2.02000000000000001776,80.00000000000000000000,5.93969297297380016687,0.40403568465763067818,0.40200000000000013500,0.40200000000000013500
2.02999999999999980460,80.00000000000000000000,5.92992603076714885901,0.40502888940656189831,0.40300000000000008038,0.40300000000000008038
2.04000000000000003553,80.00000000000000000000,5.92015908856048067577,0.40602203599733299733,0.40400000000000013678,0.40400000000000013678
2.04999999999999982236,80.00000000000000000000,5.91039214635382936791,0.40701512443505027949,0.40500000000000008216,0.40500000000000008216
2.06000000000000005329,79.00000000000000000000,5.90178535758652333953,0.40794870171990871288,0.40600000000000013856,0.40600000000000013856
2.06999999999999984013,79.00000000000000000000,5.89201864800417496326,0.40894151897222397185,0.40700000000000008393,0.40700000000000008393
2.08000000000000007105,79.00000000000000000000,5.88225193842182392245,0.40993427804633741918,0.40800000000000014033,0.40800000000000014033
2.08999999999999985789,79.00000000000000000000,5.87248522883946844075,0.41092697894736246456,0.40900000000000008571,0.40900000000000008571
2.10000000000000008882,79.00000000000000000000,5.86271851925712628173,0.41191962168041135195,0.41000000000000014211,0.41000000000000014211
2.10999999999999987566,78.00000000000000000000,5.85412217655304267794,0.41285152677342307204,0.41100000000000008749,0.41100000000000008749
2.12000000000000010658,78.00000000000000000000,5.84435574149771053243,0.41384389484593547825,0.41200000000000014388,0.41200000000000014388
2.12999999999999989342,78.00000000000000000000,5.83458930644237216967,0.41483620471522258955,0.41300000000000008926,0.41300000000000008926
2.14000000000000012434,78.00000000000000000000,5.82482287138704180052,0.41582845638640414387,0.41400000000000014566,0.41400000000000014566
2.14999999999999991118,78.00000000000000000000,5.81505643633169988505,0.41682064986460082290,0.41500000000000009104,0.41500000000000009104
2.16000000000000014211,77.00000000000000000000,5.80647136015499398809,0.41775082712846811628,0.41600000000000014744,0.41600000000000014744
2.16999999999999992895,77.00000000000000000000,5.79670524319368318800,0.41874274222083168739,0.41700000000000009281,0.41700000000000009281
2.18000000000000015987,77.00000000000000000000,5.78693912623237327608,0.41973459907448851247,0.41800000000000014921,0.41800000000000014921
2.18999999999999994671,77.00000000000000000000,5.77717300927106336417,0.42072639769456743331,0.41900000000000009459,0.41900000000000009459
2.20000000000000017764,77.00000000000000000000,5.76740689230975611679,0.42171813808619673658,0.42000000000000015099,0.42000000000000015099
2.20999999999999996447,77.00000000000000000000,5.75764077534843732309,0.42270982025450476449,0.42100000000000009637,0.42100000000000009637
2.22000000000000019540,76.00000000000000000000,5.74906819582354788878,0.42363798590270629330,0.42200000000000015277,0.42200000000000015277
2.22999999999999998224,76.00000000000000000000,5.73930244227633501453,0.42462938563458535457,0.42300000000000009814,0.42300000000000009814
2.24000000000000021316,76.00000000000000000000,5.72953668872912658117,0.42562072708657183728,0.42400000000000015454,0.42400000000000015454
2.25000000000000000000,76.00000000000000000000,5.71977093518192880595,0.42661201026380413115,0.42500000000000009992,0.42500000000000009992
2.25999999999999978684,76.00000000000000000000,5.71000518163472392530,0.42760323517142151406,0.42600000000000010081,0.42600000000000010081
2.27000000000000001776,75.00000000000000000000,5.70144569869154604902,0.42852954521922059783,0.42700000000000010170,0.42700000000000010170
2.27999999999999980460,75.00000000000000000000,5.69168035572637620589,0.42952048341230908424,0.42800000000000010258,0.42800000000000010258
2.29000000000000003553,75.00000000000000000000,5.68191501276119126373,0.43051136326794287035,0.42900000000000010347,0.42900000000000010347
2.29999999999999982236,75.00000000000000000000,5.67214966979602497332,0.43150218479127183668,0.43000000000000010436,0.43000000000000010436
2.31000000000000005329,75.00000000000000000000,5.66238432683083470209,0.43249294798744891688,0.43100000000000010525,0.43100000000000010525
2.31999999999999984013,75.00000000000000000000,5.65261898386566752350,0.43348365286162182652,0.43200000000000010614,0.43200000000000010614
2.33000000000000007105,74.00000000000000000000,5.64407402828357085411,0.43440780556004332524,0.43300000000000010703,0.43300000000000010703
2.33999999999999985789,74.00000000000000000000,5.63430914501743629330,0.43539821906320252953,0.43400000000000010791,0.43400000000000010791
2.35000000000000008882,74.00000000000000000000,5.62454426175128396892,0.43638857416483395335,0.43500000000000010880,0.43500000000000010880
2.35999999999999987566,74.00000000000000000000,5.61477937848515473718,0.43737887087010079989,0.43600000000000010969,0.43600000000000010969
2.37000000000000010658,74.00000000000000000000,5.60501449521900241280,0.43836910918417043570,0.43700000000000011058,0.43700000000000011058
2.37999999999999989342,74.00000000000000000000,5.59524961195286696380,0.43935928911220506476,0.43800000000000011147,0.43800000000000011147
2.39000000000000012434,73.00000000000000000000,5.58672031401017754604,0.44028120101335166403,0.43900000000000011235,0.43900000000000011235
2.39999999999999991118,73.00000000000000000000,5.57695594161745233919,0.44127108457944747011,0.44000000000000011324,0.44000000000000011324
2.41000000000000014211,73.00000000000000000000,5.56719156922474045501,0.44226090966784542546,0.44100000000000011413,0.44100000000000011413
2.41999999999999992895,73.00000000000000000000,5.55742719683201968905,0.44325067628372843975,0.44200000000000011502,0.44200000000000011502
2.43000000000000015987,73.00000000000000000000,5.54766282443930514034,0.44424038443227692463,0.44300000000000011591,0.44300000000000011591
2.43999999999999994671,73.00000000000000000000,5.53789845204657993349,0.44523003411867223544,0.44400000000000011680,0.44400000000000011680
2.45000000000000017764,72.00000000000000000000,5.52938600951012038109,0.44614961549135034868,0.44500000000000011768,0.44500000000000011768
2.45999999999999996447,72.00000000000000000000,5.51962220133850234305,0.44713896347141651733,0.44600000000000011857,0.44600000000000011857
2.47000000000000019540,72.00000000000000000000,5.50985839316688075229,0.44812825288505303556,0.44700000000000011946,0.44700000000000011946
2.47999999999999998224,72.00000000000000000000,5.50009458499525294428,0.44911748373746035456,0.44800000000000012035,0.44800000000000012035
2.49000000000000021316,72.00000000000000000000,5.49033077682363934713,0.45010665603383698263,0.44900000000000012124,0.44900000000000012124
2.50000000000000000000,72.00000000000000000000,5.48056696865201331548,0.45109576977938348197,0.45000000000000012212,0.45000000000000012212
2.50999999999999978684,71.00000000000000000000,5.47207265175304335969,0.45201292413789323499,0.45100000000000006750,0.45100000000000006750
2.52000000000000001776,71.00000000000000000000,5.46230946344767964717,0.45300173045886854561,0.45200000000000012390,0.45200000000000012390
2.52999999999999980460,71.00000000000000000000,5.45254627514230882923,0.45399047811162157595,0.45300000000000006928,0.45300000000000006928
2.54000000000000003553,71.00000000000000000000,5.44278308683693889947,0.45497916710137342733,0.45400000000000012568,0.45400000000000012568
2.54999999999999982236,71.00000000000000000000,5.43301989853156985788,0.45596779743334442392,0.45500000000000007105,0.45500000000000007105
2.56000000000000005329,71.00000000000000000000,5.42325671022619903994,0.45695636911275500092,0.45600000000000012745,0.45600000000000012745
2.56999999999999984013,71.00000000000000000000,5.41349352192083088653,0.45794488214482398369,0.45700000000000007283,0.45700000000000007283
2.58000000000000007105,70.00000000000000000000,5.40501935671473709988,0.45885925084438045074,0.45800000000000012923,0.45800000000000012923
2.58999999999999985789,70.00000000000000000000,5.39525684635144209267,0.45984745020165262996,0.45900000000000007461,0.45900000000000007461
2.60000000000000008882,70.00000000000000000000,5.38549433598814708546,0.46083559078057101388,0.46000000000000013101,0.46000000000000013101
2.60999999999999987566,70.00000000000000000000,5.37573182562484941371,0.46182367258637940788,0.46100000000000007638,0.46100000000000007638
2.62000000000000010658,70.00000000000000000000,5.36596931526155707104,0.46281169562432128428,0.46200000000000013278,0.46200000000000013278
2.62999999999999989342,70.00000000000000000000,5.35620680489826117565,0.46379965989963956030,0.46300000000000007816,0.46300000000000007816
2.64000000000000012434,69.00000000000000000000,5.34775360599323335009,0.46471137983210664135,0.46400000000000013456,0.46400000000000013456
2.64999999999999991118,69.00000000000000000000,5.33799183422148892930,0.46569902388521311476,0.46500000000000007994,0.46500000000000007994
2.66000000000000014211,69.00000000000000000000,5.32823006244974628487,0.46668660903047870514,0.46600000000000013634,0.46600000000000013634
2.66999999999999992895,69.00000000000000000000,5.31846829067800275226,0.46767413527317341915,0.46700000000000008171,0.46700000000000008171
2.68000000000000015987,69.00000000000000000000,5.30870651890625921965,0.46866160261856704139,0.46800000000000013811,0.46800000000000013811
2.68999999999999994671,69.00000000000000000000,5.29894474713451835157,0.46964901107192807972,0.46900000000000008349,0.46900000000000008349
2.70000000000000017764,69.00000000000000000000,5.28918297536277215443,0.47063636063852537506,0.47000000000000013989,0.47000000000000013989
2.70999999999999996447,68.00000000000000000000,5.28075306958765455789,0.47154504302489230749,0.47100000000000008527,0.47100000000000008527
2.72000000000000019540,68.00000000000000000000,5.27099209978424632084,0.47253206521152130160,0.47200000000000014166,0.47200000000000014166
2.72999999999999998224,68.00000000000000000000,5.26123112998083986014,0.47351902835140169401,0.47300000000000008704,0.47300000000000008704
2.74000000000000021316,68.00000000000000000000,5.25147016017743339944,0.47450593244983196861,0.47400000000000014344,0.47400000000000014344
2.75000000000000000000,68.00000000000000000000,5.24170919037402249785,0.47549277751211010967,0.47500000000000008882,0.47500000000000008882
2.75999999999999978684,68.00000000000000000000,5.23194822057062136622,0.47647956354353249164,0.47600000000000008971,0.47600000000000008971
2.77000000000000001776,68.00000000000000000000,5.22218725076721224099,0.47746629054939654369,0.47700000000000009059,0.47700000000000009059
2.77999999999999980460,67.00000000000000000000,5.21378239296148038306,0.47837179097682597240,0.47800000000000009148,0.47800000000000009148
2.79000000000000003553,67.00000000000000000000,5.20402229139579741712,0.47935818294183335508,0.47900000000000009237,0.47900000000000009237
2.79999999999999982236,67.00000000000000000000,5.19426218983010912211,0.48034451570590869229,0.48000000000000009326,0.48000000000000009326
2.81000000000000005329,67.00000000000000000000,5.18450208826442437982,0.48133078927438077699,0.48100000000000009415,0.48100000000000009415
2.81999999999999984013,67.00000000000000000000,5.17474198669873963752,0.48231700365257873520,0.48200000000000009504,0.48200000000000009504
2.83000000000000007105,67.00000000000000000000,5.16498188513305311886,0.48330315884583091579,0.48300000000000009592,0.48300000000000009592
2.83999999999999985789,67.00000000000000000000,5.15522178356737281746,0.48428925485946439089,0.48400000000000009681,0.48400000000000009681
2.85000000000000008882,66.00000000000000000000,5.14684384294053209885,0.48519141753970779218,0.48500000000000009770,0.48500000000000009770
2.85999999999999987566,66.00000000000000000000,5.13708467895256948310,0.48617717031717583298,0.48600000000000009859,0.48600000000000009859
2.87000000000000010658,66.00000000000000000000,5.12732551496460686735,0.48716286372360362300,0.48700000000000009948,0.48700000000000009948
2.87999999999999989342,66.00000000000000000000,5.11756635097664425160,0.48814849776435470519,0.48800000000000010036,0.48800000000000010036
2.89000000000000012434,66.00000000000000000000,5.10780718698868252403,0.48913407244479206737,0.48900000000000010125,0.48900000000000010125
2.89999999999999991118,66.00000000000000000000,5.09804802300071813193,0.49011958777027819778,0.49000000000000010214,0.49000000000000010214
2.91000000000000014211,66.00000000000000000000,5.08828885901275462800,0.49110504374617469647,0.49100000000000010303,0.49100000000000010303
2.91999999999999992895,66.00000000000000000000,5.07852969502479112407,0.49209044037784266390,0.49200000000000010392,0.49200000000000010392
2.93000000000000015987,65.00000000000000000000,5.07018167455974477775,0.49298880455949667390,0.49300000000000010481,0.49298880455949667390
2.93999999999999994671,65.00000000000000000000,5.06042352075203005768,0.49397384897799984094,0.49400000000000010569,0.49397384897799984094
2.95000000000000017764,65.00000000000000000000,5.05066536694431889032,0.49495883384414535167,0.49500000000000010658,0.49495883384414535167
2.95999999999999996447,65.00000000000000000000,5.04090721313660949932,0.49594375916333349741,0.49600000000000010747,0.49594375916333349741
2.97000000000000019540,65.00000000000000000000,5.03114905932889655560,0.49692862494096456949,0.49700000000000010836,0.49692862494096456949
2.97999999999999998224,65.00000000000000000000,5.02139090552118361188,0.49791343118243719390,0.49800000000000010925,0.49791343118243719390
2.99000000000000021316,65.00000000000000000000,5.01163275171346977999,0.49889817789314988561,0.49900000000000011013,0.49889817789314988561
3.00000000000000000000,64.00000000000000000000,5.00331584381777982884,0.49979284562283393667,0.50000000000000011102,0.49979284562283393667
3.00999999999999978684,64.00000000000000000000,4.99355877626252020463,0.50077723073480651106,0.50100000000000011191,0.50077723073480651106
3.02000000000000001776,64.00000000000000000000,4.98380170870726058041,0.50176155609040551386,0.50200000000000022382,0.50176155609040551386
3.02999999999999980460,64.00000000000000000000,4.97404464115200095620,0.50274582169507209262,0.50300000000000011369,0.50274582169507209262
3.04000000000000003553,64.00000000000000000000,4.96428757359674222016,0.50373002755424678423,0.50400000000000022560,0.50373002755424678423
3.04999999999999982236,64.00000000000000000000,4.95453050604148348413,0.50471417367336890436,0.50500000000000011546,0.50471417367336890436
3.06000000000000005329,64.00000000000000000000,4.94477343848622474809,0.50569826005787810175,0.50600000000000022737,0.50569826005787810175
3.06999999999999984013,64.00000000000000000000,4.93501637093096601205,0.50668228671321224876,0.50700000000000011724,0.50668228671321224876
3.08000000000000007105,63.00000000000000000000,4.92673401666408672384,0.50757274958076104010,0.50800000000000022915,0.50757274958076104010
3.08999999999999985789,63.00000000000000000000,4.91697811512701576930,0.50855640435772642149,0.50900000000000011902,0.50855640435772642149
3.10000000000000008882,63.00000000000000000000,4.90722221358994481477,0.50953999916167946882,0.51000000000000023093,0.50953999916167946882
3.10999999999999987566,63.00000000000000000000,4.89746631205287652477,0.51052353399810423973,0.51100000000000012079,0.51052353399810423973
3.12000000000000010658,63.00000000000000000000,4.88771041051580912296,0.51150700887248512494,0.51200000000000023270,0.51150700887248512494
3.12999999999999989342,63.00000000000000000000,4.87795450897873461571,0.51249042379030573802,0.51300000000000012257,0.51249042379030573802
3.14000000000000012434,63.00000000000000000000,4.86819860744166810207,0.51347377875704780514,0.51400000000000023448,0.51347377875704780514
3.14999999999999991118,63.00000000000000000000,4.85844270590459981207,0.51445707377819382966,0.51500000000000012434,0.51445707377819382966
3.16000000000000014211,63.00000000000000000000,4.84868680436753063390,0.51544030885922520469,0.51600000000000023626,0.51544030885922520469
3.16999999999999992895,62.00000000000000000000,4.84044285320254363825,0.51632601040858105979,0.51700000000000012612,0.51632601040858105979
3.18000000000000015987,62.00000000000000000000,4.83068820138513732587,0.51730886233762762849,0.51800000000000023803,0.51730886233762762849
3.18999999999999994671,62.00000000000000000000,4.82093354956772657260,0.51829165406371957570,0.51900000000000012790,0.51829165406371957570
3.20000000000000017764,62.00000000000000000000,4.81117889775031226662,0.51927438559238858762,0.52000000000000023981,0.51927438559238858762
3.20999999999999996447,62.00000000000000000000,4.80142424593290151336,0.52025705692916435208,0.52100000000000012967,0.52025705692916435208
3.22000000000000019540,62.00000000000000000000,4.79166959411548987191,0.52123966807957755609,0.52200000000000024158,0.52123966807957755609
3.22999999999999998224,62.00000000000000000000,4.78191494229807823046,0.52222221904915699930,0.52300000000000013145,0.52222221904915699930
3.24000000000000021316,62.00000000000000000000,4.77216029048066658902,0.52320470984343159238,0.52400000000000024336,0.52320470984343159238
3.25000000000000000000,61.00000000000000000000,4.76395636375728592782,0.52408570865125858607,0.52500000000000013323,0.52408570865125858607
3.25999999999999978684,61.00000000000000000000,4.75420304955911987577,0.52506780449385959120,0.52600000000000013411,0.52506780449385959120
3.27000000000000001776,61.00000000000000000000,4.74444973536094583011,0.52604983987838638271,0.52700000000000024603,0.52604983987838638271
3.27999999999999980460,61.00000000000000000000,4.73469642116278333077,0.52703181481042027379,0.52800000000000024691,0.52703181481042027379
3.29000000000000003553,61.00000000000000000000,4.72494310696461639054,0.52801372929554413194,0.52900000000000024780,0.52801372929554413194
3.29999999999999982236,61.00000000000000000000,4.71518979276644945031,0.52899558333933882626,0.53000000000000024869,0.52899558333933882626
3.31000000000000005329,61.00000000000000000000,4.70543647856828428644,0.52997737694738478176,0.53100000000000024958,0.52997737694738478176
3.31999999999999984013,61.00000000000000000000,4.69568316437011734621,0.53095911012526209038,0.53200000000000025047,0.53095911012526209038
3.33000000000000007105,61.00000000000000000000,4.68592985017195040598,0.53194078287854962284,0.53300000000000025135,0.53194078287854962284
3.33999999999999985789,60.00000000000000000000,4.67777036498175480261,0.53281645713605119141,0.53400000000000025224,0.53281645713605119141
3.35000000000000008882,60.00000000000000000000,4.66801848078515924101,0.53379772200037212126,0.53500000000000025313,0.53379772200037212126
3.35999999999999987566,60.00000000000000000000,4.65826659658856545576,0.53477892613652500131,0.53600000000000025402,0.53477892613652500131
3.37000000000000010658,60.00000000000000000000,4.64851471239197255869,0.53576006955014721100,0.53700000000000025491,0.53576006955014721100
3.37999999999999989342,60.00000000000000000000,4.63876282819537877344,0.53674115224687557468,0.53800000000000025580,0.53674115224687557468
3.39000000000000012434,60.00000000000000000000,4.62901094399878587637,0.53772217423234569544,0.53900000000000025668,0.53772217423234569544
3.39999999999999991118,60.00000000000000000000,4.61925905980219031477,0.53870313551219317638,0.54000000000000025757,0.53870313551219317638
3.41000000000000014211,60.00000000000000000000,4.60950717560559830588,0.53968403609205206628,0.54100000000000025846,0.53968403609205206628
3.41999999999999992895,60.00000000000000000000,4.59975529140900452063,0.54066487597755641392,0.54200000000000025935,0.54066487597755641392
3.43000000000000015987,59.00000000000000000000,4.59164364668197055863,0.54153490124144698648,0.54300000000000026024,0.54153490124144698648
3.43999999999999994671,59.00000000000000000000,4.58189328966117770392,0.54251531937092356550,0.54400000000000026112,0.54251531937092356550
3.45000000000000017764,59.00000000000000000000,4.57214293264038396103,0.54349567648066876568,0.54500000000000026201,0.54349567648066876568
3.45999999999999996447,59.00000000000000000000,4.56239257561959998810,0.54447597257637880830,0.54600000000000026290,0.54447597257637880830
3.47000000000000019540,59.00000000000000000000,4.55264221859880446885,0.54545620766375058075,0.54700000000000026379,0.54545620766375058075
3.47999999999999998224,59.00000000000000000000,4.54289186157800983779,0.54643638174847841693,0.54800000000000026468,0.54643638174847841693
3.49000000000000021316,59.00000000000000000000,4.53314150455721431854,0.54741649483625676176,0.54900000000000026557,0.54741649483625676176
3.50000000000000000000,59.00000000000000000000,4.52339114753642146383,0.54839654693277906095,0.55000000000000026645,0.54839654693277906095
3.50999999999999978684,59.00000000000000000000,4.51364079051561617462,0.54937653804373942634,0.55100000000000026734,0.54937653804373942634
3.52000000000000001776,58.00000000000000000000,4.50558063772460215546,0.55024056194045278811,0.55200000000000026823,0.55024056194045278811
3.52999999999999980460,58.00000000000000000000,4.49583191018202121825,0.55122011643272361692,0.55300000000000026912,0.55122011643272361692
3.54000000000000003553,58.00000000000000000000,4.48608318263943051107,0.55219960959120162336,0.55400000000000027001,0.55219960959120162336
3.54999999999999982236,58.00000000000000000000,4.47633445509684158026,0.55317904142164631143,0.55500000000000027089,0.55317904142164631143
3.56000000000000005329,58.00000000000000000000,4.46658572755425176126,0.55415841192981740715,0.55600000000000027178,0.55415841192981740715
3.56999999999999984013,58.00000000000000000000,4.45683700001166194227,0.55513772112147385940,0.55700000000000027267,0.55513772112147385940
3.58000000000000007105,58.00000000000000000000,4.44708827246907212327,0.55611696900237395091,0.55800000000000027356,0.55611696900237395091
3.58999999999999985789,58.00000000000000000000,4.43733954492648496881,0.55709615557827485421,0.55900000000000027445,0.55709615557827485421
3.60000000000000008882,58.00000000000000000000,4.42759081738389426164,0.55807528085493351977,0.56000000000000027534,0.55807528085493351977
3.60999999999999987566,58.00000000000000000000,4.41784208984130533082,0.55905434483810589885,0.56100000000000027622,0.55905434483810589885
3.62000000000000010658,57.00000000000000000000,4.40983909355833070265,0.55991159319827066287,0.56200000000000027711,0.55991159319827066287
3.62999999999999989342,57.00000000000000000000,4.40009210329082645075,0.56089020425484414911,0.56300000000000027800,0.56089020425484414911
3.64000000000000012434,57.00000000000000000000,4.39034511302332486338,0.56186875364579325076,0.56400000000000027889,0.56186875364579325076
3.64999999999999991118,57.00000000000000000000,4.38059812275582238783,0.56284724137694674972,0.56500000000000027978,0.56284724137694674972
3.66000000000000014211,57.00000000000000000000,4.37085113248831991228,0.56382566745413242870,0.56600000000000028066,0.56382566745413242870
3.66999999999999992895,57.00000000000000000000,4.36110414222081743674,0.56480403188317707119,0.56700000000000028155,0.56480403188317707119
3.68000000000000015987,57.00000000000000000000,4.35135715195331407301,0.56578233466990712763,0.56800000000000028244,0.56578233466990712763
3.68999999999999994671,57.00000000000000000000,4.34161016168581337382,0.56676057582014782721,0.56900000000000028333,0.56676057582014782721
3.70000000000000017764,57.00000000000000000000,4.33186317141831089828,0.56773875533972417706,0.57000000000000028422,0.56773875533972417706
3.70999999999999996447,57.00000000000000000000,4.32211618115080664637,0.56871687323446051820,0.57100000000000028511,0.56871687323446051820
3.72000000000000019540,56.00000000000000000000,4.31417479775307910472,0.56956689581607977679,0.57200000000000028599,0.56956689581607977679
3.72999999999999998224,56.00000000000000000000,4.30442965845162817118,0.57054454328042714106,0.57300000000000028688,0.57054454328042714106
3.74000000000000021316,56.00000000000000000000,4.29468451915017546128,0.57152212872269636534,0.57400000000000028777,0.57152212872269636534
3.75000000000000000000,56.00000000000000000000,4.28493937984872363955,0.57249965214878928421,0.57500000000000028866,0.57249965214878928421
3.75999999999999978684,56.00000000000000000000,4.27519424054727537055,0.57347711356460651100,0.57600000000000028955,0.57347711356460651100
3.77000000000000001776,56.00000000000000000000,4.26544910124582354882,0.57445451297604921415,0.57700000000000029043,0.57445451297604921415
3.77999999999999980460,56.00000000000000000000,4.25570396194437527981,0.57543185038901645267,0.57800000000000029132,0.57543185038901645267
3.79000000000000003553,56.00000000000000000000,4.24595882264292168173,0.57640912580940750765,0.57900000000000029221,0.57640912580940750765
3.79999999999999982236,56.00000000000000000000,4.23621368334146986001,0.57738633924312021684,0.58000000000000029310,0.57738633924312021684
3.81000000000000005329,56.00000000000000000000,4.22646854404001981464,0.57836349069605175188,0.58100000000000029399,0.57836349069605175188
3.81999999999999984013,55.00000000000000000000,4.21859357940352097671,0.57920579688586348865,0.58200000000000029488,0.57920579688586348865
3.83000000000000007105,55.00000000000000000000,4.20885041108976576396,0.58018245911951726868,0.58300000000000029576,0.58018245911951726868
3.83999999999999985789,55.00000000000000000000,4.19910724277601676846,0.58115905894877650795,0.58400000000000029665,0.58115905894877650795
3.85000000000000008882,55.00000000000000000000,4.18936407446226599660,0.58213559637962242199,0.58500000000000029754,0.58213559637962242199
3.85999999999999987566,55.00000000000000000000,4.17962090614851344839,0.58311207141803533816,0.58600000000000029843,0.58311207141803533816
3.87000000000000010658,55.00000000000000000000,4.16987773783476267653,0.58408848406999436254,0.58700000000000029932,0.58408848406999436254
3.87999999999999989342,55.00000000000000000000,4.16013456952101012831,0.58506483434147826816,0.58800000000000030020,0.58506483434147826816
3.89000000000000012434,55.00000000000000000000,4.15039140120725935645,0.58604112223846449581,0.58900000000000030109,0.58604112223846449581
3.89999999999999991118,55.00000000000000000000,4.14064823289350680824,0.58701734776693048623,0.59000000000000030198,0.58701734776693048623
3.91000000000000014211,55.00000000000000000000,4.13090506457975603638,0.58799351093285201486,0.59100000000000030287,0.58799351093285201486
3.91999999999999992895,55.00000000000000000000,4.12116189626599638274,0.58896961174220563429,0.59200000000000030376,0.58896961174220563429
3.93000000000000015987,54.00000000000000000000,4.11336063763007864225,0.58980321954055636713,0.59300000000000030465,0.58980321954055636713
3.93999999999999994671,54.00000000000000000000,4.10361956713415310105,0.59077881050173586264,0.59400000000000030553,0.59077881050173586264
3.95000000000000017764,54.00000000000000000000,4.09387849663822400714,0.59175433865508375586,0.59500000000000030642,0.59175433865508375586
3.95999999999999996447,54.00000000000000000000,4.08413742614230113048,0.59272980400666475109,0.59600000000000030731,0.59272980400666475109
3.97000000000000019540,54.00000000000000000000,4.07439635564637292475,0.59370520656254355263,0.59700000000000030820,0.59370520656254355263
3.97999999999999998224,54.00000000000000000000,4.06465528515044649538,0.59468054632878342147,0.59800000000000030909,0.59468054632878342147
3.99000000000000021316,54.00000000000000000000,4.05491421465451740147,0.59565582331144728556,0.59900000000000030997,0.59565582331144728556
4.00000000000000000000,54.00000000000000000000,4.04517314415859097210,0.59663103751659696261,0.60000000000000031086,0.59663103751659696261
4.00999999999999978684,54.00000000000000000000,4.03543207366266276637,0.59760618895029360420,0.60100000000000031175,0.59760618895029360420
4.01999999999999957367,54.00000000000000000000,4.02569100316673633699,0.59858127761859780680,0.60200000000000031264,0.59858127761859780680
4.03000000000000024869,54.00000000000000000000,4.01594993267080990762,0.59955630352756883461,0.60300000000000031353,0.59955630352756883461
4.04000000000000003553,53.00000000000000000000,4.00822825938516924538,0.60038058617004663731,0.60400000000000031442,0.60038058617004663731
4.04999999999999982236,53.00000000000000000000,3.99848942086939951324,0.60135508005391458131,0.60500000000000031530,0.60135508005391458131
4.05999999999999960920,53.00000000000000000000,3.98875058235363066927,0.60232951069808660094,0.60600000000000020517,0.60232951069808660094
4.07000000000000028422,53.00000000000000000000,3.97901174383785916078,0.60330387810871888288,0.60700000000000031708,0.60330387810871888288
4.08000000000000007105,53.00000000000000000000,3.96927290532209031682,0.60427818229196561539,0.60800000000000031797,0.60427818229196561539
4.08999999999999985789,53.00000000000000000000,3.95953406680631969650,0.60525242325398143084,0.60900000000000020783,0.60525242325398143084
4.09999999999999964473,53.00000000000000000000,3.94979522829055174071,0.60622660100091940727,0.61000000000000020872,0.60622660100091940727
4.11000000000000031974,53.00000000000000000000,3.94005638977477934404,0.60720071553893262273,0.61100000000000032063,0.60720071553893262273
4.12000000000000010658,53.00000000000000000000,3.93031755125901094416,0.60817476687417171277,0.61200000000000032152,0.60817476687417171277
4.12999999999999989342,53.00000000000000000000,3.92057871274324121202,0.60914875501278831216,0.61300000000000021139,0.60914875501278831216
4.13999999999999968026,53.00000000000000000000,3.91083987422747281215,0.61012267996093239031,0.61400000000000021227,0.61012267996093239031
4.15000000000000035527,53.00000000000000000000,3.90110103571169908321,0.61109654172475369460,0.61500000000000032419,0.61109654172475369460
4.16000000000000014211,52.00000000000000000000,3.89346768912894480863,0.61191032114676680020,0.61600000000000032507,0.61191032114676680020
4.16999999999999992895,52.00000000000000000000,3.88373122466295583877,0.61288362652139183329,0.61700000000000032596,0.61288362652139183329
4.17999999999999971578,52.00000000000000000000,3.87399476019696553664,0.61385686820078011472,0.61800000000000021583,0.61385686820078011472
4.19000000000000039080,52.00000000000000000000,3.86425829573097390224,0.61483004619118408751,0.61900000000000032774,0.61483004619118408751
4.20000000000000017764,52.00000000000000000000,3.85452183126498360011,0.61580316049885508445,0.62000000000000032863,0.61580316049885508445
4.20999999999999996447,52.00000000000000000000,3.84478536679899329798,0.61677621113004366116,0.62100000000000032951,0.61677621113004366116
4.21999999999999975131,52.00000000000000000000,3.83504890233300388402,0.61774919809099981816,0.62200000000000021938,0.61774919809099981816
4.23000000000000042633,52.00000000000000000000,3.82531243786701091736,0.61872212138797311187,0.62300000000000033129,0.61872212138797311187
4.24000000000000021316,52.00000000000000000000,3.81557597340102061523,0.61969498102721098931,0.62400000000000033218,0.61969498102721098931
4.25000000000000000000,52.00000000000000000000,3.80583950893502898083,0.62066777701496134156,0.62500000000000033307,0.62066777701496134156
4.25999999999999978684,52.00000000000000000000,3.79610304446904089914,0.62164050935747039439,0.62600000000000022293,0.62164050935747039439
4.26999999999999957367,52.00000000000000000000,3.78636658000304926475,0.62261317806098437355,0.62700000000000022382,0.62261317806098437355
4.28000000000000024869,51.00000000000000000000,3.77882876697510772246,0.62341565322596725895,0.62800000000000033573,0.62341565322596725895
4.29000000000000003553,51.00000000000000000000,3.76909482716839416838,0.62438773930744562168,0.62900000000000033662,0.62438773930744562168
4.29999999999999982236,51.00000000000000000000,3.75936088736168061430,0.62535976120680969448,0.63000000000000033751,0.62535976120680969448
4.30999999999999960920,51.00000000000000000000,3.74962694755496839250,0.62633171893041561518,0.63100000000000022737,0.62633171893041561518
4.32000000000000028422,51.00000000000000000000,3.73989300774825483842,0.62730361248461918855,0.63200000000000033928,0.62730361248461918855
4.33000000000000007105,51.00000000000000000000,3.73015906794154261661,0.62827544187577444301,0.63300000000000034017,0.62827544187577444301
4.33999999999999985789,51.00000000000000000000,3.72042512813482906253,0.62924720711023540698,0.63400000000000034106,0.62924720711023540698
4.34999999999999964473,51.00000000000000000000,3.71069118832811506437,0.63021890819435499864,0.63500000000000023093,0.63021890819435499864
4.36000000000000031974,51.00000000000000000000,3.70095724852140239847,0.63119054513448502597,0.63600000000000034284,0.63119054513448502597
4.37000000000000010658,51.00000000000000000000,3.69122330871468884439,0.63216211793697696386,0.63700000000000034373,0.63216211793697696386
4.37999999999999989342,51.00000000000000000000,3.68148936890797706667,0.63313362660818084393,0.63800000000000034461,0.63313362660818084393
4.38999999999999968026,51.00000000000000000000,3.67175542910126218032,0.63410507115444680881,0.63900000000000034550,0.63410507115444680881
4.40000000000000035527,50.00000000000000000000,3.66432097919588128931,0.63489536356606346423,0.64000000000000034639,0.63489536356606346423
4.41000000000000014211,50.00000000000000000000,3.65458972389495428956,0.63586619723580095620,0.64100000000000034728,0.63586619723580095620
4.41999999999999992895,50.00000000000000000000,3.64485846859402773390,0.63683696620349705686,0.64200000000000034817,0.63683696620349705686
4.42999999999999971578,50.00000000000000000000,3.63512721329310561913,0.63780767047561970351,0.64300000000000034905,0.63780767047561970351
4.44000000000000039080,50.00000000000000000000,3.62539595799217995165,0.63877831005863650038,0.64400000000000034994,0.63877831005863650038
4.45000000000000017764,50.00000000000000000000,3.61566470269125428416,0.63974888495901349739,0.64500000000000035083,0.63974888495901349739
4.45999999999999996447,50.00000000000000000000,3.60593344739033572210,0.64071939518321530116,0.64600000000000035172,0.64071939518321530116
4.46999999999999975131,50.00000000000000000000,3.59620219208940783417,0.64168984073770796162,0.64700000000000035261,0.64168984073770796162
4.48000000000000042633,50.00000000000000000000,3.58647093678848305487,0.64266022162895397596,0.64800000000000035350,0.64266022162895397596
4.49000000000000021316,50.00000000000000000000,3.57673968148755916374,0.64363053786341639650,0.64900000000000035438,0.64363053786341639650
4.50000000000000000000,50.00000000000000000000,3.56700842618663349626,0.64460078944755749841,0.65000000000000035527,0.64460078944755749841
4.50999999999999978684,50.00000000000000000000,3.55727717088570916104,0.64557097638783800253,0.65100000000000035616,0.64557097638783800253
4.51999999999999957367,50.00000000000000000000,3.54754591558478704627,0.64654109869071796357,0.65200000000000035705,0.64654109869071796357
4.53000000000000024869,50.00000000000000000000,3.53781466028386271105,0.64751115636265732523,0.65300000000000046896,0.64751115636265732523
4.54000000000000003553,49.00000000000000000000,3.53049780148601177743,0.64828714766970640948,0.65400000000000035882,0.64828714766970640948
4.54999999999999982236,49.00000000000000000000,3.52076940054416098747,0.64925656278157350965,0.65500000000000035971,0.64925656278157350965
4.55999999999999960920,49.00000000000000000000,3.51104099960230664479,0.65022591264975526659,0.65600000000000036060,0.65022591264975526659
4.57000000000000028422,49.00000000000000000000,3.50131259866045096985,0.65119519728083774535,0.65700000000000047251,0.65119519728083774535
4.58000000000000007105,49.00000000000000000000,3.49158419771859662717,0.65216441668140601173,0.65800000000000036238,0.65216441668140601173
4.58999999999999985789,49.00000000000000000000,3.48185579677674050814,0.65313357085804513158,0.65900000000000036326,0.65313357085804513158
4.59999999999999964473,49.00000000000000000000,3.47212739583488705364,0.65410265981733817231,0.66000000000000036415,0.65410265981733817231
4.61000000000000031974,49.00000000000000000000,3.46239899489303182278,0.65507168356586864544,0.66100000000000047606,0.65507168356586864544
4.62000000000000010658,49.00000000000000000000,3.45267059395117614784,0.65604064211021773101,0.66200000000000036593,0.65604064211021773101
4.62999999999999989342,49.00000000000000000000,3.44294219300932313743,0.65700953545696683111,0.66300000000000036682,0.65700953545696683111
4.63999999999999968026,49.00000000000000000000,3.43321379206746968293,0.65797836361269612659,0.66400000000000036771,0.65797836361269612659
4.65000000000000035527,49.00000000000000000000,3.42348539112561089937,0.65894712658398524319,0.66500000000000047962,0.65894712658398524319
4.66000000000000014211,49.00000000000000000000,3.41375699018375700078,0.65991582437741169720,0.66600000000000048050,0.65991582437741169720
4.66999999999999992895,48.00000000000000000000,3.40656469494988023428,0.66067693401087967953,0.66700000000000037037,0.66067693401087967953
4.67999999999999971578,48.00000000000000000000,3.39683932907879304608,0.66164495568955628002,0.66800000000000037126,0.66164495568955628002
4.69000000000000039080,48.00000000000000000000,3.38711396320769653201,0.66261291153982204705,0.66900000000000048317,0.66261291153982204705
4.70000000000000017764,48.00000000000000000000,3.37738859733660623519,0.66358080156839072128,0.67000000000000048406,0.66358080156839072128
4.70999999999999996447,48.00000000000000000000,3.36766323146551505019,0.66454862578197593237,0.67100000000000037392,0.66454862578197593237
4.71999999999999975131,48.00000000000000000000,3.35793786559441853612,0.66551638418729153202,0.67200000000000048583,0.66551638418729153202
4.73000000000000042633,48.00000000000000000000,3.34821249972333134792,0.66648407679104737511,0.67300000000000048672,0.66648407679104737511
4.74000000000000021316,48.00000000000000000000,3.33848713385223883066,0.66745170359995620313,0.67400000000000048761,0.66745170359995620313
4.75000000000000000000,48.00000000000000000000,3.32876176798114853383,0.66841926462072698278,0.67500000000000048850,0.66841926462072698278
4.75999999999999978684,48.00000000000000000000,3.31903640211006090155,0.66938675986006912488,0.67600000000000048939,0.66938675986006912488
4.76999999999999957367,48.00000000000000000000,3.30931103623896349930,0.67035418932469159614,0.67700000000000049027,0.67035418932469159614
4.78000000000000024869,48.00000000000000000000,3.29958567036787453475,0.67132155302130014363,0.67800000000000049116,0.67132155302130014363
4.79000000000000003553,48.00000000000000000000,3.28986030449678379384,0.67228885095660217974,0.67900000000000049205,0.67228885095660217974
4.79999999999999982236,48.00000000000000000000,3.28013493862569260884,0.67325608313730278542,0.68000000000000049294,0.67325608313730278542
4.80999999999999960920,47.00000000000000000000,3.27308097906271200372,0.67400042311981600562,0.68100000000000049383,0.67400042311981600562
4.82000000000000028422,47.00000000000000000000,3.26335884077670312919,0.67496694226626152702,0.68200000000000049472,0.67496694226626152702
4.83000000000000007105,47.00000000000000000000,3.25363670249069825147,0.67593339496769533348,0.68300000000000049560,0.67593339496769533348
4.83999999999999985789,47.00000000000000000000,3.24391456420469470601,0.67689978123096938845,0.68400000000000049649,0.67689978123096938845
4.84999999999999964473,47.00000000000000000000,3.23419242591869071646,0.67786610106293387901,0.68500000000000049738,0.67786610106293387901
4.86000000000000031974,47.00000000000000000000,3.22447028763268273011,0.67883235447043932531,0.68600000000000049827,0.67883235447043932531
4.87000000000000010658,47.00000000000000000000,3.21474814934667829647,0.67979854146033369400,0.68700000000000049916,0.67979854146033369400
4.87999999999999989342,47.00000000000000000000,3.20502601106067297465,0.68076466203946506273,0.68800000000000050004,0.68076466203946506273
4.88999999999999968026,47.00000000000000000000,3.19530387277466854101,0.68173071621468039893,0.68900000000000050093,0.68173071621468039893
4.90000000000000035527,47.00000000000000000000,3.18558173448866188693,0.68269670399282555984,0.69000000000000050182,0.68269670399282555984
4.91000000000000014211,47.00000000000000000000,3.17585959620265612102,0.68366262538074562549,0.69100000000000050271,0.68366262538074562549
4.91999999999999992895,47.00000000000000000000,3.16613745791665124329,0.68462848038528445471,0.69200000000000050360,0.68462848038528445471
4.92999999999999971578,47.00000000000000000000,3.15641531963064592148,0.68559426901328535120,0.69300000000000061551,0.68559426901328535120
4.94000000000000039080,47.00000000000000000000,3.14669318134464015557,0.68655999127159017537,0.69400000000000061640,0.68655999127159017537
4.95000000000000017764,47.00000000000000000000,3.13697104305863527784,0.68752564716704045455,0.69500000000000061728,0.68752564716704045455
4.95999999999999996447,46.00000000000000000000,3.13007079669669252553,0.68825108456078154529,0.69600000000000061817,0.68825108456078154529
4.96999999999999975131,46.00000000000000000000,3.12035209136185009982,0.68921598677436490821,0.69700000000000061906,0.68921598677436490821
4.98000000000000042633,46.00000000000000000000,3.11063338602700900637,0.69018082189262164317,0.69800000000000073097,0.69018082189262164317
4.99000000000000021316,46.00000000000000000000,3.10091468069216880110,0.69114558992254959691,0.69900000000000073186,0.69114558992254959691
5.00000000000000000000,46.00000000000000000000,3.09119597535732859583,0.69211029087114595004,0.70000000000000073275,0.69211029087114595004
5.00999999999999978684,46.00000000000000000000,3.08147727002248705830,0.69307492474540688399,0.70100000000000073364,0.69307492474540688399
5.01999999999999957367,46.00000000000000000000,3.07175856468764774121,0.69403949155232735890,0.70200000000000073452,0.69403949155232735890
5.03000000000000024869,46.00000000000000000000,3.06203985935280798003,0.69500399129890177985,0.70300000000000073541,0.69500399129890177985
5.04000000000000003553,46.00000000000000000000,3.05232115401796733067,0.69596842399212344166,0.70400000000000073630,0.69596842399212344166
5.04999999999999982236,46.00000000000000000000,3.04260244868312579314,0.69693278963898430689,0.70500000000000073719,0.69693278963898430689
5.05999999999999960920,46.00000000000000000000,3.03288374334828558787,0.69789708824647567198,0.70600000000000073808,0.69789708824647567198
5.07000000000000028422,46.00000000000000000000,3.02316503801344227398,0.69886131982158805620,0.70700000000000084999,0.69886131982158805620
5.08000000000000007105,46.00000000000000000000,3.01344633267860517734,0.69982548437130998042,0.70800000000000085087,0.69982548437130998042
5.08999999999999985789,46.00000000000000000000,3.00372762734376363980,0.70078958190263063166,0.70900000000000085176,0.70078958190263063166
5.09999999999999964473,46.00000000000000000000,2.99400892200892432271,0.70175361242253686545,0.71000000000000085265,0.70175361242253686545
5.11000000000000031974,46.00000000000000000000,2.98429021667408145291,0.70271757593801575936,0.71100000000000096456,0.70271757593801575936
5.12000000000000010658,45.00000000000000000000,2.97756086651573337321,0.70342169622380579241,0.71200000000000096545,0.70342169622380579241
5.12999999999999989342,45.00000000000000000000,2.96807998626657498775,0.70419875234513229501,0.71283222784000099814,0.70419875234513229501
5.13999999999999968026,45.00000000000000000000,2.95859975705086286624,0.70497565217608404442,0.71366445568000103084,0.70497565217608404442
5.15000000000000035527,45.00000000000000000000,2.94907776049600478530,0.70574841698353163455,0.71448891356207278047,0.70574841698353163455
5.16000000000000014211,45.00000000000000000000,2.93936945831378615424,0.70650358850130767774,0.71527919836207276560,0.70650358850130767774
5.16999999999999992895,45.00000000000000000000,2.92966129171962119671,0.70725869378673311694,0.71606948316207275074,0.70725869378673311694
5.17999999999999971578,45.00000000000000000000,2.91995326473215310870,0.70801373245777865506,0.71685976796207273587,0.70801373245777865506
5.19000000000000039080,45.00000000000000000000,2.91024538152597544993,0.70876870411733361443,0.71765005276207283202,0.70876870411733361443
5.20000000000000017764,45.00000000000000000000,2.90053764643903466691,0.70952360835248651227,0.71844033756207281716,0.70952360835248651227
5.20999999999999996447,45.00000000000000000000,2.89083006398044073393,0.71027844473376855472,0.71923062236207280229,0.71027844473376855472
5.21999999999999975131,45.00000000000000000000,2.88112263883873520598,0.71103321281435138967,0.72002090716207278742,0.71103321281435138967
5.23000000000000042633,45.00000000000000000000,2.87141537589059847591,0.71178791212920178300,0.72081119196207277255,0.71178791212920178300
5.24000000000000021316,45.00000000000000000000,2.86170828021008283315,0.71254254219418633465,0.72160147676207275769,0.71254254219418633465
5.25000000000000000000,45.00000000000000000000,2.85200135707833224430,0.71329710250512701197,0.72239176156207274282,0.71329710250512701197
5.25999999999999978684,45.00000000000000000000,2.84229461199389943360,0.71405159253680050568,0.72318204636207272795,0.71405159253680050568
5.26999999999999957367,45.00000000000000000000,2.83258805068363139767,0.71480601174188018732,0.72397233116207271308,0.71480601174188018732
5.28000000000000024869,45.00000000000000000000,2.82287729568170453476,0.71553388798080586053,0.72473541190131596235,0.71553388798080586053
5.29000000000000003553,45.00000000000000000000,2.81316252285434975633,0.71623716380381030611,0.72547326790131594354,0.71623716380381030611
5.29999999999999982236,45.00000000000000000000,2.80344775042896232620,0.71694039008309606853,0.72621112390131592473,0.71694039008309606853
5.30999999999999960920,45.00000000000000000000,2.79373297840660983482,0.71764356682369534468,0.72694897990131590593,0.71764356682369534468
5.32000000000000028422,44.00000000000000000000,2.78722332225738789191,0.71806270233463631580,0.72768683590131599814,0.71806270233463631580
5.33000000000000007105,44.00000000000000000000,2.77751244464528346256,0.71876516687425018315,0.72842469190131597934,0.71876516687425018315
5.33999999999999985789,44.00000000000000000000,2.76780156744889449527,0.71946758127751819778,0.72916254790131596053,0.71946758127751819778
5.34999999999999964473,44.00000000000000000000,2.75809069066933032488,0.72016994554959723462,0.72990040390131594172,0.72016994554959723462
5.36000000000000031974,44.00000000000000000000,2.74837981430770517122,0.72087225969564239225,0.73063825990131603394,0.72087225969564239225
5.37000000000000010658,44.00000000000000000000,2.73866893836514035954,0.72157452372080710390,0.73137611590131601513,0.72157452372080710390
5.37999999999999989342,44.00000000000000000000,2.72895806284276121190,0.72227673763024335951,0.73211397190131599633,0.72227673763024335951
5.38999999999999968026,44.00000000000000000000,2.71924718774169349444,0.72297890142910237188,0.73285182790131597752,0.72297890142910237188
5.40000000000000035527,44.00000000000000000000,2.70953631306307185511,0.72368101512253291130,0.73358968390131595871,0.72368101512253291130
5.41000000000000014211,44.00000000000000000000,2.69982543880803582681,0.72438307871568285989,0.73432753990131605093,0.72438307871568285989
5.41999999999999992895,44.00000000000000000000,2.69011456497772583063,0.72508509221369776832,0.73506539590131603212,0.72508509221369776832
5.42999999999999971578,44.00000000000000000000,2.68040369157328894900,0.72578705562172274313,0.73580325190131601332,0.72578705562172274313
5.44000000000000039080,44.00000000000000000000,2.67069281859587581707,0.72648896894490067044,0.73654110790131599451,0.72648896894490067044
5.45000000000000017764,44.00000000000000000000,2.66098194604664373131,0.72719083218837288207,0.73727896390131597570,0.72719083218837288207
5.45999999999999996447,44.00000000000000000000,2.65127107392675487318,0.72789264535727959959,0.73801681990131595690,0.72789264535727959959
5.46999999999999975131,44.00000000000000000000,2.64156020223737186825,0.72859440845675926823,0.73875467590131593809,0.72859440845675926823
5.48000000000000042633,44.00000000000000000000,2.63184933097966400339,0.72929612149194866788,0.73949253190131603031,0.72929612149194866788
5.49000000000000021316,44.00000000000000000000,2.62213846015481077956,0.72999778446798313514,0.74023038790131601150,0.72999778446798313514
5.50000000000000000000,44.00000000000000000000,2.61242758976398725679,0.73069939738999656331,0.74096824390131599269,0.73069939738999656331
5.50999999999999978684,44.00000000000000000000,2.60271671980838048555,0.73140096026312106936,0.74170609990131597389,0.73140096026312106936
5.51999999999999957367,44.00000000000000000000,2.59300585028917707220,0.73210247309248766001,0.74244395590131595508,0.73210247309248766001
5.53000000000000024869,44.00000000000000000000,2.58329481401098393079,0.73276634471588841802,0.74314367305815032250,0.73276634471588841802
5.54000000000000003553,44.00000000000000000000,2.57358365771873520700,0.73340316628204815785,0.74381599305815027101,0.73340316628204815785
5.54999999999999982236,43.00000000000000000000,2.56730779133263053993,0.73372929271262876671,0.74448831305815021953,0.73372929271262876671
5.55999999999999960920,43.00000000000000000000,2.55760077381382355810,0.73436539078090956600,0.74516063305815027906,0.73436539078090956600
5.57000000000000028422,43.00000000000000000000,2.54789375629572489856,0.73500144293436153742,0.74583295305815033860,0.73500144293436153742
5.58000000000000007105,43.00000000000000000000,2.53818673877834077857,0.73563744917795526046,0.74650527305815028711,0.73563744917795526046
5.58999999999999985789,43.00000000000000000000,2.52847972126166764539,0.73627340951666120361,0.74717759305815023563,0.73627340951666120361
5.59999999999999964473,43.00000000000000000000,2.51877270374570594313,0.73690932395544928024,0.74784991305815029516,0.73690932395544928024
5.61000000000000031974,43.00000000000000000000,2.50906568623045567179,0.73754519249928762736,0.74852223305815035470,0.73754519249928762736
5.62000000000000010658,43.00000000000000000000,2.49935866871591771954,0.73818101515314471506,0.74919455305815030322,0.73818101515314471506
5.62999999999999989342,43.00000000000000000000,2.48965165120209164229,0.73881679192198812522,0.74986687305815025173,0.73881679192198812522
5.63999999999999968026,43.00000000000000000000,2.47994463368897655187,0.73945252281078410750,0.75053919305815031127,0.73945252281078410750
5.65000000000000035527,43.00000000000000000000,2.47023761617657466871,0.74008820782449891151,0.75121151305815025978,0.74008820782449891151
5.66000000000000014211,43.00000000000000000000,2.46053059866488466056,0.74072384696809756566,0.75188383305815031932,0.74072384696809756566
5.66999999999999992895,43.00000000000000000000,2.45082358115390741560,0.74135944024654487627,0.75255615305815026783,0.74135944024654487627
5.67999999999999971578,43.00000000000000000000,2.44111656364364115746,0.74199498766480431744,0.75322847305815021635,0.74199498766480431744
5.69000000000000039080,43.00000000000000000000,2.43140954613408855067,0.74263048922783925221,0.75390079305815027588,0.74263048922783925221
5.70000000000000017764,43.00000000000000000000,2.42170252862524826298,0.74326594494061182239,0.75457311305815033542,0.74326594494061182239
5.70999999999999996447,43.00000000000000000000,2.41199551111712207074,0.74390135480808383672,0.75524543305815028393,0.74390135480808383672
5.71999999999999975131,43.00000000000000000000,2.40228849360970686533,0.74453671883521610475,0.75591775305815023245,0.74453671883521610475
5.73000000000000042633,43.00000000000000000000,2.39258147610300486718,0.74517203702696921397,0.75659007305815029198,0.74517203702696921397
5.74000000000000021316,43.00000000000000000000,2.38287445859701652040,0.74580730938830197552,0.75726239305815024050,0.74580730938830197552
5.75000000000000000000,43.00000000000000000000,2.37316744109174049271,0.74644253592417397769,0.75793471305815030004,0.74644253592417397769
5.75999999999999978684,43.00000000000000000000,2.36346042358717767229,0.74707771663954281038,0.75860703305815024855,0.74707771663954281038
5.76999999999999957367,43.00000000000000000000,2.35375340608332805914,0.74771285153936606349,0.75927935305815030809,0.74771285153936606349
5.78000000000000024869,43.00000000000000000000,2.34404638858019254144,0.74834794062859988362,0.75995167305815025660,0.74834794062859988362
5.79000000000000003553,43.00000000000000000000,2.33433937107777156328,0.74898298391220075043,0.76062399305815031614,0.74898298391220075043
5.79999999999999982236,43.00000000000000000000,2.32463235357606157194,0.74961798139512403338,0.76129631305815026465,0.74961798139512403338
5.80999999999999960920,42.00000000000000000000,2.31862616877895089118,0.74986879265822459217,0.76192538639404017164,0.74986879265822459217
5.82000000000000028422,42.00000000000000000000,2.30892355015916139749,0.75042239646021569044,0.76251578639404027360,0.75042239646021569044
5.83000000000000007105,42.00000000000000000000,2.29922093153937545651,0.75097595975858022488,0.76310618639404026453,0.75097595975858022488
5.83999999999999985789,42.00000000000000000000,2.28951831291958995962,0.75152948255776352848,0.76369658639404025546,0.75152948255776352848
5.84999999999999964473,42.00000000000000000000,2.27981569429980446273,0.75208296486220982402,0.76428698639404024640,0.75208296486220982402
5.86000000000000031974,42.00000000000000000000,2.27011307568001985402,0.75263640667636277914,0.76487738639404023733,0.75263640667636277914
5.87000000000000010658,42.00000000000000000000,2.26041045706023702166,0.75318980800466528436,0.76546778639404022826,0.75318980800466528436
5.87999999999999989342,42.00000000000000000000,2.25070783844045507749,0.75374316885155956403,0.76605818639404021919,0.75374316885155956403
5.88999999999999968026,42.00000000000000000000,2.24100521982067535376,0.75429648922148717638,0.76664858639404021012,0.75429648922148717638
5.90000000000000035527,42.00000000000000000000,2.23130260120089385367,0.75484976911888967965,0.76723898639404020106,0.75484976911888967965
5.91000000000000014211,42.00000000000000000000,2.22159998258111501812,0.75540300854820696674,0.76782938639404019199,0.75540300854820696674
5.91999999999999992895,42.00000000000000000000,2.21189736396133751484,0.75595620751387881953,0.76841978639404018292,0.75595620751387881953
5.92999999999999971578,42.00000000000000000000,2.20219474534156089973,0.75650936602034446476,0.76901018639404017385,0.75650936602034446476
5.94000000000000039080,42.00000000000000000000,2.19249212672178517280,0.75706248407204235207,0.76960058639404027581,0.75706248407204235207
5.95000000000000017764,42.00000000000000000000,2.18278950810200944588,0.75761556167341037593,0.77019098639404026674,0.75761556167341037593
5.95999999999999996447,42.00000000000000000000,2.17308688948223549531,0.75816859882888509858,0.77078138639404025767,0.75816859882888509858
5.96999999999999975131,42.00000000000000000000,2.16338427086246420927,0.75872159554290330430,0.77137178639404024860,0.75872159554290330430
5.98000000000000042633,42.00000000000000000000,2.15368165224269070279,0.75927455181990111122,0.77196218639404023953,0.75927455181990111122
5.99000000000000021316,42.00000000000000000000,2.14397903362292119311,0.75982746766431319418,0.77255258639404023047,0.75982746766431319418
6.00000000000000000000,42.00000000000000000000,2.13427641500315168344,0.76038034308057445010,0.77314298639404022140,0.76038034308057445010
6.00999999999999978684,42.00000000000000000000,2.12488227255371775470,0.76088332695255689320,0.77371203598850613048,0.76088332695255689320
6.01999999999999957367,42.00000000000000000000,2.11556778443380943955,0.76137361166503170207,0.77427582837250608083,0.76137361166503170207
6.03000000000000024869,42.00000000000000000000,2.10625746947772496398,0.76186342299341613948,0.77483962075650614221,0.76186342299341613948
6.04000000000000003553,42.00000000000000000000,2.09686097031830387394,0.76229605961061774888,0.77533713190913389202,0.76229605961061774888
6.04999999999999982236,42.00000000000000000000,2.08746571456904073116,0.76272770185942051491,0.77583381542913398832,0.76272770185942051491
6.05999999999999960920,42.00000000000000000000,2.07807287294847808923,0.76315905356877378196,0.77633049894913397360,0.76315905356877378196
6.07000000000000028422,42.00000000000000000000,2.06868249978791629573,0.76359010932236470737,0.77682718246913395888,0.76359010932236470737
6.08000000000000007105,42.00000000000000000000,2.05929465020866242497,0.76402086362036913947,0.77732386598913394415,0.76402086362036913947
6.08999999999999985789,42.00000000000000000000,2.04990938011044443456,0.76445131088039730560,0.77782054950913392943,0.76445131088039730560
6.09999999999999964473,42.00000000000000000000,2.04052674616760754134,0.76488144543771663386,0.77831723302913391471,0.76488144543771663386
6.11000000000000031974,42.00000000000000000000,2.03114680583201900888,0.76531126154484308000,0.77881391654913401101,0.76531126154484308000
6.12000000000000010658,42.00000000000000000000,2.02176961734185178798,0.76574075337058289392,0.77931060006913399629,0.76574075337058289392
6.12999999999999989342,42.00000000000000000000,2.01239523973545386681,0.76616991499859443682,0.77980728358913398157,0.76616991499859443682
6.13999999999999968026,42.00000000000000000000,2.00302373286971091559,0.76659874042552433870,0.78030396710913396685,0.76659874042552433870
6.15000000000000035527,41.00000000000000000000,1.99780848074978711892,0.76663623350879950280,0.78080065062913395213,0.76663623350879950280
6.16000000000000014211,41.00000000000000000000,1.98834479052385648679,0.76707067683283935988,0.78129454419180932589,0.76707067683283935988
6.16999999999999992895,41.00000000000000000000,1.97864718405203277030,0.76752130903088788827,0.78178254419180936985,0.76752130903088788827
6.17999999999999971578,41.00000000000000000000,1.96894957767286205019,0.76797190777583024257,0.78227054419180930278,0.76797190777583024257
6.19000000000000039080,41.00000000000000000000,1.95925197138640072581,0.76842247307136979373,0.78275854419180934674,0.76842247307136979373
6.20000000000000017764,41.00000000000000000000,1.94955436519270319806,0.76887300492120957962,0.78324654419180927967,0.76887300492120957962
6.20999999999999996447,41.00000000000000000000,1.93985675909182475607,0.76932350332905174994,0.78373454419180932362,0.76932350332905174994
6.21999999999999975131,41.00000000000000000000,1.93015915308382024485,0.76977396829859823235,0.78422254419180936758,0.76977396829859823235
6.23000000000000042633,41.00000000000000000000,1.92046154716874406532,0.77022439983355017734,0.78471054419180930051,0.77022439983355017734
6.24000000000000021316,41.00000000000000000000,1.91076394134665372704,0.77067479793760818030,0.78519854419180934446,0.77067479793760818030
6.25000000000000000000,41.00000000000000000000,1.90109435872862908568,0.77109425781272911138,0.78565775686317196325,0.77109425781272911138
6.25999999999999978684,41.00000000000000000000,1.89146061087524763877,0.77147503014556595424,0.78608104006317192081,0.77147503014556595424
6.26999999999999957367,41.00000000000000000000,1.88182807699518583888,0.77185565331802952205,0.78650432326317187837,0.77185565331802952205
6.28000000000000024869,41.00000000000000000000,1.87219678829298308287,0.77223612422432652558,0.78692760646317194695,0.77223612422432652558
6.29000000000000003553,41.00000000000000000000,1.86256677693164118814,0.77261643966270454609,0.78735088966317190451,0.77261643966270454609
6.29999999999999982236,41.00000000000000000000,1.85293807606472493710,0.77299659633221817767,0.78777417286317197309,0.77299659633221817767
6.30999999999999960920,41.00000000000000000000,1.84331071986950334463,0.77337659082938758903,0.78819745606317193065,0.77337659082938758903
6.32000000000000028422,41.00000000000000000000,1.83368474358119537548,0.77375641964474617396,0.78862073926317199923,0.77375641964474617396
6.33000000000000007105,41.00000000000000000000,1.82406018352830368023,0.77413607915927706848,0.78904402246317195679,0.77413607915927706848
6.33999999999999985789,41.00000000000000000000,1.81443707716907520755,0.77451556564073353872,0.78946730566317191435,0.77451556564073353872
6.34999999999999964473,41.00000000000000000000,1.80481546312913465613,0.77489487523984090789,0.78989058886317198294,0.77489487523984090789
6.36000000000000031974,41.00000000000000000000,1.79519538124027522308,0.77527400398637924539,0.79031387206317194050,0.77527400398637924539
6.37000000000000010658,41.00000000000000000000,1.78557687258047725898,0.77565294778514182195,0.79073715526317189806,0.77565294778514182195
6.37999999999999989342,41.00000000000000000000,1.77595997951511708202,0.77603170241176933075,0.79116043846317196664,0.77603170241176933075
6.38999999999999968026,41.00000000000000000000,1.76634474573945898790,0.77641026350845498971,0.79158372166317192420,0.77641026350845498971
6.40000000000000035527,41.00000000000000000000,1.75673121632237605461,0.77678862657952241211,0.79200700486317199278,0.77678862657952241211
6.41000000000000014211,41.00000000000000000000,1.74711943775137723556,0.77716678698686925131,0.79243028806317195034,0.77716678698686925131
6.41999999999999992895,41.00000000000000000000,1.73750945797891387379,0.77754473994527972813,0.79285357126317190790,0.77754473994527972813
6.42999999999999971578,41.00000000000000000000,1.72790132647000582722,0.77792248051760115590,0.79327685446317197648,0.77792248051760115590
6.44000000000000039080,41.00000000000000000000,1.71829509425117454846,0.77830000360978435214,0.79370013766317193404,0.77830000360978435214
6.45000000000000017764,41.00000000000000000000,1.70869081396071464951,0.77867730396578882512,0.79412342086317200263,0.77867730396578882512
6.45999999999999996447,41.00000000000000000000,1.69908853990027930436,0.77905437616234807230,0.79454670406317196019,0.77905437616234807230
6.46999999999999975131,41.00000000000000000000,1.68948832808780013970,0.77943121460360043073,0.79496998726317191775,0.77943121460360043073
6.48000000000000042633,41.00000000000000000000,1.67989023631173139961,0.77980781351557937331,0.79539327046317198633,0.77980781351557937331
6.49000000000000021316,41.00000000000000000000,1.67029432418659529169,0.78018416694056935690,0.79581655366317194389,0.78018416694056935690
6.50000000000000000000,41.00000000000000000000,1.66064757630474413297,0.78053383691894306917,0.79620769555955184238,0.78053383691894306917
6.50999999999999978684,41.00000000000000000000,1.65094996106870572916,0.78085781617044824898,0.79656769555955175832,0.78085781617044824898
6.51999999999999957367,41.00000000000000000000,1.64125276041962564477,0.78118156026438057005,0.79692752063707317234,0.78118156026438057005
6.53000000000000024869,41.00000000000000000000,1.63159173753541075769,0.78148693174189953758,0.79727216063707329052,0.78148693174189953758
6.54000000000000003553,41.00000000000000000000,1.62193110294123532533,0.78179224066191277398,0.79761680063707318666,0.78179224066191277398
6.54999999999999982236,41.00000000000000000000,1.61227086407568398485,0.78209748627589692482,0.79796144063707319383,0.78209748627589692482
6.55999999999999960920,41.00000000000000000000,1.60261102857498372032,0.78240266781541389918,0.79830608063707320099,0.78240266781541389918
6.57000000000000028422,41.00000000000000000000,1.59295160427983151230,0.78270778449142441868,0.79865072063707320815,0.78270778449142441868
6.58000000000000007105,41.00000000000000000000,1.58329259924255305592,0.78301283549356992530,0.79899536063707321532,0.78301283549356992530
6.58999999999999985789,41.00000000000000000000,1.57363402173452660016,0.78331781998942429102,0.79934000063707322248,0.78331781998942429102
6.59999999999999964473,41.00000000000000000000,1.56397588025395029021,0.78362273712371433021,0.79968464063707322964,0.78362273712371433021
6.61000000000000031974,40.00000000000000000000,1.55896881403326337256,0.78348129253496312518,0.80002928063707323680,0.78348129253496312518
6.62000000000000010658,40.00000000000000000000,1.54931762518173465892,0.78378533665523186791,0.80037392063707324397,0.78378533665523186791
6.62999999999999989342,40.00000000000000000000,1.53966691116204690282,0.78408930924032471665,0.80071856063707325113,0.78408930924032471665
6.63999999999999968026,40.00000000000000000000,1.53001668170695936944,0.78439320931198619480,0.80106320063707325829,0.78439320931198619480
6.65000000000000035527,40.00000000000000000000,1.52036694682713124926,0.78469703586401662321,0.80140784063707326546,0.78469703586401662321
6.66000000000000014211,40.00000000000000000000,1.51071771682141853255,0.78500078786123772545,0.80175248063707327262,0.78500078786123772545
6.66999999999999992895,40.00000000000000000000,1.50106900228765272054,0.78530446423841027137,0.80209712063707327978,0.78530446423841027137
6.67999999999999971578,40.00000000000000000000,1.49142081413390070743,0.78560806389910553538,0.80244176063707328694,0.78560806389910553538
6.69000000000000039080,40.00000000000000000000,1.48177316359024646708,0.78591158571452190973,0.80278640063707329411,0.78591158571452190973
6.70000000000000017764,40.00000000000000000000,1.47212606222111741516,0.78621502852224856017,0.80313104063707330127,0.78621502852224856017
6.70999999999999996447,40.00000000000000000000,1.46247952193818653299,0.78651839112496990669,0.80347568063707319741,0.78651839112496990669
6.71999999999999975131,40.00000000000000000000,1.45283355501387023700,0.78682167228911248369,0.80382032063707320457,0.78682167228911248369
6.73000000000000042633,40.00000000000000000000,1.44318817409548638686,0.78712487074342329940,0.80416496063707321174,0.78712487074342329940
6.74000000000000021316,40.00000000000000000000,1.43354339222006799126,0.78742798517748391340,0.80450960063707321890,0.78742798517748391340
6.75000000000000000000,40.00000000000000000000,1.42389922282989500602,0.78773101424015223859,0.80485424063707322606,0.78773101424015223859
6.75999999999999978684,40.00000000000000000000,1.41425567978878174991,0.78803395653792818187,0.80519888063707323322,0.78803395653792818187
6.76999999999999957367,40.00000000000000000000,1.40461277739915102458,0.78833681063324090310,0.80554352063707324039,0.78833681063324090310
6.78000000000000024869,40.00000000000000000000,1.39497053041995644485,0.78863957504265047582,0.80588816063707324755,0.78863957504265047582
6.79000000000000003553,40.00000000000000000000,1.38532895408549006078,0.78894224823496184040,0.80623280063707325471,0.78894224823496184040
6.79999999999999982236,40.00000000000000000000,1.37568806412511679405,0.78924482862924427717,0.80657744063707326188,0.78924482862924427717
6.80999999999999960920,40.00000000000000000000,1.36688287078141468278,0.78944567110015573252,0.80690059817892512140,0.78944567110015573252
6.82000000000000028422,40.00000000000000000000,1.35813043677704126111,0.78964042443974258312,0.80722279865252510866,0.78964042443974258312
6.83000000000000007105,40.00000000000000000000,1.34926298926221766017,0.78983792873894487219,0.80753651725624764346,0.78983792873894487219
6.83999999999999985789,40.00000000000000000000,1.33961339391381284436,0.79006104406577937205,0.80779923725624758202,0.79006104406577937205
6.84999999999999964473,40.00000000000000000000,1.32996412691253240723,0.79028410855512609690,0.80806195725624763160,0.79028410855512609690
6.86000000000000031974,40.00000000000000000000,1.32031519375006123340,0.79050712165597258885,0.80832467725624757016,0.79050712165597258885
6.87000000000000010658,40.00000000000000000000,1.31066660004048873844,0.79073008280498380262,0.80858739725624761974,0.79073008280498380262
6.87999999999999989342,40.00000000000000000000,1.30101835152385447714,0.79095299142614483578,0.80885011725624755830,0.79095299142614483578
6.88999999999999968026,40.00000000000000000000,1.29137045406981920692,0.79117584693039266774,0.80911283725624760788,0.79117584693039266774
6.90000000000000035527,40.00000000000000000000,1.28172291368145518931,0.79139864871523535328,0.80937555725624765746,0.79139864871523535328
6.91000000000000014211,40.00000000000000000000,1.27207573649918059822,0.79162139616435567291,0.80963827725624759601,0.79162139616435567291
6.91999999999999992895,40.00000000000000000000,1.26242892880480894746,0.79184408864720634558,0.80990099725624764559,0.79184408864720634558
6.92999999999999971578,40.00000000000000000000,1.25278249702575239510,0.79206672551858536835,0.81016371725624758415,0.79206672551858536835
6.94000000000000039080,40.00000000000000000000,1.24313644773936582411,0.79228930611820080898,0.81042643725624763373,0.79228930611820080898
6.95000000000000017764,40.00000000000000000000,1.23349078767744502194,0.79251182977021861209,0.81068915725624757229,0.79251182977021861209
6.95999999999999996447,40.00000000000000000000,1.22384552373087274191,0.79273429578279597241,0.81095187725624762187,0.79273429578279597241
6.96999999999999975131,40.00000000000000000000,1.21420066295443795923,0.79295670344759594528,0.81121459725624756043,0.79295670344759594528
6.98000000000000042633,40.00000000000000000000,1.20455621257181544337,0.79317905203928829039,0.81147731725624761001,0.79317905203928829039
6.99000000000000021316,40.00000000000000000000,1.19491217998072807305,0.79340134081503010943,0.81174003725624754857,0.79340134081503010943
7.00000000000000000000,40.00000000000000000000,1.18526857275828034766,0.79362356901392960840,0.81200275725624759815,0.79362356901392960840
7.00999999999999978684,40.00000000000000000000,1.17562539866649484743,0.79384573585649020888,0.81226547725624753671,0.79384573585649020888
7.01999999999999957367,40.00000000000000000000,1.16598266565803032613,0.79406784054403578565,0.81252819725624758629,0.79406784054403578565
7.03000000000000024869,40.00000000000000000000,1.15669884115768240029,0.79425472985660949821,0.81279053456263905542,0.79425472985660949821
7.04000000000000003553,40.00000000000000000000,1.14792896660550725052,0.79439119745632902347,0.81305233705863899640,0.79439119745632902347
7.04999999999999982236,40.00000000000000000000,1.13917771013794211221,0.79452581769989616411,0.81331413955463893739,0.79452581769989616411
7.05999999999999960920,40.00000000000000000000,1.13044564188525731296,0.79465853519869977806,0.81357594205063898940,0.79465853519869977806
7.07000000000000028422,40.00000000000000000000,1.12173334873383589994,0.79478929296196465515,0.81383774454663904141,0.79478929296196465515
7.08000000000000007105,40.00000000000000000000,1.11304143422121226692,0.79491803240955827281,0.81409954704263898240,0.79491803240955827281
7.08999999999999985789,40.00000000000000000000,1.10437051836672694982,0.79504469339124261840,0.81436134953863903441,0.79504469339124261840
7.09999999999999964473,40.00000000000000000000,1.09572123743712368515,0.79516921421244346480,0.81462315203463897539,0.79516921421244346480
7.11000000000000031974,40.00000000000000000000,1.08709424364676698893,0.79529153166657617913,0.81488495453063902740,0.79529153166657617913
7.12000000000000010658,40.00000000000000000000,1.07849020479252599714,0.79541158107392517795,0.81514675702663896839,0.79541158107392517795
7.12999999999999989342,40.00000000000000000000,1.06990980382365075130,0.79552929632705049467,0.81540855952263902040,0.79552929632705049467
7.13999999999999968026,40.00000000000000000000,1.06135373834731794318,0.79564460994265795435,0.81567036201863896139,0.79564460994265795435
7.15000000000000035527,40.00000000000000000000,1.05282272007071830977,0.79575745311984957819,0.81593216451463901340,0.79575745311984957819
7.16000000000000014211,40.00000000000000000000,1.04410364850771730794,0.79584551242103918067,0.81614988401274257690,0.79584551242103918067
7.16999999999999992895,40.00000000000000000000,1.03533451055187408762,0.79592412979915072579,0.81635296625274256233,0.79592412979915072579
7.17999999999999971578,40.00000000000000000000,1.02658617284914654988,0.79600070606143624730,0.81655604849274254775,0.79600070606143624730
7.19000000000000039080,40.00000000000000000000,1.01785930513652922436,0.79607517660212290256,0.81675913073274264420,0.79607517660212290256
7.20000000000000017764,40.00000000000000000000,1.00915459280566732758,0.79614747534535290630,0.81696221297274262962,0.79614747534535290630
7.20999999999999996447,40.00000000000000000000,1.00047273713609619072,0.79621753472653655770,0.81716529521274261505,0.79621753472653655770
7.21999999999999975131,40.00000000000000000000,0.99181445545708579736,0.79628528568086964778,0.81736837745274260048,0.79628528568086964778
7.23000000000000042633,40.00000000000000000000,0.98318048123958001749,0.79635065763887846746,0.81757145969274258590,0.79635065763887846746
7.24000000000000021316,40.00000000000000000000,0.97457156411943179908,0.79641357852888061686,0.81777454193274257133,0.79641357852888061686
7.25000000000000000000,40.00000000000000000000,0.96598846985282649236,0.79647397478628156886,0.81797762417274255675,0.79647397478628156886
7.25999999999999978684,40.00000000000000000000,0.95743198020468900378,0.79653177136963659866,0.81818070641274265320,0.79653177136963659866
7.26999999999999957367,40.00000000000000000000,0.94890289277074146845,0.79658689178341235415,0.81838378865274263863,0.79658689178341235415
7.28000000000000024869,40.00000000000000000000,0.94040202073385814607,0.79663925810739366629,0.81858687089274262405,0.79663925810739366629
7.29000000000000003553,40.00000000000000000000,0.93193019255539488732,0.79668879103266709851,0.81878995313274260948,0.79668879103266709851
7.29999999999999982236,40.00000000000000000000,0.92348825160221026387,0.79673540990411251261,0.81899303537274259490,0.79673540990411251261
7.30999999999999960920,40.00000000000000000000,0.91507705571021014102,0.79677903276932404708,0.81919611761274258033,0.79677903276932404708
7.32000000000000028422,40.00000000000000000000,0.90669747668534317331,0.79681957643386258638,0.81939919985274267678,0.79681957643386258638
7.33000000000000007105,40.00000000000000000000,0.89835039974313224409,0.79685695652273491607,0.81960228209274266220,0.79685695652273491607
7.33999999999999985789,40.00000000000000000000,0.89003672288796398249,0.79689108754797255418,0.81980536433274264763,0.79689108754797255418
7.34999999999999964473,40.00000000000000000000,0.88175735623355588899,0.79692188298216604103,0.82000844657274263305,0.79692188298216604103
7.36000000000000031974,40.00000000000000000000,0.87351322126615482677,0.79694925533779359395,0.82021152881274261848,0.79694925533779359395
7.37000000000000010658,40.00000000000000000000,0.86530525005226022195,0.79697311625216216147,0.82041461105274260390,0.79697311625216216147
7.37999999999999989342,39.00000000000000000000,0.86352621073614344027,0.79637540762494829494,0.82061769329274258933,0.79637540762494829494
7.38999999999999968026,39.00000000000000000000,0.85543167264051989118,0.79638840814735190055,0.82082077553274257475,0.79638840814735190055
7.40000000000000035527,39.00000000000000000000,0.84737648060492831714,0.79639760324124031499,0.82102385777274267120,0.79639760324124031499
7.41000000000000014211,39.00000000000000000000,0.83821046503256368965,0.79650393364798721674,0.82121651011936636078,0.79650393364798721674
7.41999999999999992895,39.00000000000000000000,0.82891689496339215903,0.79661106598942077461,0.82139731011936634175,0.79661106598942077461
7.42999999999999971578,39.00000000000000000000,0.81963030797421476681,0.79671750558346043913,0.82157811011936632273,0.79671750558346043913
7.44000000000000039080,39.00000000000000000000,0.81035087340006572987,0.79682323598507498463,0.82175891011936630370,0.79682323598507498463
7.45000000000000017764,39.00000000000000000000,0.80107876532450239537,0.79692824029129560870,0.82193971011936639570,0.79692824029129560870
7.45999999999999996447,39.00000000000000000000,0.79181416272354498975,0.79703250112750689826,0.82212051011936637668,0.79703250112750689826
7.46999999999999975131,39.00000000000000000000,0.78255724961418637875,0.79713600063331602197,0.82230131011936635765,0.79713600063331602197
7.48000000000000042633,39.00000000000000000000,0.77330821520761106047,0.79723872044798149705,0.82248211011936633863,0.79723872044798149705
7.49000000000000021316,39.00000000000000000000,0.76406725406728115413,0.79734064169539220490,0.82266291011936631961,0.79734064169539220490
7.50000000000000000000,39.00000000000000000000,0.75631518795653818188,0.79728852504965141978,0.82283316981886300834,0.79728852504965141978
7.50999999999999978684,39.00000000000000000000,0.74989845736653504282,0.79709871811790233842,0.82299430901886305723,0.79709871811790233842
7.51999999999999957367,39.00000000000000000000,0.74354977348843498408,0.79690251359991037816,0.82315544821886299509,0.79690251359991037816
7.53000000000000024869,39.00000000000000000000,0.73583464527324093929,0.79682903689423356663,0.82330713244000819362,0.79682903689423356663
7.54000000000000003553,39.00000000000000000000,0.72760967856660818676,0.79680120030318057900,0.82345516444000821377,0.79680120030318057900
7.54999999999999982236,39.00000000000000000000,0.71942614488885570090,0.79676938351912962588,0.82360319644000823391,0.79676938351912962588
7.55999999999999960920,39.00000000000000000000,0.71128516344293490903,0.79673348183499992370,0.82375122844000825406,0.79673348183499992370
7.57000000000000028422,39.00000000000000000000,0.70318786894980456204,0.79669338928680089040,0.82389926044000816319,0.79669338928680089040
7.58000000000000007105,39.00000000000000000000,0.69513541080635121716,0.79664899874764549814,0.82404729244000818333,0.79664899874764549814
7.58999999999999985789,39.00000000000000000000,0.68712895217124325686,0.79660020202904457953,0.82419532444000820348,0.79660020202904457953
7.59999999999999964473,39.00000000000000000000,0.67916966897767971911,0.79654688998956002521,0.82434335644000822363,0.79654688998956002521
7.61000000000000031974,39.00000000000000000000,0.67125874887219250109,0.79648895265086994133,0.82449138844000824378,0.79648895265086994133
7.62000000000000010658,39.00000000000000000000,0.66339739007890941025,0.79642627932127008084,0.82463942044000826392,0.79642627932127008084
7.62999999999999989342,39.00000000000000000000,0.65558680018891257735,0.79635875872661465724,0.82478745244000817305,0.79635875872661465724
7.63999999999999968026,39.00000000000000000000,0.64782819487461729135,0.79628627914866012549,0.82493548444000819320,0.79628627914866012549
7.65000000000000035527,39.00000000000000000000,0.64012279652934012120,0.79620872857075597473,0.82508351644000821334,0.79620872857075597473
7.66000000000000014211,39.00000000000000000000,0.63247183283253460839,0.79612599483078516638,0.82523154844000823349,0.79612599483078516638
7.66999999999999992895,39.00000000000000000000,0.62487653524144104455,0.79603796578123142691,0.82537958044000825364,0.79603796578123142691
7.67999999999999971578,39.00000000000000000000,0.61733813741023402244,0.79594452945621130269,0.82552761244000816276,0.79594452945621130269
7.69000000000000039080,39.00000000000000000000,0.60985787353802234367,0.79584557424527857528,0.82567564444000818291,0.79584557424527857528
7.70000000000000017764,39.00000000000000000000,0.60243697664739725983,0.79574098907377299739,0.82582367644000820306,0.79574098907377299739
7.70999999999999996447,39.00000000000000000000,0.59507667679550879658,0.79563066358944900536,0.82597170844000822321,0.79563066358944900536
7.71999999999999975131,39.00000000000000000000,0.58777819921998708530,0.79551448835509086521,0.82611974044000824335,0.79551448835509086521
7.73000000000000042633,39.00000000000000000000,0.58054276242230173910,0.79539235504678218458,0.82626777244000826350,0.79539235504678218458
7.74000000000000021316,39.00000000000000000000,0.57337157619146150722,0.79526415665746774675,0.82641580444000817263,0.79526415665746774675
7.75000000000000000000,39.00000000000000000000,0.56626583957121034985,0.79512978770541675733,0.82656383644000819277,0.79512978770541675733
7.75999999999999978684,39.00000000000000000000,0.55922673877415574051,0.79498914444716761718,0.82671186844000821292,0.79498914444716761718
7.76999999999999957367,39.00000000000000000000,0.55225544504647428035,0.79484212509450624662,0.82685990044000823307,0.79484212509450624662
7.78000000000000024869,39.00000000000000000000,0.54535311248702644793,0.79468863003501521991,0.82700793244000825322,0.79468863003501521991
7.79000000000000003553,39.00000000000000000000,0.53852087582487850881,0.79452856205570554504,0.82715596444000827336,0.79452856205570554504
7.79999999999999982236,39.00000000000000000000,0.53175984815930676941,0.79436182656923826073,0.82730399644000818249,0.79436182656923826073
7.80999999999999960920,39.00000000000000000000,0.52634982809755614941,0.79404911971183200770,0.82743390532634319978,0.79404911971183200770
7.82000000000000028422,39.00000000000000000000,0.52165279775275130714,0.79366024865564988033,0.82755477920794318081,0.79366024865564988033
7.83000000000000007105,39.00000000000000000000,0.51703117986955127172,0.79326470478331501113,0.82767565308954316183,0.79326470478331501113
7.83999999999999985789,39.00000000000000000000,0.51248423650818164532,0.79286258174821488964,0.82779652697114314286,0.79286258174821488964
7.84999999999999964473,39.00000000000000000000,0.50801121287386541425,0.79245397477093582062,0.82791740085274312388,0.79245397477093582062
7.86000000000000031974,39.00000000000000000000,0.50361133868239549294,0.79203898048642928931,0.82803827473434321593,0.79203898048642928931
7.87000000000000010658,39.00000000000000000000,0.49928382947701177574,0.79161769679659099719,0.82815914861594319696,0.79161769679659099719
7.87999999999999989342,39.00000000000000000000,0.49502788789729956775,0.79119022272819927721,0.82828002249754317798,0.79119022272819927721
7.88999999999999968026,39.00000000000000000000,0.49084270490088527383,0.79075665829615648938,0.82840089637914315901,0.79075665829615648938
7.90000000000000035527,39.00000000000000000000,0.48672746093873470175,0.79031710437196522889,0.82852177026074314004,0.79031710437196522889
7.91000000000000014211,39.00000000000000000000,0.48268132708490607552,0.78987166255736951381,0.82864264414234312106,0.78987166255736951381
7.91999999999999992895,39.00000000000000000000,0.47870346612163738875,0.78942043506308068324,0.82876351802394321311,0.78942043506308068324
7.92999999999999971578,39.00000000000000000000,0.47478958632432732845,0.78896383301900063767,0.82888437596807773566,0.78896383301900063767
7.94000000000000039080,39.00000000000000000000,0.46728174760039470348,0.78882892316978669989,0.82898837596807772865,0.78882892316978669989
7.95000000000000017764,39.00000000000000000000,0.45981237201759034283,0.78869048610574021829,0.82909237596807772164,0.78869048610574021829
7.95999999999999996447,39.00000000000000000000,0.45304472205031981469,0.78848390388846933963,0.82919379325381481483,0.78848390388846933963
7.96999999999999975131,39.00000000000000000000,0.44699091278926311732,0.78820821535519502987,0.82929267325381483822,0.78820821535519502987
7.98000000000000042633,39.00000000000000000000,0.44100855573715874725,0.78792609960122417245,0.82939155325381475059,0.78792609960122417245
7.99000000000000021316,39.00000000000000000000,0.43509853366171513667,0.78763749047174802520,0.82949043325381477398,0.78763749047174802520
8.00000000000000000000,39.00000000000000000000,0.42926171159482540141,0.78734232404973514274,0.82958931325381479738,0.78734232404973514274
8.00999999999999978684,39.00000000000000000000,0.42349893527639537183,0.78704053880490398853,0.82968819325381482077,0.78704053880490398853
8.01999999999999957367,39.00000000000000000000,0.41781102956435584028,0.78673207574467962644,0.82978707325381484416,0.78673207574467962644
8.02999999999999936051,39.00000000000000000000,0.41219879681282106665,0.78641687856686937064,0.82988595325381475654,0.78641687856686937064
8.03999999999999914735,39.00000000000000000000,0.40666301522062298091,0.78609489381376584927,0.82998483325381477993,0.78609489381376584927
8.05000000000000071054,39.00000000000000000000,0.40120443715264914042,0.78576607102737050514,0.83008371325381480332,0.78576607102737050514
8.06000000000000049738,39.00000000000000000000,0.39582378743670809662,0.78543036290539891553,0.83018259325381482672,0.78543036290539891553
8.07000000000000028422,39.00000000000000000000,0.39052176163887553084,0.78508772545770943996,0.83028147325381485011,0.78508772545770943996
8.08000000000000007105,39.00000000000000000000,0.38529902432058332762,0.78473811816277616593,0.83038035325381487350,0.78473811816277616593
8.08999999999999985789,39.00000000000000000000,0.38015620728098858949,0.78438150412379004095,0.83047923325381478588,0.78438150412379004095
8.09999999999999964473,39.00000000000000000000,0.37509390778846324332,0.78401785022396330849,0.83057811325381480927,0.78401785022396330849
8.10999999999999943157,39.00000000000000000000,0.37011268680536463238,0.78364712728056751256,0.83067699325381483266,0.78364712728056751256
8.11999999999999921840,39.00000000000000000000,0.36521306721057184008,0.78326931019722678684,0.83077587325381485606,0.78326931019722678684
8.13000000000000078160,39.00000000000000000000,0.36039553202461105386,0.78288437811394651078,0.83087475325381487945,0.78288437811394651078
8.14000000000000056843,39.00000000000000000000,0.35566052264254544024,0.78249231455434231641,0.83097363325381479182,0.78249231455434231641
8.15000000000000035527,39.00000000000000000000,0.35100843708014817235,0.78209310756949612653,0.83107251325381481522,0.78209310756949612653
8.16000000000000014211,39.00000000000000000000,0.34799364336263421960,0.78153427590448787399,0.83116108143317535273,0.78153427590448787399
8.16999999999999992895,39.00000000000000000000,0.34548341095924967048,0.78092733722327789536,0.83124672316117542703,0.78092733722327789536
8.17999999999999971578,39.00000000000000000000,0.34303305686005813868,0.78031598314175143472,0.83133236488917539031,0.78031598314175143472
8.18999999999999950262,39.00000000000000000000,0.34064130562938654823,0.77970035483125621489,0.83141800661717535359,0.77970035483125621489
8.19999999999999928946,39.00000000000000000000,0.33830689333891983406,0.77908059172140098347,0.83150364834517531687,0.77908059172140098347
8.21000000000000085265,39.00000000000000000000,0.33602856847068190982,0.77845683141402255423,0.83158929007317539117,0.77845683141402255423
8.22000000000000063949,39.00000000000000000000,0.33380509275038749983,0.77782920960501700236,0.83167493180117535445,0.77782920960501700236
8.23000000000000042633,39.00000000000000000000,0.33163524191358217941,0.77719786001373381001,0.83176057352917542875,0.77719786001373381001
8.24000000000000021316,39.00000000000000000000,0.32951780640701516800,0.77656291431963098137,0.83184621525717539203,0.77656291431963098137
8.25000000000000000000,39.00000000000000000000,0.32745159202768958639,0.77592450210588359560,0.83193185698517535531,0.77592450210588359560
8.25999999999999978684,39.00000000000000000000,0.32543542050204515848,0.77528275080964692556,0.83201749871317531859,0.77528275080964692556
8.26999999999999957367,39.00000000000000000000,0.32346813000772184354,0.77463778567867003222,0.83210314044117539289,0.77463778567867003222
8.27999999999999936051,39.00000000000000000000,0.32154857564034150519,0.77398972973396085173,0.83218878216917535617,0.77398972973396085173
8.28999999999999914735,39.00000000000000000000,0.31967562982772573799,0.77333870373820678967,0.83227442389717531945,0.77333870373820678967
8.30000000000000071054,39.00000000000000000000,0.31784818269394632395,0.77268482616966116527,0.83236006562517539376,0.77268482616966116527
8.31000000000000049738,39.00000000000000000000,0.31606514237557375990,0.77202821320120385007,0.83244570735317535704,0.77202821320120385007
8.32000000000000028422,39.00000000000000000000,0.31432543529245032810,0.77136897868429887826,0.83253134908117532031,0.77136897868429887826
8.33000000000000007105,39.00000000000000000000,0.31262800637528193048,0.77070723413757091791,0.83261699080917539462,0.77070723413757091791
8.33999999999999985789,39.00000000000000000000,0.31097181925229105959,0.77004308873973081884,0.83270263253717535790,0.77004308873973081884
8.34999999999999964473,39.00000000000000000000,0.30935585639712948058,0.76937664932658944572,0.83278827426517532118,0.76937664932658944572
8.35999999999999943157,39.00000000000000000000,0.30777911924019391021,0.76870802039190311294,0.83287391599317539548,0.76870802039190311294
8.36999999999999921840,39.00000000000000000000,0.30624062824543551997,0.76803730409180392957,0.83295955772117535876,0.76803730409180392957
8.38000000000000078160,39.00000000000000000000,0.30473942295469697017,0.76736460025257413609,0.83304519944917532204,0.76736460025257413609
8.39000000000000056843,39.00000000000000000000,0.30327456200154828680,0.76669000638153506078,0.83313084117717539634,0.76669000638153506078
8.40000000000000035527,39.00000000000000000000,0.30184512309653221962,0.76601361768082321113,0.83321648290517535962,0.76601361768082321113
8.41000000000000014211,39.00000000000000000000,0.30105002751398141081,0.76527270827992166513,0.83329110581468890384,0.76527270827992166513
8.41999999999999992895,39.00000000000000000000,0.30038018355518814051,0.76452048536668937295,0.83336366131420891445,0.76452048536668937295
8.42999999999999971578,39.00000000000000000000,0.29964941197940225814,0.76377483531909873271,0.83343581775350439322,0.76377483531909873271
8.43999999999999950262,39.00000000000000000000,0.29640313515441263359,0.76323743294272594628,0.83349373775350443783,0.76323743294272594628
8.44999999999999928946,39.00000000000000000000,0.29322151604268292813,0.76269522049651361506,0.83355165775350448243,0.76269522049651361506
8.46000000000000085265,39.00000000000000000000,0.29010424138748175382,0.76214824852995899374,0.83360957775350441601,0.76214824852995899374
8.47000000000000063949,39.00000000000000000000,0.28705096450175054956,0.76159657047371087657,0.83366749775350446061,0.76159657047371087657
8.48000000000000042633,39.00000000000000000000,0.28406130492141917765,0.76104024264214542583,0.83372541775350439419,0.76104024264214542583
8.49000000000000021316,39.00000000000000000000,0.28113484810297084682,0.76047932423142339253,0.83378333775350443879,0.76047932423142339253
8.50000000000000000000,39.00000000000000000000,0.27827114516852075043,0.75991387731279458340,0.83384125775350448340,0.75991387731279458340
8.50999999999999978684,39.00000000000000000000,0.27546971270181247471,0.75934396682091909181,0.83389917775350441698,0.75934396682091909181
8.51999999999999957367,39.00000000000000000000,0.27295273322262281201,0.75875021826774524669,0.83395685069382896604,0.75875021826774524669
8.52999999999999936051,39.00000000000000000000,0.27173587150282080271,0.75804422624777390016,0.83401313229382900705,0.75804422624777390016
8.53999999999999914735,39.00000000000000000000,0.27055285984873816973,0.75733673213160757065,0.83406941389382904806,0.75733673213160757065
8.55000000000000071054,39.00000000000000000000,0.26940273741007336739,0.75662783100324104701,0.83412569549382897804,0.75662783100324104701
8.56000000000000049738,39.00000000000000000000,0.26828456219286200835,0.75591761567470461269,0.83418197709382901905,0.75591761567470461269
8.57000000000000028422,39.00000000000000000000,0.26719741141731701006,0.75520617666956313396,0.83423825869382906006,0.75520617666956313396
8.58000000000000007105,39.00000000000000000000,0.26614038180819576951,0.75449360221280592498,0.83429454029382899005,0.75449360221280592498
8.58999999999999985789,39.00000000000000000000,0.26511258982226787451,0.75377997822663522776,0.83435082189382903106,0.75377997822663522776
8.59999999999999964473,39.00000000000000000000,0.26411317181716609248,0.75306538833170000302,0.83440710349382896105,0.75306538833170000302
8.60999999999999943157,39.00000000000000000000,0.26314128416565735202,0.75234991385334959446,0.83446338509382900206,0.75234991385334959446
8.61999999999999921840,39.00000000000000000000,0.26219610331914999790,0.75163363383249870431,0.83451966669382904307,0.75163363383249870431
8.63000000000000078160,39.00000000000000000000,0.26127682582406003275,0.75091662504072698159,0.83457594829382897306,0.75091662504072698159
8.64000000000000056843,39.00000000000000000000,0.26038266829448281081,0.75019896199924951397,0.83463222989382901407,0.75019896199924951397
8.65000000000000035527,39.00000000000000000000,0.25951286734445283555,0.74948071700141261076,0.83468851149382905508,0.74948071700141261076
8.66000000000000014211,39.00000000000000000000,0.25866667948292831891,0.74876196013839535492,0.83474479309382898506,0.74876196013839535492
8.66999999999999992895,39.00000000000000000000,0.25784338097449166494,0.74804275932780428526,0.83480107469382902607,0.74804275932780428526
8.67999999999999971578,39.00000000000000000000,0.25704226766862242615,0.74732318034486877600,0.83485735629382906708,0.74732318034486877600
8.68999999999999950262,39.00000000000000000000,0.25626265480027204946,0.74660328685596255571,0.83491363789382899707,0.74660328685596255571
8.69999999999999928946,39.00000000000000000000,0.25550387676434188622,0.74588314045418691034,0.83496991949382903808,0.74588314045418691034
8.71000000000000085265,39.00000000000000000000,0.25476528686654548173,0.74516280069676699149,0.83502620109382896807,0.74516280069676699149
8.72000000000000063949,39.00000000000000000000,0.25404625705301941974,0.74444232514403019252,0.83508248269382900908,0.74444232514403019252
8.73000000000000042633,39.00000000000000000000,0.25334617762092576099,0.74372176939974066201,0.83513876429382905009,0.74372176939974066201
8.74000000000000021316,39.00000000000000000000,0.25266445691218325509,0.74300118715258756108,0.83519504589382898008,0.74300118715258756108
8.75000000000000000000,39.00000000000000000000,0.25200052099234709901,0.74228063021862966675,0.83525132749382902109,0.74228063021862966675
8.75999999999999978684,39.00000000000000000000,0.25135381331655148873,0.74156014858451213545,0.83530760909382906210,0.74156014858451213545
8.76999999999999957367,39.00000000000000000000,0.25072379438432168541,0.74083979045128844909,0.83536389069382899208,0.74083979045128844909
8.77999999999999936051,39.00000000000000000000,0.25010994138495901140,0.74011960227868467399,0.83542017229382903309,0.74011960227868467399
8.78999999999999914735,39.00000000000000000000,0.24951174783509899591,0.73939962882966103752,0.83547645389382896308,0.73939962882966103752
8.80000000000000071054,39.00000000000000000000,0.24896745757284283185,0.73867624899208284006,0.83553216735141655480,0.73867624899208284006
8.81000000000000049738,39.00000000000000000000,0.24879272990104728258,0.73791958980824934322,0.83558257692581661136,0.73791958980824934322
8.82000000000000028422,39.00000000000000000000,0.24862024161660403743,0.73716438817489049473,0.83563298650021655689,0.73716438817489049473
8.83000000000000007105,39.00000000000000000000,0.24844994850702661893,0.73641064350378160341,0.83568339607461661345,0.73641064350378160341
8.83999999999999985789,39.00000000000000000000,0.24828180743014263698,0.73565835510581178980,0.83573380564901655898,0.73565835510581178980
8.84999999999999964473,39.00000000000000000000,0.24811577628516098826,0.73490752219438071347,0.83578421522341650451,0.73490752219438071347
8.85999999999999943157,39.00000000000000000000,0.24795181398456905830,0.73415814388868938511,0.83583462479781656107,0.73415814388868938511
8.86999999999999921840,39.00000000000000000000,0.24778988042683375292,0.73341021921692806096,0.83588503437221650660,0.73341021921692806096
8.88000000000000078160,39.00000000000000000000,0.24762993646988407104,0.73266374711936665953,0.83593544394661656316,0.73266374711936665953
8.89000000000000056843,39.00000000000000000000,0.24747194390535204311,0.73191872645134836706,0.83598585352101650869,0.73191872645134836706
8.90000000000000035527,39.00000000000000000000,0.24731586543354827645,0.73117515598619087225,0.83603626309541656525,0.73117515598619087225
8.91000000000000014211,39.00000000000000000000,0.24716166463915242857,0.73043303441799689590,0.83608667266981651078,0.73043303441799689590
8.91999999999999992895,39.00000000000000000000,0.24700930596759584912,0.72969236036438001047,0.83613708224421656734,0.72969236036438001047
8.92999999999999971578,39.00000000000000000000,0.24597483895444446911,0.72901927684908185423,0.83618281768499236328,0.72901927684908185423
8.93999999999999950262,39.00000000000000000000,0.24505737524642273728,0.72832743663732013584,0.83621616168499235400,0.72832743663732013584
8.94999999999999928946,39.00000000000000000000,0.24415753606680903887,0.72763556848318589054,0.83624950568499234471,0.72763556848318589054
8.96000000000000085265,39.00000000000000000000,0.24327484806122365302,0.72694371383348599380,0.83628284968499233543,0.72694371383348599380
8.97000000000000063949,39.00000000000000000000,0.24240884919084745852,0.72625191293671109705,0.83631619368499232614,0.72625191293671109705
8.98000000000000042633,39.00000000000000000000,0.24155908856526978057,0.72556020486563099769,0.83634953768499231685,0.72556020486563099769
8.99000000000000021316,39.00000000000000000000,0.24072512625242092899,0.72486862754155489963,0.83638288168499230757,0.72486862754155489963
9.00000000000000000000,39.00000000000000000000,0.23990653306587517157,0.72417721776019972069,0.83641622568499229828,0.72417721776019972069
9.00999999999999978684,39.00000000000000000000,0.23910289032970494238,0.72348601121912725631,0.83644956968499228900,0.72348601121912725631
9.01999999999999957367,39.00000000000000000000,0.23831378962093380247,0.72279504254671900210,0.83648291368499227971,0.72279504254671900210
9.02999999999999936051,39.00000000000000000000,0.23753883248947160745,0.72210434533267342516,0.83651625768499227043,0.72210434533267342516
9.03999999999999914735,39.00000000000000000000,0.23677763015521896550,0.72141395216001991120,0.83654960168499237216,0.72141395216001991120
9.05000000000000071054,39.00000000000000000000,0.23602980318179053731,0.72072389463866959325,0.83658294568499236288,0.72072389463866959325
9.06000000000000049738,39.00000000000000000000,0.23529498112601981985,0.72003420344054169799,0.83661628968499235359,0.72003420344054169799
9.07000000000000028422,39.00000000000000000000,0.23457280216206455314,0.71934490833632558360,0.83664963368499234431,0.71934490833632558360
9.08000000000000007105,39.00000000000000000000,0.23386291267852019060,0.71865603823397961047,0.83668297768499233502,0.71865603823397961047
9.08999999999999985789,39.00000000000000000000,0.23316496684644724691,0.71796762121909418752,0.83671632168499232574,0.71796762121909418752
9.09999999999999964473,39.00000000000000000000,0.23247862615561684652,0.71727968459729940509,0.83674966568499231645,0.71727968459729940509
9.10999999999999943157,39.00000000000000000000,0.23180355891554316194,0.71659225493894374015,0.83678300968499230716,0.71659225493894374015
9.11999999999999921840,39.00000000000000000000,0.23113943971697514801,0.71590535812634170654,0.83681635368499229788,0.71590535812634170654
9.13000000000000078160,39.00000000000000000000,0.23065568526341517774,0.71520590749836332467,0.83684953051981680883,0.71520590749836332467
9.14000000000000056843,39.00000000000000000000,0.23056546007098396855,0.71447754360905102455,0.83688232401741680100,0.71447754360905102455
9.15000000000000035527,39.00000000000000000000,0.23047622929531483282,0.71375064298021306808,0.83691511751501690419,0.71375064298021306808
9.16000000000000014211,39.00000000000000000000,0.23038797464576066254,0.71302520259856649876,0.83694791101261689636,0.71302520259856649876
9.16999999999999992895,39.00000000000000000000,0.23030067828937283991,0.71230121942229374099,0.83698070451021688854,0.71230121942229374099
9.17999999999999971578,39.00000000000000000000,0.23021432283728818224,0.71157869038242926862,0.83701349800781688071,0.71157869038242926862
9.18999999999999950262,39.00000000000000000000,0.23012889133156386179,0.71085761238419564734,0.83704629150541687288,0.71085761238419564734
9.19999999999999928946,39.00000000000000000000,0.23004436723244550689,0.71013798230829339175,0.83707908500301686505,0.71013798230829339175
9.21000000000000085265,39.00000000000000000000,0.22996073440605327431,0.70941979701214219478,0.83711187850061685722,0.70941979701214219478
9.22000000000000063949,39.00000000000000000000,0.22987797711247290322,0.70870305333107952439,0.83714467199821684940,0.70870305333107952439
9.23000000000000042633,39.00000000000000000000,0.22979607999423692921,0.70798774807951403432,0.83717746549581684157,0.70798774807951403432
9.24000000000000021316,39.00000000000000000000,0.22971502806518362405,0.70727387805203878468,0.83721025899341683374,0.70727387805203878468
9.25000000000000000000,39.00000000000000000000,0.22963480669968047709,0.70656144002450382846,0.83724305249101682591,0.70656144002450382846
9.25999999999999978684,39.00000000000000000000,0.22955540162219981171,0.70585043075504927401,0.83727584598861681808,0.70585043075504927401
9.26999999999999957367,39.00000000000000000000,0.22947679889723454627,0.70514084698510337557,0.83730863948621681025,0.70514084698510337557
9.27999999999999936051,39.00000000000000000000,0.22939898491954266446,0.70443268544034187695,0.83734143298381680243,0.70443268544034187695
9.28999999999999914735,39.00000000000000000000,0.22932194640470884850,0.70372594283161471473,0.83737422648141679460,0.70372594283161471473
9.30000000000000071054,39.00000000000000000000,0.22924567038001239516,0.70302061585583808245,0.83740701997901689779,0.70302061585583808245
9.31000000000000049738,39.00000000000000000000,0.22917014417559142259,0.70231670119685551956,0.83743981347661688996,0.70231670119685551956
9.32000000000000028422,39.00000000000000000000,0.22909535541589259866,0.70161419552626702600,0.83747260697421688214,0.70161419552626702600
9.33000000000000007105,39.00000000000000000000,0.22902129201139656556,0.70091309550422831176,0.83750540047181687431,0.70091309550422831176
9.33999999999999985789,39.00000000000000000000,0.22894794215061051168,0.70021339778022129163,0.83753819396941686648,0.70021339778022129163
9.34999999999999964473,39.00000000000000000000,0.22887529429231717737,0.69951509899379793467,0.83757098746701685865,0.69951509899379793467
9.35999999999999943157,39.00000000000000000000,0.22880333715807332773,0.69881819577529524778,0.83760378096461685082,0.69881819577529524778
9.36999999999999921840,39.00000000000000000000,0.22873205972494725646,0.69812268474652638961,0.83763657446221684300,0.69812268474652638961
9.38000000000000078160,39.00000000000000000000,0.22868219904793402053,0.69742621440608765226,0.83766835643914538956,0.69742621440608765226
9.39000000000000056843,39.00000000000000000000,0.22866839992442336560,0.69672712016479698693,0.83769839176243499068,0.69672712016479698693
9.40000000000000035527,39.00000000000000000000,0.22865463731264126790,0.69602947339237808411,0.83772842708572459181,0.69602947339237808411
9.41000000000000014211,39.00000000000000000000,0.22806169923323585391,0.69537375749932417435,0.83775689735076697140,0.69537375749932417435
9.41999999999999992895,39.00000000000000000000,0.22701050794758903528,0.69475126758538696681,0.83778409735076697640,0.69475126758538696681
9.42999999999999971578,39.00000000000000000000,0.22602528368243501866,0.69412483921841960921,0.83781087469063308948,0.69412483921841960921
9.43999999999999950262,39.00000000000000000000,0.22591526380270479657,0.69343083051280052231,0.83783045613063311663,0.69343083051280052231
9.44999999999999928946,39.00000000000000000000,0.22580646934384931979,0.69273815281462591820,0.83785003757063314378,0.69273815281462591820
9.46000000000000085265,39.00000000000000000000,0.22569887393738138903,0.69204680419309916317,0.83786961901063305991,0.69204680419309916317
9.47000000000000063949,39.00000000000000000000,0.22559245197650859560,0.69135678266247579948,0.83788920045063308706,0.69135678266247579948
9.48000000000000042633,39.00000000000000000000,0.22548717859469297187,0.69066808618417707688,0.83790878189063311421,0.69066808618417707688
9.49000000000000021316,39.00000000000000000000,0.22538302964536235939,0.68998071266879923424,0.83792836333063314136,0.68998071266879923424
9.50000000000000000000,39.00000000000000000000,0.22527998168274382396,0.68929465997802130683,0.83794794477063305749,0.68929465997802130683
9.50999999999999978684,39.00000000000000000000,0.22517801194379191698,0.68860992592641356858,0.83796752621063308464,0.68860992592641356858
9.51999999999999957367,39.00000000000000000000,0.22507709833118683118,0.68792650828315005107,0.83798710765063311179,0.68792650828315005107
9.52999999999999936051,39.00000000000000000000,0.22497721939737971852,0.68724440477362935820,0.83800668909063313894,0.68724440477362935820
9.53999999999999914735,39.00000000000000000000,0.22487835432966543636,0.68656361308100422036,0.83802627053063305507,0.68656361308100422036
9.55000000000000071054,39.00000000000000000000,0.22478048293626401444,0.68588413084762467342,0.83804585197063308222,0.68588413084762467342
9.56000000000000049738,39.00000000000000000000,0.22468358563339588252,0.68520595567639475121,0.83806543341063310937,0.68520595567639475121
9.57000000000000028422,39.00000000000000000000,0.22458764343333595392,0.68452908513204602237,0.83808501485063313652,0.68452908513204602237
9.58000000000000007105,39.00000000000000000000,0.22449263793343554596,0.68385351674233008090,0.83810459629063305265,0.68385351674233008090
9.58999999999999985789,39.00000000000000000000,0.22439855130610161793,0.68317924799913110068,0.83812417773063307980,0.68317924799913110068
9.59999999999999964473,39.00000000000000000000,0.22430536628972477797,0.68250627635950111838,0.83814375917063310695,0.68250627635950111838
9.60999999999999943157,39.00000000000000000000,0.22421306618055039661,0.68183459924661760088,0.83816334061063313410,0.68183459924661760088
9.61999999999999921840,39.00000000000000000000,0.22412163482548555504,0.68116421405066662764,0.83818292205063305023,0.68116421405066662764
9.63000000000000078160,39.00000000000000000000,0.22403105661584019059,0.68049511812965279844,0.83820250349063307738,0.68049511812965279844
9.64000000000000056843,39.00000000000000000000,0.22394131648199755436,0.67982730881013575530,0.83822208493063310453,0.67982730881013575530
9.65000000000000035527,39.00000000000000000000,0.22385239988901339814,0.67916078338789453994,0.83824166637063313168,0.67916078338789453994
9.66000000000000014211,39.00000000000000000000,0.22376429283314133722,0.67849553912852278437,0.83826124781063315883,0.67849553912852278437
9.66999999999999992895,39.00000000000000000000,0.22367698183928483302,0.67783157326795395736,0.83828082925063307496,0.67783157326795395736
9.67999999999999971578,39.00000000000000000000,0.22359045395937340861,0.67716888301291788821,0.83830041069063310211,0.67716888301291788821
9.68999999999999950262,39.00000000000000000000,0.22350469677166315274,0.67650746554132967781,0.83831999213063312926,0.67650746554132967781
9.69999999999999928946,39.00000000000000000000,0.22341969838095876444,0.67584731800261266255,0.83833957357063315641,0.67584731800261266255
9.71000000000000085265,39.00000000000000000000,0.22333555343173716601,0.67518843010802376270,0.83835915475722400103,0.67518843010802376270
9.72000000000000063949,39.00000000000000000000,0.22332537835226007328,0.67452569689548780296,0.83837856003645605529,0.67452569689548780296
9.73000000000000042633,39.00000000000000000000,0.22331522455805896676,0.67386429257024882400,0.83839796531568799853,0.67386429257024882400
9.74000000000000021316,39.00000000000000000000,0.22330509195492184715,0.67320421314562983728,0.83841737059492005280,0.67320421314562983728
9.75000000000000000000,39.00000000000000000000,0.22329498044929074752,0.67254545465084070166,0.83843677587415199604,0.67254545465084070166
9.75999999999999978684,39.00000000000000000000,0.22328488994825629321,0.67188801313090029677,0.83845618115338405030,0.67188801313090029677
9.76999999999999957367,39.00000000000000000000,0.22327482035955242834,0.67123188464655725305,0.83847558643261599354,0.67123188464655725305
9.77999999999999936051,39.00000000000000000000,0.22326477159155100338,0.67057706527421323539,0.83849499171184804780,0.67057706527421323539
9.78999999999999914735,39.00000000000000000000,0.22325474355325641840,0.66992355110584456135,0.83851439699107999104,0.66992355110584456135
9.80000000000000071054,39.00000000000000000000,0.22324473615430040496,0.66927133824892648395,0.83853380227031204530,0.66927133824892648395
9.81000000000000049738,39.00000000000000000000,0.22323474930493686363,0.66862042282635569812,0.83855320754954398854,0.66862042282635569812
9.82000000000000028422,39.00000000000000000000,0.22322478291603684020,0.66797080097637540064,0.83857261282877604280,0.66797080097637540064
9.83000000000000007105,39.00000000000000000000,0.22321483689908314108,0.66732246885249846269,0.83859201810800798604,0.66732246885249846269
9.83999999999999985789,39.00000000000000000000,0.22303427524018146211,0.66668607588803485697,0.83861060406083387520,0.66668607588803485697
9.84999999999999964473,39.00000000000000000000,0.22251929409426304818,0.66607174596531326660,0.83862756406083382998,0.66607174596531326660
9.85999999999999943157,39.00000000000000000000,0.22201045004959871210,0.66545816687322179028,0.83864452406083389580,0.66545816687322179028
9.86999999999999921840,39.00000000000000000000,0.22150755143164635452,0.66484535024054436381,0.83866148406083385058,0.66484535024054436381
9.88000000000000078160,39.00000000000000000000,0.22101041668528087492,0.66423330693766546862,0.83867844406083391640,0.66423330693766546862
9.89000000000000056843,39.00000000000000000000,0.22051887421144267254,0.66362204709399486013,0.83869540406083387118,0.66362204709399486013
9.90000000000000035527,39.00000000000000000000,0.22003276207046523760,0.66301158012396865793,0.83871236406083382597,0.66301158012396865793
9.91000000000000014211,39.00000000000000000000,0.21955192758783695361,0.66240191475917464814,0.83872932406083389179,0.66240191475917464814
9.91999999999999992895,39.00000000000000000000,0.21907622689315603415,0.66179305908451169227,0.83874628406083384657,0.66179305908451169227
9.92999999999999971578,39.00000000000000000000,0.21881701476763595893,0.66116932418785556713,0.83876081087001597147,0.66116932418785556713
9.93999999999999950262,39.00000000000000000000,0.21880883646913898422,0.66052820056173844332,0.83877246507545599741,0.66052820056173844332
9.94999999999999928946,39.00000000000000000000,0.21880067904167208037,0.65988833551210468453,0.83878411928089602334,0.65988833551210468453
9.96000000000000085265,39.00000000000000000000,0.21879254237110301595,0.65924972534389991718,0.83879577348633593825,0.65924972534389991718
9.97000000000000063949,39.00000000000000000000,0.21878442634416553347,0.65861236637646536352,0.83880742769177596418,0.65861236637646536352
9.98000000000000042633,39.00000000000000000000,0.21877633084845080069,0.65797625494346601016,0.83881908189721599012,0.65797625494346601016
9.99000000000000021316,39.00000000000000000000,0.21876825577239844556,0.65734138739282399477,0.83883073610265601605,0.65734138739282399477
10.00000000000000000000,39.00000000000000000000,0.21876020100528825729,0.65670776008664799583,0.83884239030809593096,0.65670776008664799583


==> data/all_512_16_16_20_20_80.csv <==
tavg,B,db,eff1,eff2,eff
0.01000000000000000021,160.00000000000000000000,15.98996235810669119815,0.20050047170108528660,0.20050000000000001155,0.20050000000000001155
0.02000000000000000042,160.00000000000000000000,15.98002531327080966150,0.20099968200253851003,0.20099999999999998423,0.20099968200253851003
0.02999999999999999889,159.00000000000000000000,15.97009009810119373185,0.20149886533342753481,0.20149999999999998468,0.20149886533342753481
0.04000000000000000083,159.00000000000000000000,15.96015345092478554534,0.20199806270065459590,0.20199999999999998512,0.20199806270065459590
0.05000000000000000278,159.00000000000000000000,15.95021680374843242589,0.20249725611473917697,0.20249999999999998557,0.20249725611473917697
0.05999999999999999778,158.00000000000000000000,15.94028320964190115205,0.20299640684126946111,0.20299999999999998601,0.20299640684126946111
0.07000000000000000666,158.00000000000000000000,15.93034696519594106690,0.20349558713210857963,0.20349999999999998646,0.20349558713210857963
0.08000000000000000167,157.00000000000000000000,15.92041462062713819137,0.20399471372399141655,0.20399999999999995914,0.20399471372399141655
0.08999999999999999667,157.00000000000000000000,15.91047878407985471938,0.20449388072409252493,0.20449999999999995959,0.20449388072409252493
0.10000000000000000555,157.00000000000000000000,15.90054294753255348382,0.20499304372079502068,0.20499999999999996003,0.20499304372079502068
0.11000000000000000056,156.00000000000000000000,15.89061229251032081322,0.20549213616900580126,0.20549999999999996048,0.20549213616900580126
0.11999999999999999556,156.00000000000000000000,15.88067686913006326677,0.20599128567860380823,0.20599999999999993316,0.20599128567860380823
0.13000000000000000444,155.00000000000000000000,15.87074752343161065937,0.20649035272643340155,0.20649999999999993361,0.20649035272643340155
0.14000000000000001332,155.00000000000000000000,15.86081251858936624899,0.20698948857454554928,0.20699999999999993405,0.20698948857454554928
0.14999999999999999445,155.00000000000000000000,15.85087751374713072039,0.20748862036770332473,0.20749999999999993450,0.20748862036770332473
0.16000000000000000333,154.00000000000000000000,15.84094992982138982995,0.20798765164545124362,0.20799999999999990719,0.20798765164545124362
0.17000000000000001221,154.00000000000000000000,15.83101534899341977791,0.20848676957302320067,0.20849999999999990763,0.20848676957302320067
0.17999999999999999334,154.00000000000000000000,15.82108076816544262044,0.20898588341938573176,0.20899999999999990807,0.20898588341938573176
0.19000000000000000222,153.00000000000000000000,15.81115498639989525032,0.20948487798843362651,0.20949999999999990852,0.20948487798843362651
0.20000000000000001110,153.00000000000000000000,15.80122083517059827784,0.20998397776091784483,0.20999999999999990896,0.20998397776091784483
0.20999999999999999223,153.00000000000000000000,15.79128668394137591235,0.21048307342559313682,0.21049999999999990941,0.21048307342559313682
0.22000000000000000111,152.00000000000000000000,15.78136274586754339566,0.21098203031937845520,0.21099999999999990985,0.21098203031937845520
0.23000000000000000999,152.00000000000000000000,15.77142902993224282682,0.21148111169757990990,0.21149999999999991029,0.21148111169757990990
0.23999999999999999112,151.00000000000000000000,15.76150653716178950958,0.21198004026198666305,0.21199999999999991074,0.21198004026198666305
0.25000000000000000000,151.00000000000000000000,15.75157326232969978719,0.21247910716405307707,0.21249999999999991118,0.21247910716405307707
0.26000000000000000888,151.00000000000000000000,15.74163998749760118301,0.21297816990400589288,0.21299999999999991163,0.21297816990400589288
0.27000000000000001776,150.00000000000000000000,15.73171941914715965538,0.21347705896608329401,0.21349999999999991207,0.21347705896608329401
0.28000000000000002665,150.00000000000000000000,15.72178659134446476742,0.21397610700870589584,0.21399999999999991251,0.21397610700870589584
0.28999999999999998002,150.00000000000000000000,15.71185376354175566860,0.21447515086154492203,0.21449999999999991296,0.21447515086154492203
0.29999999999999998890,149.00000000000000000000,15.70193516469841377159,0.21497399936908392903,0.21499999999999991340,0.21497399936908392903
0.30999999999999999778,149.00000000000000000000,15.69200278997141140280,0.21547302829873829499,0.21549999999999991385,0.21547302829873829499
0.32000000000000000666,149.00000000000000000000,15.68207041524443390301,0.21597205301056712767,0.21599999999999991429,0.21597205301056712767
0.33000000000000001554,148.00000000000000000000,15.67215383230438519035,0.21647085987931455331,0.21649999999999991473,0.21647085987931455331
0.34000000000000002442,148.00000000000000000000,15.66222191682282449676,0.21696986943731558228,0.21699999999999991518,0.21696986943731558228
0.34999999999999997780,148.00000000000000000000,15.65229000134125136867,0.21746887474907142246,0.21749999999999991562,0.21746887474907142246
0.35999999999999998668,147.00000000000000000000,15.64237548205636940679,0.21796763886156336754,0.21799999999999991607,0.21796763886156336754
0.36999999999999999556,147.00000000000000000000,15.63244403211670885412,0.21846662878392630880,0.21849999999999988876,0.21846662878392630880
0.38000000000000000444,147.00000000000000000000,15.62251258217706073594,0.21896561443123679913,0.21899999999999988920,0.21896561443123679913
0.39000000000000001332,146.00000000000000000000,15.61260017570331370962,0.21946433463558343013,0.21949999999999988964,0.21946433463558343013
0.40000000000000002220,146.00000000000000000000,15.60266919773232707769,0.21996330465287647349,0.21999999999999989009,0.21996330465287647349
0.40999999999999997558,146.00000000000000000000,15.59273821976134755118,0.22046227036591567461,0.22049999999999989053,0.22046227036591567461
0.41999999999999998446,145.00000000000000000000,15.58282797670948305324,0.22096094547453068446,0.22099999999999989098,0.22096094547453068446
0.42999999999999999334,145.00000000000000000000,15.57289747726781214965,0.22145989531172502462,0.22149999999999989142,0.22145989531172502462
0.44000000000000000222,145.00000000000000000000,15.56296697782612881156,0.22195884081506164764,0.22199999999999989186,0.22195884081506164764
0.45000000000000001110,144.00000000000000000000,15.55305895031428065067,0.22245746960334006337,0.22249999999999989231,0.22245746960334006337
0.46000000000000001998,144.00000000000000000000,15.54312893610021362178,0.22295639897965355281,0.22299999999999989275,0.22295639897965355281
0.46999999999999997335,144.00000000000000000000,15.53319892188611106576,0.22345532399209450114,0.22349999999999989320,0.22345532399209450114
0.47999999999999998224,143.00000000000000000000,15.52329316359490007926,0.22395390519702923493,0.22399999999999989364,0.22395390519702923493
0.48999999999999999112,143.00000000000000000000,15.51336364144818702471,0.22445281382576576235,0.22449999999999989408,0.22445281382576576235
0.50000000000000000000,143.00000000000000000000,15.50343411930150594458,0.22495171806019381711,0.22499999999999989453,0.22495171806019381711
0.51000000000000000888,142.00000000000000000000,15.49353068553137724450,0.22545025037893376418,0.22549999999999989497,0.22545025037893376418
0.52000000000000001776,142.00000000000000000000,15.48360166243731406155,0.22594913796731483369,0.22599999999999986766,0.22594913796731483369
0.53000000000000002665,142.00000000000000000000,15.47367263934336101272,0.22644802113052298065,0.22649999999999986811,0.22644802113052298065
0.54000000000000003553,141.00000000000000000000,15.46377158707461063614,0.22694650321886436495,0.22699999999999986855,0.22694650321886436495
0.55000000000000004441,141.00000000000000000000,15.45384307016835734316,0.22744536946785404163,0.22749999999999986899,0.22744536946785404163
0.56000000000000005329,141.00000000000000000000,15.44391455326210937926,0.22794423126037116623,0.22799999999999986944,0.22794423126037116623
0.56999999999999995115,141.00000000000000000000,15.43398603635583299365,0.22844308859647585730,0.22849999999999986988,0.22844308859647585730
0.57999999999999996003,140.00000000000000000000,15.42408793778788833606,0.22894150633531462624,0.22899999999999987033,0.22894150633531462624
0.58999999999999996891,140.00000000000000000000,15.41415993435836284675,0.22944034645122504679,0.22949999999999987077,0.22944034645122504679
0.59999999999999997780,140.00000000000000000000,15.40423193092883735744,0.22993918207897537376,0.22999999999999987121,0.22993918207897537376
0.60999999999999998668,139.00000000000000000000,15.39433634056275934654,0.23043754651999004412,0.23049999999999987166,0.23043754651999004412
0.61999999999999999556,139.00000000000000000000,15.38440885805747093684,0.23093636464674766051,0.23099999999999989986,0.23093636464674766051
0.63000000000000000444,139.00000000000000000000,15.37448137555212568373,0.23143517825314208203,0.23149999999999990030,0.23143517825314208203
0.64000000000000001332,138.00000000000000000000,15.36458835595750116454,0.23193348791243695306,0.23199999999999990075,0.23193348791243695306
0.65000000000000002220,138.00000000000000000000,15.35466140198688300700,0.23243228373067503778,0.23249999999999990119,0.23243228373067503778
0.66000000000000003109,138.00000000000000000000,15.34473444801630570566,0.23293107499587803466,0.23299999999999990163,0.23293107499587803466
0.67000000000000003997,138.00000000000000000000,15.33480749404566445548,0.23342986170810978153,0.23349999999999990208,0.23342986170810978153
0.68000000000000004885,137.00000000000000000000,15.32491764605740236505,0.23392810152461374074,0.23399999999999990252,0.23392810152461374074
0.68999999999999994671,137.00000000000000000000,15.31499122839990434386,0.23442687012175908445,0.23449999999999987521,0.23442687012175908445
0.69999999999999995559,137.00000000000000000000,15.30506481074243474438,0.23492563413278555462,0.23499999999999987566,0.23492563413278555462
0.70999999999999996447,136.00000000000000000000,15.29517767254734295079,0.23542381578575083401,0.23549999999999987610,0.23542381578575083401
0.71999999999999997335,136.00000000000000000000,15.28525179915427756328,0.23592256138072900673,0.23599999999999987654,0.23592256138072900673
0.72999999999999998224,136.00000000000000000000,15.27532592576121572847,0.23642130235595501531,0.23649999999999987699,0.23642130235595501531
0.73999999999999999112,136.00000000000000000000,15.26540005236814678824,0.23692003871149330818,0.23699999999999987743,0.23692003871149330818
0.75000000000000000000,135.00000000000000000000,15.25551624519183135931,0.23741814645569739306,0.23749999999999987788,0.23741814645569739306
0.76000000000000000888,135.00000000000000000000,15.24559092419250205808,0.23791686405305995100,0.23799999999999987832,0.23791686405305995100
0.77000000000000001776,135.00000000000000000000,15.23566560319316920413,0.23841557699660406722,0.23849999999999987876,0.23841557699660406722
0.78000000000000002665,134.00000000000000000000,15.22578465397890568056,0.23891362296002047194,0.23899999999999987921,0.23891362296002047194
0.79000000000000003553,134.00000000000000000000,15.21585989368594127313,0.23941231682976693573,0.23949999999999987965,0.23941231682976693573
0.80000000000000004441,134.00000000000000000000,15.20593513339298397113,0.23991100601105483370,0.23999999999999988010,0.23991100601105483370
0.81000000000000005329,134.00000000000000000000,15.19601037310001245828,0.24040969050395069595,0.24049999999999988054,0.24040969050395069595
0.81999999999999995115,133.00000000000000000000,15.18613292454722163427,0.24090765821933071700,0.24099999999999988098,0.24090765821933071700
0.82999999999999996003,133.00000000000000000000,15.17620873346218601796,0.24140632328016659036,0.24149999999999988143,0.24140632328016659036
0.83999999999999996891,133.00000000000000000000,15.16628454237716105979,0.24190498361745046974,0.24199999999999988187,0.24190498361745046974
0.84999999999999997780,132.00000000000000000000,15.15641010983938841150,0.24240288567983783730,0.24249999999999988232,0.24240288567983783730
0.85999999999999998668,132.00000000000000000000,15.14648649665859103663,0.24290152625384908713,0.24299999999999988276,0.24290152625384908713
0.86999999999999999556,132.00000000000000000000,15.13656288347778300363,0.24340016206861675441,0.24349999999999988320,0.24340016206861675441
0.88000000000000000444,132.00000000000000000000,15.12663927029699628690,0.24389879312420845170,0.24399999999999988365,0.24389879312420845170
0.89000000000000001332,131.00000000000000000000,15.11676851910947227964,0.24439661230370815503,0.24449999999999988409,0.24439661230370815503
0.90000000000000002220,131.00000000000000000000,15.10684549272982657442,0.24489522322061699211,0.24499999999999988454,0.24489522322061699211
0.91000000000000003109,131.00000000000000000000,15.09692246635020573819,0.24539382934211434462,0.24549999999999988498,0.24539382934211434462
0.92000000000000003997,131.00000000000000000000,15.08699943997056891476,0.24589243066826987905,0.24599999999999988542,0.24589243066826987905
0.93000000000000004885,130.00000000000000000000,15.07713246944814322603,0.24639016435502578140,0.24649999999999988587,0.24639016435502578140
0.93999999999999994671,130.00000000000000000000,15.06721003897357036294,0.24688874515782963104,0.24699999999999988631,0.24688874515782963104
0.94999999999999995559,130.00000000000000000000,15.05728760849898151264,0.24738732112850012057,0.24749999999999988676,0.24738732112850012057
0.95999999999999996447,130.00000000000000000000,15.04736517802439799141,0.24788589226710716629,0.24799999999999988720,0.24788589226710716629
0.96999999999999997335,129.00000000000000000000,15.03750209079886701602,0.24838353775917407229,0.24849999999999988765,0.24838353775917407229
0.97999999999999998224,129.00000000000000000000,15.02758026554655224061,0.24888208798020799994,0.24899999999999988809,0.24888208798020799994
0.98999999999999999112,129.00000000000000000000,15.01765844029421792527,0.24938063333181825776,0.24949999999999988853,0.24938063333181825776
1.00000000000000000000,129.00000000000000000000,15.00773661504192801885,0.24987917381407523387,0.24999999999999988898,0.24987917381407523387
1.01000000000000000888,128.00000000000000000000,14.99787751719772188608,0.25037672831354990111,0.25049999999999988942,0.25037672831354990111
1.02000000000000001776,128.00000000000000000000,14.98795630670501033421,0.25087524747414990944,0.25099999999999988987,0.25087524747414990944
1.03000000000000002665,128.00000000000000000000,14.97803509621226858428,0.25137376172745490299,0.25149999999999989031,0.25137376172745490299
1.04000000000000003553,127.00000000000000000000,14.96817947290465866672,0.25187123912650621893,0.25199999999999983524,0.25187123912650621893
1.05000000000000004441,127.00000000000000000000,14.95825888693592808920,0.25236973168249882127,0.25249999999999983569,0.25236973168249882127
1.06000000000000005329,127.00000000000000000000,14.94833830096722238068,0.25286821929265562714,0.25299999999999983613,0.25286821929265562714
1.07000000000000006217,127.00000000000000000000,14.93841771499850956673,0.25336670195705068842,0.25349999999999983658,0.25336670195705068842
1.08000000000000007105,126.00000000000000000000,14.92856629417604885646,0.25386408284909867117,0.25399999999999983702,0.25386408284909867117
1.09000000000000007994,126.00000000000000000000,14.91864634273007084175,0.25436254339200858876,0.25449999999999983746,0.25436254339200858876
1.10000000000000008882,126.00000000000000000000,14.90872639128412835419,0.25486099895000596804,0.25499999999999983791,0.25486099895000596804
1.11000000000000009770,126.00000000000000000000,14.89880643983817876119,0.25535944952316635970,0.25549999999999983835,0.25535944952316635970
1.12000000000000010658,126.00000000000000000000,14.88888648839219897013,0.25585789511156475928,0.25599999999999983880,0.25585789511156475928
1.12999999999999989342,125.00000000000000000000,14.87904003190043766836,0.25635515882414910971,0.25649999999999983924,0.25635515882414910971
1.13999999999999990230,125.00000000000000000000,14.86912072521791117197,0.25685358181618844764,0.25699999999999983968,0.25685358181618844764
1.14999999999999991118,125.00000000000000000000,14.85920141853534559573,0.25735199978369249774,0.25749999999999984013,0.25735199978369249774
1.15999999999999992006,125.00000000000000000000,14.84928211185281732298,0.25785041272673581148,0.25799999999999984057,0.25785041272673581148
1.16999999999999992895,124.00000000000000000000,14.83944010655823930733,0.25834757321123885676,0.25849999999999984102,0.25834757321123885676
1.17999999999999993783,124.00000000000000000000,14.82952145512953556761,0.25884596311104834943,0.25899999999999984146,0.25884596311104834943
1.18999999999999994671,124.00000000000000000000,14.81960280370081939338,0.25934434794598471008,0.25949999999999984190,0.25934434794598471008
1.19999999999999995559,124.00000000000000000000,14.80968415227211565366,0.25984272771612454411,0.25999999999999984235,0.25984272771612454411
1.20999999999999996447,123.00000000000000000000,14.79984672380193622132,0.26033978162972709613,0.26049999999999984279,0.26033978162972709613
1.21999999999999997335,123.00000000000000000000,14.78992873837544408389,0.26083813789815429862,0.26099999999999984324,0.26083813789815429862
1.22999999999999998224,123.00000000000000000000,14.78001075294898392087,0.26133648906071599294,0.26149999999999984368,0.26133648906071599294
1.23999999999999999112,123.00000000000000000000,14.77009276752252020515,0.26183483511749117145,0.26199999999999978861,0.26183483511749117145
1.25000000000000000000,122.00000000000000000000,14.76026004592332618870,0.26233177899377330133,0.26249999999999978906,0.26233177899377330133
1.26000000000000000888,122.00000000000000000000,14.75034273751397506658,0.26283010107836068947,0.26299999999999978950,0.26283010107836068947
1.27000000000000001776,122.00000000000000000000,14.74042542910460262817,0.26332841801542189453,0.26349999999999984546,0.26332841801542189453
1.28000000000000002665,122.00000000000000000000,14.73050812069522486070,0.26382672980503624194,0.26399999999999984590,0.26382672980503624194
1.29000000000000003553,121.00000000000000000000,14.72068024062395608098,0.26432356004850621201,0.26449999999999984635,0.26432356004850621201
1.30000000000000004441,121.00000000000000000000,14.71076362052195385388,0.26482184738305275529,0.26499999999999984679,0.26482184738305275529
1.31000000000000005329,121.00000000000000000000,14.70084700041993563957,0.26532012952772454639,0.26549999999999984723,0.26532012952772454639
1.32000000000000006217,121.00000000000000000000,14.69093038031793163611,0.26581840648260229854,0.26599999999999984768,0.26581840648260229854
1.33000000000000007105,121.00000000000000000000,14.68101376021592230359,0.26631667824776722453,0.26649999999999984812,0.26631667824776722453
1.34000000000000007994,120.00000000000000000000,14.67119156102255317364,0.26681337136704430524,0.26699999999999979305,0.26681337136704430524
1.35000000000000008882,120.00000000000000000000,14.66127564080276890479,0.26731161813821646689,0.26749999999999979350,0.26731161813821646689
1.36000000000000009770,120.00000000000000000000,14.65135972058300239951,0.26780985967654363789,0.26799999999999979394,0.26780985967654363789
1.37000000000000010658,120.00000000000000000000,14.64144380036323056515,0.26830809598210864086,0.26849999999999979439,0.26830809598210864086
1.37999999999999989342,119.00000000000000000000,14.63162673852452932977,0.26880466740112191060,0.26899999999999979483,0.26880466740112191060
1.38999999999999990230,119.00000000000000000000,14.62171153005617085796,0.26930287820298182133,0.26949999999999979527,0.26930287820298182133
1.39999999999999991118,119.00000000000000000000,14.61179632158777508266,0.26980108372822553253,0.26999999999999979572,0.26980108372822553253
1.40999999999999992006,119.00000000000000000000,14.60188111311940417636,0.27029928397693581132,0.27049999999999979616,0.27029928397693581132
1.41999999999999992895,119.00000000000000000000,14.59196590465102616463,0.27079747894919697915,0.27099999999999979661,0.27079747894919697915
1.42999999999999993783,118.00000000000000000000,14.58215485413019507632,0.27129390388574092796,0.27149999999999979705,0.27129390388574092796
1.43999999999999994671,118.00000000000000000000,14.57224036958669444175,0.27179207278614753163,0.27199999999999979750,0.27179207278614753163
1.44999999999999995559,118.00000000000000000000,14.56232588504321157075,0.27229023636551041854,0.27249999999999979794,0.27229023636551041854
1.45999999999999996447,118.00000000000000000000,14.55241140049969139625,0.27278839462391574200,0.27299999999999979838,0.27278839462391574200
1.46999999999999997335,118.00000000000000000000,14.54249691595620852524,0.27328654756144743487,0.27349999999999979883,0.27328654756144743487
1.47999999999999998224,117.00000000000000000000,14.53269205725672463814,0.27378282079765781099,0.27399999999999979927,0.27378282079765781099
1.48999999999999999112,117.00000000000000000000,14.52277830912651701567,0.27428094707941885755,0.27449999999999979972,0.27428094707941885755
1.50000000000000000000,117.00000000000000000000,14.51286456099620991722,0.27477906799495588341,0.27499999999999980016,0.27477906799495588341
1.51000000000000000888,117.00000000000000000000,14.50295081286593656955,0.27527718354435321002,0.27549999999999980060,0.27527718354435321002
1.52000000000000001776,116.00000000000000000000,14.49315158397675418200,0.27577332150023364798,0.27599999999999980105,0.27577332150023364798
1.53000000000000002665,116.00000000000000000000,14.48323858507378325555,0.27627140983983616840,0.27649999999999980149,0.27627140983983616840
1.54000000000000003553,116.00000000000000000000,14.47332558617080877639,0.27676949276716733550,0.27699999999999980194,0.27676949276716733550
1.55000000000000004441,116.00000000000000000000,14.46341258726784317901,0.27726757028231513447,0.27749999999999980238,0.27726757028231513447
1.56000000000000005329,116.00000000000000000000,14.45349958836488646341,0.27776564238536788354,0.27799999999999980282,0.27776564238536788354
1.57000000000000006217,115.00000000000000000000,14.44370691959692365458,0.27826161814832051089,0.27849999999999980327,0.27826161814832051089
1.58000000000000007105,115.00000000000000000000,14.43379468307258406412,0.27875966242521382776,0.27899999999999980371,0.27875966242521382776
1.59000000000000007994,115.00000000000000000000,14.42388244654824980273,0.27925770124308141318,0.27949999999999980416,0.27925770124308141318
1.60000000000000008882,115.00000000000000000000,14.41397021002391909406,0.27975573460201313969,0.27999999999999980460,0.27975573460201313969
1.61000000000000009770,115.00000000000000000000,14.40405797349958305631,0.28025376250209899087,0.28049999999999980504,0.28025376250209899087
1.62000000000000010658,114.00000000000000000000,14.39427206607963505292,0.28074957022387081462,0.28099999999999980549,0.28074957022387081462
1.62999999999999989342,114.00000000000000000000,14.38436060543440930815,0.28124756966391667445,0.28149999999999980593,0.28124756966391667445
1.63999999999999990230,114.00000000000000000000,14.37444914478918356338,0.28174556359736679934,0.28199999999999980638,0.28174556359736679934
1.64999999999999991118,114.00000000000000000000,14.36453768414394716046,0.28224355202431261613,0.28249999999999980682,0.28224355202431261613
1.65999999999999992006,114.00000000000000000000,14.35462622349873385019,0.28274153494484488558,0.28299999999999980727,0.28274153494484488558
1.66999999999999992895,113.00000000000000000000,14.34484728632248540237,0.28323716854134334264,0.28349999999999980771,0.28323716854134334264
1.67999999999999993783,113.00000000000000000000,14.33493661541841923679,0.28373512234979747504,0.28399999999999980815,0.28373512234979747504
1.68999999999999994671,113.00000000000000000000,14.32502594451439748013,0.28423307060324720652,0.28449999999999980860,0.28423307060324720652
1.69999999999999995559,113.00000000000000000000,14.31511527361038460526,0.28473101330178618440,0.28499999999999980904,0.28473101330178618440
1.70999999999999996447,113.00000000000000000000,14.30520460270635929589,0.28522895044550761190,0.28549999999999980949,0.28522895044550761190
1.71999999999999997335,112.00000000000000000000,14.29543285269675934046,0.28572440358547457340,0.28599999999999980993,0.28572440358547457340
1.72999999999999998224,112.00000000000000000000,14.28552298577067602992,0.28622231094624550618,0.28649999999999981037,0.28622231094624550618
1.73999999999999999112,112.00000000000000000000,14.27561311884457317944,0.28672021270274550275,0.28699999999999981082,0.28672021270274550275
1.75000000000000000000,112.00000000000000000000,14.26570325191848986890,0.28721810885506837696,0.28749999999999981126,0.28721810885506837696
1.76000000000000000888,112.00000000000000000000,14.25579338499239234750,0.28771599940330933043,0.28799999999999981171,0.28771599940330933043
1.77000000000000001776,111.00000000000000000000,14.24602904747823828302,0.28821126549634956682,0.28849999999999981215,0.28821126549634956682
1.78000000000000002665,111.00000000000000000000,14.23611999915512349446,0.28870912557123201703,0.28899999999999981259,0.28870912557123201703
1.79000000000000003553,111.00000000000000000000,14.22621095083196074427,0.28920697999169320269,0.28949999999999981304,0.28920697999169320269
1.80000000000000004441,111.00000000000000000000,14.21630190250881398129,0.28970482875782838095,0.28999999999999981348,0.28970482875782838095
1.81000000000000005329,111.00000000000000000000,14.20639285418570629815,0.29020267186973336404,0.29049999999999981393,0.29020267186973336404
1.82000000000000006217,110.00000000000000000000,14.19663616330142197342,0.29069774405366038961,0.29099999999999981437,0.29069774405366038961
1.83000000000000007105,110.00000000000000000000,14.18672794860876607004,0.29119555598152729869,0.29149999999999981481,0.29119555598152729869
1.84000000000000007994,110.00000000000000000000,14.17681973391612260116,0.29169336220391423042,0.29199999999999981526,0.29169336220391423042
1.85000000000000008882,110.00000000000000000000,14.16691151922348801406,0.29219116272091932851,0.29249999999999981570,0.29219116272091932851
1.86000000000000009770,110.00000000000000000000,14.15700330453083388704,0.29268895753264106974,0.29299999999999981615,0.29268895753264106974
1.87000000000000010658,110.00000000000000000000,14.14709508983819574723,0.29318674663917698719,0.29349999999999981659,0.29318674663917698719
1.87999999999999989342,109.00000000000000000000,14.13734713802193709853,0.29368159155604822708,0.29399999999999976152,0.29368159155604822708
1.88999999999999990230,109.00000000000000000000,14.12743977240475778956,0.29417934869453649105,0.29449999999999976197,0.29417934869453649105
1.89999999999999991118,109.00000000000000000000,14.11753240678757315152,0.29467710007565545149,0.29499999999999976241,0.29467710007565545149
1.90999999999999992006,109.00000000000000000000,14.10762504117039561891,0.29517484569950486195,0.29549999999999976286,0.29517484569950486195
1.91999999999999992895,109.00000000000000000000,14.09771767555320387544,0.29567258556618486454,0.29599999999999976330,0.29567258556618486454
1.92999999999999993783,108.00000000000000000000,14.08797788264516093193,0.29616722127828198907,0.29649999999999976374,0.29616722127828198907
1.93999999999999994671,108.00000000000000000000,14.07807138198145402441,0.29666492842237340843,0.29699999999999976419,0.29666492842237340843
1.94999999999999995559,108.00000000000000000000,14.06816488131772757697,0.29716262975615076458,0.29749999999999976463,0.29716262975615076458
1.95999999999999996447,108.00000000000000000000,14.05825838065402777488,0.29766032527971481025,0.29799999999999976508,0.29766032527971481025
1.96999999999999997335,108.00000000000000000000,14.04835187999031020922,0.29815801499316829659,0.29849999999999976552,0.29815801499316829659
1.97999999999999998224,108.00000000000000000000,14.03844537932660507806,0.29865569889661225389,0.29899999999999976596,0.29865569889661225389
1.98999999999999999112,107.00000000000000000000,14.02871489024246542954,0.29915008993130681736,0.29949999999999976641,0.29915008993130681736
2.00000000000000000000,107.00000000000000000000,14.01880927085962724732,0.29964774028066137879,0.29999999999999976685,0.29964774028066137879
2.00999999999999978684,107.00000000000000000000,14.00890365147677307789,0.30014538476587621085,0.30049999999999971179,0.30014538476587621085
2.02000000000000001776,107.00000000000000000000,13.99899803209391535574,0.30064302338705484186,0.30099999999999976774,0.30064302338705484186
2.02999999999999980460,107.00000000000000000000,13.98909241271105940996,0.30114065614430057805,0.30149999999999971267,0.30114065614430057805
2.04000000000000003553,106.00000000000000000000,13.97937063726396722529,0.30163482133061370050,0.30199999999999976863,0.30163482133061370050
2.04999999999999982236,106.00000000000000000000,13.96946591595584052925,0.30213241973187249245,0.30249999999999971356,0.30213241973187249245
2.06000000000000005329,106.00000000000000000000,13.95956119464772449135,0.30263001221405205765,0.30299999999999971401,0.30263001221405205765
2.06999999999999984013,106.00000000000000000000,13.94965647333960845344,0.30312759877725814484,0.30349999999999971445,0.30312759877725814484
2.08000000000000007105,106.00000000000000000000,13.93975175203147820469,0.30362517942159666928,0.30399999999999971489,0.30362517942159666928
2.08999999999999985789,106.00000000000000000000,13.92984703072334795593,0.30412275414717293565,0.30449999999999971534,0.30412275414717293565
2.10000000000000008882,105.00000000000000000000,13.92013517024674662537,0.30461665573604723711,0.30499999999999971578,0.30461665573604723711
2.10999999999999987566,105.00000000000000000000,13.91023136429171103146,0.30511419522286686856,0.30549999999999971623,0.30511419522286686856
2.12000000000000010658,105.00000000000000000000,13.90032755833665412126,0.30561172873473591016,0.30599999999999971667,0.30561172873473591016
2.12999999999999989342,105.00000000000000000000,13.89042375238159010564,0.30610925627176177599,0.30649999999999971712,0.30610925627176177599
2.14000000000000012434,105.00000000000000000000,13.88051994642651720824,0.30660677783405210217,0.30699999999999971756,0.30660677783405210217
2.14999999999999991118,105.00000000000000000000,13.87061614047145852169,0.30710429342171408074,0.30749999999999966249,0.30710429342171408074
2.16000000000000014211,104.00000000000000000000,13.86091452828596892743,0.30759792091139920300,0.30799999999999966294,0.30759792091139920300
2.16999999999999992895,104.00000000000000000000,13.85101165546555712638,0.30809540034983257106,0.30849999999999966338,0.30809540034983257106
2.18000000000000015987,104.00000000000000000000,13.84110878264510269275,0.30859287375637767248,0.30899999999999966382,0.30859287375637767248
2.18999999999999994671,104.00000000000000000000,13.83120590982469089170,0.30909034113114280951,0.30949999999999966427,0.30909034113114280951
2.20000000000000017764,104.00000000000000000000,13.82130303700423645807,0.30958780247423905996,0.30999999999999966471,0.30958780247423905996
2.20999999999999996447,104.00000000000000000000,13.81140016418382465702,0.31008525778577472609,0.31049999999999966516,0.31008525778577472609
2.22000000000000019540,103.00000000000000000000,13.80170914755309219402,0.31057860020882677166,0.31099999999999966560,0.31057860020882677166
2.22999999999999998224,103.00000000000000000000,13.79180722617184962075,0.31107601843183835255,0.31149999999999966604,0.31107601843183835255
2.24000000000000021316,103.00000000000000000000,13.78190530479063014013,0.31157343056492553535,0.31199999999999966649,0.31157343056492553535
2.25000000000000000000,103.00000000000000000000,13.77200338340939111959,0.31207083660820095217,0.31249999999999966693,0.31207083660820095217
2.25999999999999978684,103.00000000000000000000,13.76210146202814854632,0.31256823656177623594,0.31299999999999966738,0.31256823656177623594
2.27000000000000001776,103.00000000000000000000,13.75219954064690597306,0.31306563042576307510,0.31349999999999966782,0.31306563042576307510
2.27999999999999980460,102.00000000000000000000,13.74251948149379209951,0.31355867632445544313,0.31399999999999961275,0.31355867632445544313
2.29000000000000003553,102.00000000000000000000,13.73261853039998392489,0.31405603213062183166,0.31449999999999966871,0.31405603213062183166
2.29999999999999982236,102.00000000000000000000,13.72271757930622548827,0.31455338178769942648,0.31499999999999961364,0.31455338178769942648
2.31000000000000005329,102.00000000000000000000,13.71281662821241553729,0.31505072529580424590,0.31549999999999961409,0.31505072529580424590
2.31999999999999984013,102.00000000000000000000,13.70291567711861269174,0.31554806265504919960,0.31599999999999961453,0.31554806265504919960
2.33000000000000007105,102.00000000000000000000,13.69301472602483649155,0.31604539386554791891,0.31649999999999961497,0.31604539386554791891
2.33999999999999985789,101.00000000000000000000,13.68334600169147741155,0.31653813126575286452,0.31699999999999961542,0.31653813126575286452
2.35000000000000008882,101.00000000000000000000,13.67344604029885424268,0.31703542341789836545,0.31749999999999961586,0.31703542341789836545
2.35999999999999987566,101.00000000000000000000,13.66354607890619909938,0.31753270936063054952,0.31799999999999961631,0.31753270936063054952
2.37000000000000010658,101.00000000000000000000,13.65364611751356527236,0.31802998909406487993,0.31849999999999961675,0.31802998909406487993
2.37999999999999989342,101.00000000000000000000,13.64374615612094032713,0.31852726261831776355,0.31899999999999961720,0.31852726261831776355
2.39000000000000012434,101.00000000000000000000,13.63384619472831182918,0.31902452993350571830,0.31949999999999961764,0.31902452993350571830
2.39999999999999991118,101.00000000000000000000,13.62394623333566556767,0.31952179103974542862,0.31999999999999961808,0.31952179103974542862
2.41000000000000014211,100.00000000000000000000,13.61429024709404345117,0.32001417354069339183,0.32049999999999961853,0.32001417354069339183
2.41999999999999992895,100.00000000000000000000,13.60439129540457692258,0.32051139449352311628,0.32099999999999961897,0.32051139449352311628
2.43000000000000015987,100.00000000000000000000,13.59449234371508730135,0.32100860917553525331,0.32149999999999961942,0.32100860917553525331
2.43999999999999994671,100.00000000000000000000,13.58459339202561722004,0.32150581758684770861,0.32199999999999961986,0.32150581758684770861
2.45000000000000017764,100.00000000000000000000,13.57469444033615779688,0.32200301972757927604,0.32249999999999962030,0.32200301972757927604
2.45999999999999996447,100.00000000000000000000,13.56479548864668416286,0.32250021559784902703,0.32299999999999962075,0.32250021559784902703
2.47000000000000019540,99.00000000000000000000,13.55515166206126309589,0.32299226298456268358,0.32349999999999956568,0.32299226298456268358
2.47999999999999998224,99.00000000000000000000,13.54525374068924392645,0.32348941763321059639,0.32399999999999956612,0.32348941763321059639
2.49000000000000021316,99.00000000000000000000,13.53535581931724784965,0.32398656594828706412,0.32449999999999956657,0.32398656594828706412
2.50000000000000000000,99.00000000000000000000,13.52545789794523400928,0.32448370792991387823,0.32499999999999956701,0.32448370792991387823
2.50999999999999978684,99.00000000000000000000,13.51555997657323260341,0.32498084357821149792,0.32549999999999956746,0.32498084357821149792
2.52000000000000001776,99.00000000000000000000,13.50566205520122764483,0.32547797289330132608,0.32599999999999956790,0.32547797289330132608
2.52999999999999980460,99.00000000000000000000,13.49576413382922090989,0.32597509587530432151,0.32649999999999956835,0.32597509587530432151
2.54000000000000003553,98.00000000000000000000,13.48613394775699703132,0.32646675842443328985,0.32699999999999956879,0.32646675842443328985
2.54999999999999982236,98.00000000000000000000,13.47623707795432501655,0.32696383901671666194,0.32749999999999956923,0.32696383901671666194
2.56000000000000005329,98.00000000000000000000,13.46634020815165655449,0.32746091321152936970,0.32799999999999956968,0.32746091321152936970
2.56999999999999984013,98.00000000000000000000,13.45644333834897032887,0.32795798100899548055,0.32849999999999957012,0.32795798100899548055
2.58000000000000007105,98.00000000000000000000,13.44654646854628765595,0.32845504240923795169,0.32899999999999957057,0.32845504240923795169
2.58999999999999985789,98.00000000000000000000,13.43664959874362807568,0.32895209741237990686,0.32949999999999957101,0.32895209741237990686
2.60000000000000008882,97.00000000000000000000,13.42703247181275294508,0.32944339566829328181,0.32999999999999957145,0.32944339566829328181
2.60999999999999987566,97.00000000000000000000,13.41713667549539934498,0.32994040713991357183,0.33049999999999957190,0.32994040713991357183
2.62000000000000010658,97.00000000000000000000,13.40724087917802798131,0.33043741214873434409,0.33099999999999957234,0.33043741214873434409
2.62999999999999989342,97.00000000000000000000,13.39734508286070280292,0.33093441069488027662,0.33149999999999957279,0.33093441069488027662
2.64000000000000012434,97.00000000000000000000,13.38744928654331012297,0.33143140277847976671,0.33199999999999957323,0.33143140277847976671
2.64999999999999991118,97.00000000000000000000,13.37755349022595474651,0.33192838839965665976,0.33249999999999957367,0.33192838839965665976
2.66000000000000014211,97.00000000000000000000,13.36765769390859759369,0.33242536755853785424,0.33299999999999957412,0.33242536755853785424
2.66999999999999992895,96.00000000000000000000,13.35805519121454310039,0.33291624818741671898,0.33349999999999957456,0.33291624818741671898
2.68000000000000015987,96.00000000000000000000,13.34816049099057266858,0.33341318256726060199,0.33399999999999957501,0.33341318256726060199
2.68999999999999994671,96.00000000000000000000,13.33826579076660578949,0.33391011041775436885,0.33449999999999957545,0.33391011041775436885
2.70000000000000017764,96.00000000000000000000,13.32837109054261937047,0.33440703173902724954,0.33499999999999957589,0.33440703173902724954
2.70999999999999996447,96.00000000000000000000,13.31847639031864183323,0.33490394653120730828,0.33549999999999957634,0.33490394653120730828
2.72000000000000019540,96.00000000000000000000,13.30858169009465363786,0.33540085479442355298,0.33599999999999957678,0.33540085479442355298
2.72999999999999998224,96.00000000000000000000,13.29868698987067965334,0.33589775652880421442,0.33649999999999957723,0.33589775652880421442
2.74000000000000021316,95.00000000000000000000,13.28909964823480827079,0.33638820135439001513,0.33699999999999957767,0.33638820135439001513
2.75000000000000000000,95.00000000000000000000,13.27920606743381526371,0.33688505701920284929,0.33749999999999957812,0.33688505701920284929
2.75999999999999978684,95.00000000000000000000,13.26931248663283824385,0.33738190608672902204,0.33799999999999957856,0.33738190608672902204
2.77000000000000001776,95.00000000000000000000,13.25941890583182924956,0.33787874855710098299,0.33849999999999957900,0.33787874855710098299
2.77999999999999980460,95.00000000000000000000,13.24952532503084334792,0.33837558443044890577,0.33899999999999957945,0.33837558443044890577
2.79000000000000003553,95.00000000000000000000,13.23963174422985744627,0.33887241370690474040,0.33949999999999957989,0.33887241370690474040
2.79999999999999982236,95.00000000000000000000,13.22973816342887865005,0.33936923638659971525,0.33999999999999958034,0.33936923638659971525
2.81000000000000005329,94.00000000000000000000,13.22016654426676041112,0.33985922635023951832,0.34049999999999958078,0.33985922635023951832
2.81999999999999984013,94.00000000000000000000,13.21027410697092285830,0.34035600162491286280,0.34099999999999958122,0.34035600162491286280
2.83000000000000007105,94.00000000000000000000,13.20038166967509418726,0.34085277023293347742,0.34149999999999958167,0.34085277023293347742
2.83999999999999985789,94.00000000000000000000,13.19048923237926018714,0.34134953217443597673,0.34199999999999958211,0.34134953217443597673
2.85000000000000008882,94.00000000000000000000,13.18059679508342085796,0.34184628744955442015,0.34249999999999958256,0.34184628744955442015
2.85999999999999987566,94.00000000000000000000,13.17070435778758863421,0.34234303605842292262,0.34299999999999958300,0.34234303605842292262
2.87000000000000010658,94.00000000000000000000,13.16081192049175818681,0.34283977800117559909,0.34349999999999958344,0.34283977800117559909
2.87999999999999989342,94.00000000000000000000,13.15091948319592063399,0.34333651327794689756,0.34399999999999958389,0.34333651327794689756
2.89000000000000012434,93.00000000000000000000,13.14136534227573349654,0.34382598626609162107,0.34449999999999958433,0.34382598626609162107
2.89999999999999991118,93.00000000000000000000,13.13147407335252481175,0.34432267268393762505,0.34499999999999958478,0.34432267268393762505
2.91000000000000014211,93.00000000000000000000,13.12158280442930902154,0.34481935236442667891,0.34549999999999958522,0.34481935236442667891
2.91999999999999992895,93.00000000000000000000,13.11169153550609678405,0.34531602530769561765,0.34599999999999958566,0.34531602530769561765
2.93000000000000015987,93.00000000000000000000,13.10180026658287566477,0.34581269151388183136,0.34649999999999958611,0.34581269151388183136
2.93999999999999994671,93.00000000000000000000,13.09190899765972382340,0.34630935098312076725,0.34699999999999958655,0.34630935098312076725
2.95000000000000017764,93.00000000000000000000,13.08201772873649559870,0.34680600371555253547,0.34749999999999958700,0.34680600371555253547
2.95999999999999996447,92.00000000000000000000,13.07248053822763544929,0.34729497950886190072,0.34799999999999958744,0.34729497950886190072
2.97000000000000019540,92.00000000000000000000,13.06259046336429641144,0.34779158194937881410,0.34849999999999958789,0.34779158194937881410
2.97999999999999998224,92.00000000000000000000,13.05270038850095914995,0.34828817758017688311,0.34899999999999958833,0.34828817758017688311
2.99000000000000021316,92.00000000000000000000,13.04281031363763432296,0.34878476640139594034,0.34949999999999958877,0.34878476640139594034
3.00000000000000000000,92.00000000000000000000,13.03292023877427574519,0.34928134841317692860,0.34999999999999958922,0.34928134841317692860
3.00999999999999978684,92.00000000000000000000,13.02303016391095624726,0.34977792361565834822,0.35049999999999958966,0.34977792361565834822
3.02000000000000001776,92.00000000000000000000,13.01314008904761010399,0.35027449200898186366,0.35099999999999959011,0.35027449200898186366
3.02999999999999980460,92.00000000000000000000,13.00325001418426751343,0.35077105359328658585,0.35149999999999959055,0.35077105359328658585
3.04000000000000003553,91.00000000000000000000,12.99373163944045650453,0.35125946514822287137,0.35199999999999959099,0.35125946514822287137
3.04999999999999982236,91.00000000000000000000,12.98384278518049761431,0.35175597488163240500,0.35249999999999959144,0.35175597488163240500
3.06000000000000005329,91.00000000000000000000,12.97395393092055648765,0.35225247773153139930,0.35299999999999959188,0.35225247773153139930
3.06999999999999984013,91.00000000000000000000,12.96406507666060647921,0.35274897369806368363,0.35349999999999959233,0.35274897369806368363
3.08000000000000007105,91.00000000000000000000,12.95417622240065291805,0.35324546278137225475,0.35399999999999959277,0.35324546278137225475
3.08999999999999985789,91.00000000000000000000,12.94428736814070646233,0.35374194498159999833,0.35449999999999959321,0.35374194498159999833
3.10000000000000008882,91.00000000000000000000,12.93439851388075645389,0.35423842029889029970,0.35499999999999959366,0.35423842029889029970
3.10999999999999987566,91.00000000000000000000,12.92450965962080644545,0.35473488873338626659,0.35549999999999959410,0.35473488873338626659
3.12000000000000010658,90.00000000000000000000,12.91501083103584868184,0.35522270985781656538,0.35599999999999959455,0.35522270985781656538
3.12999999999999989342,90.00000000000000000000,12.90512322481752072179,0.35571912482542861200,0.35649999999999959499,0.35571912482542861200
3.14000000000000012434,90.00000000000000000000,12.89523561859918743266,0.35621553283412149549,0.35699999999999959543,0.35621553283412149549
3.14999999999999991118,90.00000000000000000000,12.88534801238083993269,0.35671193388404170976,0.35749999999999959588,0.35671193388404170976
3.16000000000000014211,90.00000000000000000000,12.87546040616250486721,0.35720832797533491609,0.35799999999999959632,0.35720832797533491609
3.16999999999999992895,90.00000000000000000000,12.86557279994419111802,0.35770471510814733085,0.35849999999999959677,0.35770471510814733085
3.18000000000000015987,90.00000000000000000000,12.85568519372584717075,0.35820109528262639165,0.35899999999999959721,0.35820109528262639165
3.18999999999999994671,90.00000000000000000000,12.84579758750752453977,0.35869746849891726015,0.35949999999999959766,0.35869746849891726015
3.20000000000000017764,89.00000000000000000000,12.83631907085752565933,0.35918467165370410177,0.35999999999999959810,0.35918467165370410177
3.20999999999999996447,89.00000000000000000000,12.82643274105444497479,0.35968098972744044772,0.36049999999999959854,0.35968098972744044772
3.22000000000000019540,89.00000000000000000000,12.81654641125133586854,0.36017730076517706639,0.36099999999999959899,0.36017730076517706639
3.22999999999999998224,89.00000000000000000000,12.80666008144825696036,0.36067360476706228356,0.36149999999999959943,0.36067360476706228356
3.24000000000000021316,89.00000000000000000000,12.79677375164516917039,0.36116990173324653446,0.36199999999999959988,0.36116990173324653446
3.25000000000000000000,89.00000000000000000000,12.78688742184208493313,0.36166619166387925510,0.36249999999999960032,0.36166619166387925510
3.25999999999999978684,89.00000000000000000000,12.77700109203900069588,0.36216247455911004804,0.36299999999999960076,0.36216247455911004804
3.27000000000000001776,89.00000000000000000000,12.76711476223591645862,0.36265875041908840481,0.36349999999999960121,0.36265875041908840481
3.27999999999999980460,88.00000000000000000000,12.75765736078802170539,0.36314530663559629886,0.36399999999999960165,0.36314530663559629886
3.29000000000000003553,88.00000000000000000000,12.74777233675220955433,0.36364152561483642501,0.36449999999999960210,0.36364152561483642501
3.29999999999999982236,88.00000000000000000000,12.73788731271639029785,0.36413773747926736490,0.36499999999999960254,0.36413773747926736490
3.31000000000000005329,88.00000000000000000000,12.72800228868056571230,0.36463394222904205177,0.36549999999999960298,0.36463394222904205177
3.31999999999999984013,88.00000000000000000000,12.71811726464473935039,0.36513013986431341884,0.36599999999999960343,0.36513013986431341884
3.33000000000000007105,88.00000000000000000000,12.70823224060892187026,0.36562633038523428830,0.36649999999999960387,0.36562633038523428830
3.33999999999999985789,88.00000000000000000000,12.69834721657310971921,0.36612251379195764889,0.36699999999999960432,0.36612251379195764889
3.35000000000000008882,88.00000000000000000000,12.68846219253729046272,0.36661869008463676689,0.36749999999999960476,0.36661869008463676689
3.35999999999999987566,87.00000000000000000000,12.67902674930902584549,0.36710456887626630174,0.36799999999999960520,0.36710456887626630174
3.37000000000000010658,87.00000000000000000000,12.66914306141640622627,0.36760068648451355022,0.36849999999999960565,0.36760068648451355022
3.37999999999999989342,87.00000000000000000000,12.65925937352379726519,0.36809679689735541608,0.36899999999999960609,0.36809679689735541608
3.39000000000000012434,87.00000000000000000000,12.64937568563118475140,0.36859290011494877382,0.36949999999999960654,0.36859290011494877382
3.39999999999999991118,87.00000000000000000000,12.63949199773858111939,0.36908899613744988732,0.36999999999999955147,0.36908899613744988732
3.41000000000000014211,87.00000000000000000000,12.62960830984597748738,0.36958508496501546459,0.37049999999999960743,0.36958508496501546459
3.41999999999999992895,87.00000000000000000000,12.61972462195338096080,0.37008116659780176949,0.37099999999999955236,0.37008116659780176949
3.43000000000000015987,87.00000000000000000000,12.60984093406075601251,0.37057724103596645371,0.37149999999999960831,0.37057724103596645371
3.43999999999999994671,87.00000000000000000000,12.59995724616815593322,0.37107330827966433784,0.37199999999999955325,0.37107330827966433784
3.45000000000000017764,86.00000000000000000000,12.59054601394120886937,0.37155842418456452858,0.37249999999999960920,0.37155842418456452858
3.45999999999999996447,86.00000000000000000000,12.58066369363983127982,0.37205443078806776924,0.37299999999999955413,0.37205443078806776924
3.47000000000000019540,86.00000000000000000000,12.57078137333847855928,0.37255043011388178087,0.37349999999999961009,0.37255043011388178087
3.47999999999999998224,86.00000000000000000000,12.56089905303710807516,0.37304642216216743478,0.37399999999999955502,0.37304642216216743478
3.49000000000000021316,86.00000000000000000000,12.55101673273573048562,0.37354240693308488064,0.37449999999999961098,0.37354240693308488064
3.50000000000000000000,86.00000000000000000000,12.54113441243435644878,0.37403838442679382403,0.37499999999999955591,0.37403838442679382403
3.50999999999999978684,86.00000000000000000000,12.53125209213298596467,0.37453435464345452566,0.37549999999999955635,0.37453435464345452566
3.52000000000000001776,86.00000000000000000000,12.52136977183159594063,0.37503031758322769029,0.37599999999999955680,0.37503031758322769029
3.52999999999999980460,85.00000000000000000000,12.51198234554901489446,0.37551468828734890781,0.37649999999999955724,0.37551468828734890781
3.54000000000000003553,85.00000000000000000000,12.50210142541004643135,0.37601058864055969533,0.37699999999999955769,0.37601058864055969533
3.54999999999999982236,85.00000000000000000000,12.49222050527106908646,0.37650648163172933947,0.37749999999999955813,0.37650648163172933947
3.56000000000000005329,85.00000000000000000000,12.48233958513210595243,0.37700236726102126505,0.37799999999999955858,0.37700236726102126505
3.56999999999999984013,85.00000000000000000000,12.47245866499313393660,0.37749824552859989613,0.37849999999999955902,0.37749824552859989613
3.58000000000000007105,85.00000000000000000000,12.46257774485415659171,0.37799411643462915711,0.37899999999999955946,0.37799411643462915711
3.58999999999999985789,85.00000000000000000000,12.45269682471517036504,0.37848997997927308345,0.37949999999999955991,0.37848997997927308345
3.60000000000000008882,85.00000000000000000000,12.44281590457622677093,0.37898583616269437835,0.37999999999999956035,0.37898583616269437835
3.60999999999999987566,85.00000000000000000000,12.43293498443725653146,0.37948168498505846502,0.38049999999999956080,0.37948168498505846502
3.62000000000000010658,84.00000000000000000000,12.42357377671466878155,0.37996521752825473950,0.38099999999999956124,0.37996521752825473950
3.62999999999999989342,84.00000000000000000000,12.41369429048654104975,0.38046100165468077492,0.38149999999999956168,0.38046100165468077492
3.64000000000000012434,84.00000000000000000000,12.40381480425840443615,0.38095677833290153558,0.38199999999999956213,0.38095677833290153558
3.64999999999999991118,84.00000000000000000000,12.39393531803029269156,0.38145254756308394350,0.38249999999999956257,0.38145254756308394350
3.66000000000000014211,84.00000000000000000000,12.38405583180217384154,0.38194830934539669709,0.38299999999999956302,0.38194830934539669709
3.66999999999999992895,84.00000000000000000000,12.37417634557404255702,0.38244406368000771756,0.38349999999999956346,0.38244406368000771756
3.68000000000000015987,84.00000000000000000000,12.36429685934591837793,0.38293981056708437105,0.38399999999999956390,0.38293981056708437105
3.68999999999999994671,84.00000000000000000000,12.35441737311778709341,0.38343555000679480083,0.38449999999999956435,0.38343555000679480083
3.70000000000000017764,84.00000000000000000000,12.34453788688967179610,0.38393128199930631750,0.38499999999999956479,0.38393128199930631750
3.70999999999999996447,84.00000000000000000000,12.33465840066154939336,0.38442700654478723088,0.38549999999999956524,0.38442700654478723088
3.72000000000000019540,83.00000000000000000000,12.32532597968670984301,0.38490959970640509225,0.38599999999999956568,0.38490959970640509225
3.72999999999999998224,83.00000000000000000000,12.31544796235255390116,0.38540525727355923191,0.38649999999999956612,0.38540525727355923191
3.74000000000000021316,83.00000000000000000000,12.30556994501843526280,0.38590090730447274003,0.38699999999999956657,0.38590090730447274003
3.75000000000000000000,83.00000000000000000000,12.29569192768429530815,0.38639654979931881140,0.38749999999999956701,0.38639654979931881140
3.75999999999999978684,83.00000000000000000000,12.28581391035014824809,0.38689218475826903099,0.38799999999999956746,0.38689218475826903099
3.77000000000000001776,83.00000000000000000000,12.27593589301602783337,0.38738781218149437313,0.38849999999999956790,0.38738781218149437313
3.77999999999999980460,83.00000000000000000000,12.26605787568188610237,0.38788343206916803263,0.38899999999999956835,0.38788343206916803263
3.79000000000000003553,83.00000000000000000000,12.25617985834773371323,0.38837904442146131689,0.38949999999999956879,0.38837904442146131689
3.79999999999999982236,83.00000000000000000000,12.24630184101359553495,0.38887464923854581089,0.38999999999999956923,0.38887464923854581089
3.81000000000000005329,82.00000000000000000000,12.23699793120633039223,0.38935631616488286522,0.39049999999999956968,0.38935631616488286522
3.81999999999999984013,82.00000000000000000000,12.22712141904499105749,0.38985185172060005110,0.39099999999999957012,0.38985185172060005110
3.83000000000000007105,82.00000000000000000000,12.21724490688366948632,0.39034737964975974034,0.39149999999999957057,0.39034737964975974034
3.83999999999999985789,82.00000000000000000000,12.20736839472231238801,0.39084289995253923555,0.39199999999999957101,0.39084289995253923555
3.85000000000000008882,82.00000000000000000000,12.19749188256099614591,0.39133841262911273073,0.39249999999999957145,0.39133841262911273073
3.85999999999999987566,82.00000000000000000000,12.18761537039966214024,0.39183391767965786157,0.39299999999999957190,0.39183391767965786157
3.87000000000000010658,82.00000000000000000000,12.17773885823830148922,0.39232941510435070942,0.39349999999999957234,0.39232941510435070942
3.87999999999999989342,82.00000000000000000000,12.16786234607698879984,0.39282490490336546829,0.39399999999999957279,0.39282490490336546829
3.89000000000000012434,82.00000000000000000000,12.15798583391564768874,0.39332038707688027346,0.39449999999999957323,0.39332038707688027346
3.89999999999999991118,82.00000000000000000000,12.14810932175431013036,0.39381586162507009607,0.39499999999999957367,0.39381586162507009607
3.91000000000000014211,81.00000000000000000000,12.13883668580174557405,0.39429649163283686519,0.39549999999999957412,0.39429649163283686519
3.91999999999999992895,81.00000000000000000000,12.12896171645249054905,0.39479189445038576078,0.39599999999999957456,0.39479189445038576078
3.93000000000000015987,81.00000000000000000000,12.11908674710320177326,0.39528728954904929216,0.39649999999999957501,0.39528728954904929216
3.93999999999999994671,81.00000000000000000000,12.10921177775395563003,0.39578267692900603869,0.39699999999999957545,0.39578267692900603869
3.95000000000000017764,81.00000000000000000000,12.09933680840468461781,0.39627805659043807696,0.39749999999999957589,0.39627805659043807696
3.95999999999999996447,81.00000000000000000000,12.08946183905541360559,0.39677342853352520757,0.39799999999999957634,0.39677342853352520757
3.97000000000000019540,81.00000000000000000000,12.07958686970613015887,0.39726879275844806383,0.39849999999999957678,0.39726879275844806383
3.97999999999999998224,81.00000000000000000000,12.06971190035687868658,0.39776414926538583572,0.39899999999999957723,0.39776414926538583572
3.99000000000000021316,81.00000000000000000000,12.05983693100758635808,0.39825949805452087737,0.39949999999999957767,0.39825949805452087737
4.00000000000000000000,81.00000000000000000000,12.04996196165833488578,0.39875483912603143510,0.39999999999999952260,0.39875483912603143510
4.00999999999999978684,80.00000000000000000000,12.04072196315020271129,0.39923437803680705827,0.40049999999999935651,0.39923437803680705827
4.01999999999999957367,80.00000000000000000000,12.03084857568159549146,0.39972964480649186836,0.40099999999999935696,0.39972964480649186836
4.03000000000000024869,80.00000000000000000000,12.02097518821300425884,0.40022490376269720391,0.40149999999999941291,0.40022490376269720391
4.04000000000000003553,80.00000000000000000000,12.01110180074442190801,0.40072015490560808360,0.40199999999999935785,0.40072015490560808360
4.04999999999999982236,80.00000000000000000000,12.00122841327581291182,0.40121539823541041425,0.40249999999999935829,0.40121539823541041425
4.05999999999999960920,80.00000000000000000000,11.99135502580722167920,0.40171063375228782677,0.40299999999999935874,0.40171063375228782677
4.07000000000000028422,80.00000000000000000000,11.98148163833863222294,0.40220586145642578391,0.40349999999999941469,0.40220586145642578391
4.08000000000000007105,80.00000000000000000000,11.97160825087003566125,0.40270108134800924882,0.40399999999999941513,0.40270108134800924882
4.08999999999999985789,80.00000000000000000000,11.96173486340144798135,0.40319629342722262955,0.40449999999999941558,0.40319629342722262955
4.09999999999999964473,80.00000000000000000000,11.95186147593284786694,0.40369149769425161089,0.40499999999999941602,0.40369149769425161089
4.11000000000000031974,79.00000000000000000000,11.94265555289440783326,0.40416988819212279482,0.40549999999999947198,0.40416988819212279482
4.12000000000000010658,79.00000000000000000000,11.93278378787773696956,0.40466501547883848566,0.40599999999999947242,0.40466501547883848566
4.12999999999999989342,79.00000000000000000000,11.92291202286106788222,0.40516013485513396875,0.40649999999999947287,0.40516013485513396875
4.13999999999999968026,79.00000000000000000000,11.91304025784438103130,0.40565524632119936976,0.40699999999999947331,0.40565524632119936976
4.15000000000000035527,79.00000000000000000000,11.90316849282772260210,0.40615034987722303805,0.40749999999999952927,0.40615034987722303805
4.16000000000000014211,79.00000000000000000000,11.89329672781103930390,0.40664544552339587646,0.40799999999999952971,0.40664544552339587646
4.16999999999999992895,79.00000000000000000000,11.88342496279436488749,0.40714053325990645638,0.40849999999999953015,0.40714053325990645638
4.17999999999999971578,79.00000000000000000000,11.87355319777771001100,0.40763561308694429286,0.40899999999999947509,0.40763561308694429286
4.19000000000000039080,79.00000000000000000000,11.86368143276102316008,0.40813068500470012223,0.40949999999999953104,0.40813068500470012223
4.20000000000000017764,79.00000000000000000000,11.85380966774434519095,0.40862574901336240485,0.40999999999999953149,0.40862574901336240485
4.20999999999999996447,78.00000000000000000000,11.84463933764560117368,0.40910293042828232979,0.41049999999999953193,0.40910293042828232979
4.21999999999999975131,78.00000000000000000000,11.83476923723280371803,0.40959791466510236946,0.41099999999999953237,0.40959791466510236946
4.23000000000000042633,78.00000000000000000000,11.82489913681997428796,0.41009289089212536128,0.41149999999999953282,0.41009289089212536128
4.24000000000000021316,78.00000000000000000000,11.81502903640718038503,0.41058785910954420650,0.41199999999999953326,0.41058785910954420650
4.25000000000000000000,78.00000000000000000000,11.80515893599437937667,0.41108281931755419336,0.41249999999999953371,0.41108281931755419336
4.25999999999999978684,78.00000000000000000000,11.79528883558157126288,0.41157777151634972190,0.41299999999999953415,0.41157777151634972190
4.26999999999999957367,78.00000000000000000000,11.78541873516877558359,0.41207271570612480360,0.41349999999999953459,0.41207271570612480360
4.28000000000000024869,78.00000000000000000000,11.77554863475596924616,0.41256765188707444914,0.41399999999999959055,0.41256765188707444914
4.29000000000000003553,78.00000000000000000000,11.76567853434315402694,0.41306258005939272548,0.41449999999999953548,0.41306258005939272548
4.29999999999999982236,78.00000000000000000000,11.75580843393035301858,0.41355750022327375515,0.41499999999999953593,0.41355750022327375515
4.30999999999999960920,78.00000000000000000000,11.74593833351755911565,0.41405241237891193817,0.41549999999999953637,0.41405241237891193817
4.32000000000000028422,77.00000000000000000000,11.73680690710669871635,0.41452824577806107742,0.41599999999999959233,0.41452824577806107742
4.33000000000000007105,77.00000000000000000000,11.72693851511359319773,0.41502307514770037100,0.41649999999999959277,0.41502307514770037100
4.33999999999999985789,77.00000000000000000000,11.71707012312049833724,0.41551789640583391972,0.41699999999999959321,0.41551789640583391972
4.34999999999999964473,77.00000000000000000000,11.70720173112739814769,0.41601270955266128615,0.41749999999999953815,0.41601270955266128615
4.36000000000000031974,77.00000000000000000000,11.69733333913429618178,0.41650751458838219943,0.41799999999999959410,0.41650751458838219943
4.37000000000000010658,77.00000000000000000000,11.68746494714118888680,0.41700231151319588907,0.41849999999999959455,0.41700231151319588907
4.37999999999999989342,77.00000000000000000000,11.67759655514807093368,0.41749710032730202869,0.41899999999999959499,0.41749710032730202869
4.38999999999999968026,77.00000000000000000000,11.66772816315500271855,0.41799188103089851554,0.41949999999999959543,0.41799188103089851554
4.40000000000000035527,77.00000000000000000000,11.65785977116187766001,0.41848665362418729918,0.41999999999999959588,0.41848665362418729918
4.41000000000000014211,77.00000000000000000000,11.64799137916875970689,0.41898141810736649893,0.42049999999999959632,0.41898141810736649893
4.41999999999999992895,77.00000000000000000000,11.63812298717567195183,0.41947617448063473367,0.42099999999999959677,0.41947617448063473367
4.42999999999999971578,76.00000000000000000000,11.62903224863358708774,0.41995058578787153314,0.42149999999999959721,0.41995058578787153314
4.44000000000000039080,76.00000000000000000000,11.61916561062865405063,0.42044525622995171377,0.42199999999999959766,0.42044525622995171377
4.45000000000000017764,76.00000000000000000000,11.60929897262374410616,0.42093991845620115644,0.42249999999999959810,0.42093991845620115644
4.45999999999999996447,76.00000000000000000000,11.59943233461881284541,0.42143457246682558548,0.42299999999999959854,0.42143457246682558548
4.46999999999999975131,76.00000000000000000000,11.58956569661388158465,0.42192921826202911539,0.42349999999999959899,0.42192921826202911539
4.48000000000000042633,76.00000000000000000000,11.57969905860895387661,0.42242385584201630477,0.42399999999999965494,0.42242385584201630477
4.49000000000000021316,76.00000000000000000000,11.56983242060400662865,0.42291848520699248937,0.42449999999999965539,0.42291848520699248937
4.50000000000000000000,76.00000000000000000000,11.55996578259907359154,0.42341310635716139510,0.42499999999999960032,0.42341310635716139510
4.50999999999999978684,76.00000000000000000000,11.55009914459415121257,0.42390771929272769158,0.42549999999999960076,0.42390771929272769158
4.51999999999999957367,76.00000000000000000000,11.54023250658924659717,0.42440232401389599293,0.42599999999999960121,0.42440232401389599293
4.53000000000000024869,76.00000000000000000000,11.53036586858431178371,0.42489692052087202345,0.42649999999999965716,0.42489692052087202345
4.54000000000000003553,75.00000000000000000000,11.52131770469197924456,0.42536983114431314856,0.42699999999999965761,0.42536983114431314856
4.54999999999999982236,75.00000000000000000000,11.51145286809106060844,0.42586433843658527687,0.42749999999999965805,0.42586433843658527687
4.55999999999999960920,75.00000000000000000000,11.50158803149017217038,0.42635883740598257141,0.42799999999999960298,0.42635883740598257141
4.57000000000000028422,75.00000000000000000000,11.49172319488924820519,0.42685332805271708478,0.42849999999999965894,0.42685332805271708478
4.58000000000000007105,75.00000000000000000000,11.48185835828834022720,0.42734781037699726136,0.42899999999999965938,0.42734781037699726136
4.58999999999999985789,75.00000000000000000000,11.47199352168740915658,0.42784228437903454312,0.42949999999999965983,0.42784228437903454312
4.59999999999999964473,75.00000000000000000000,11.46212868508650295496,0.42833675005903748545,0.42999999999999960476,0.42833675005903748545
4.61000000000000031974,75.00000000000000000000,11.45226384848557366070,0.42883120741721769686,0.43049999999999966072,0.42883120741721769686
4.62000000000000010658,75.00000000000000000000,11.44239901188464791915,0.42932565645378439889,0.43099999999999960565,0.42932565645378439889
4.62999999999999989342,75.00000000000000000000,11.43253417528373461209,0.42982009716894747919,0.43149999999999960609,0.42982009716894747919
4.63999999999999968026,75.00000000000000000000,11.42266933868282485776,0.43031452956291721401,0.43199999999999960654,0.43031452956291721401
4.65000000000000035527,74.00000000000000000000,11.41366574610183981520,0.43078585606646269124,0.43249999999999966249,0.43078585606646269124
4.66000000000000014211,74.00000000000000000000,11.40380276026939121436,0.43128019581608778577,0.43299999999999960743,0.43128019581608778577
4.66999999999999992895,74.00000000000000000000,11.39393977443691241547,0.43177452713296926579,0.43349999999999960787,0.43177452713296926579
4.67999999999999971578,74.00000000000000000000,11.38407678860443894564,0.43226885001732184843,0.43399999999999960831,0.43226885001732184843
4.69000000000000039080,74.00000000000000000000,11.37421380277197258124,0.43276316446936147209,0.43449999999999966427,0.43276316446936147209
4.70000000000000017764,74.00000000000000000000,11.36435081693952042770,0.43325747048930357552,0.43499999999999960920,0.43325747048930357552
4.70999999999999996447,74.00000000000000000000,11.35448783110705406330,0.43375176807736465223,0.43549999999999960965,0.43375176807736465223
4.71999999999999975131,74.00000000000000000000,11.34462484527458414618,0.43424605723376025201,0.43599999999999961009,0.43424605723376025201
4.73000000000000042633,74.00000000000000000000,11.33476185944210712364,0.43474033795870609120,0.43649999999999961053,0.43474033795870609120
4.74000000000000021316,74.00000000000000000000,11.32489887360965497010,0.43523461025241710898,0.43699999999999961098,0.43523461025241710898
4.75000000000000000000,74.00000000000000000000,11.31503588777718682934,0.43572887411511024291,0.43749999999999961142,0.43572887411511024291
4.75999999999999978684,74.00000000000000000000,11.30517290194472224130,0.43622312954700048770,0.43799999999999961187,0.43622312954700048770
4.76999999999999957367,73.00000000000000000000,11.29621789730818370856,0.43669269549590067347,0.43849999999999955680,0.43669269549590067347
4.78000000000000024869,73.00000000000000000000,11.28635681366544218918,0.43718685458458395043,0.43899999999999961275,0.43718685458458395043
4.79000000000000003553,73.00000000000000000000,11.27649573002272376243,0.43768100512793328694,0.43949999999999961320,0.43768100512793328694
4.79999999999999982236,73.00000000000000000000,11.26663464637999823026,0.43817514712617100514,0.43999999999999955813,0.43817514712617100514
4.80999999999999960920,73.00000000000000000000,11.25677356273727447444,0.43866928057951881659,0.44049999999999955858,0.43866928057951881659
4.82000000000000028422,73.00000000000000000000,11.24691247909454538956,0.43916340548819843281,0.44099999999999961453,0.43916340548819843281
4.83000000000000007105,73.00000000000000000000,11.23705139545182163374,0.43965752185243117678,0.44149999999999955946,0.43965752185243117678
4.83999999999999985789,73.00000000000000000000,11.22719031180909254886,0.44015162967243887104,0.44199999999999955991,0.44015162967243887104
4.84999999999999964473,73.00000000000000000000,11.21732922816636346397,0.44064572894844306061,0.44249999999999956035,0.44064572894844306061
4.86000000000000031974,73.00000000000000000000,11.20746814452363615544,0.44113981968066540151,0.44299999999999956080,0.44113981968066540151
4.87000000000000010658,73.00000000000000000000,11.19760706088091062327,0.44163390186932749426,0.44349999999999956124,0.44163390186932749426
4.87999999999999989342,73.00000000000000000000,11.18774597723818686745,0.44212797551465077284,0.44399999999999956168,0.44212797551465077284
4.88999999999999968026,72.00000000000000000000,11.17884190854350912048,0.44259567929526227870,0.44449999999999956213,0.44259567929526227870
4.90000000000000035527,72.00000000000000000000,11.16898278068454075651,0.44308965272888783948,0.44499999999999956257,0.44308965272888783948
4.91000000000000014211,72.00000000000000000000,11.15912365282556706347,0.44358361750154418068,0.44549999999999956302,0.44358361750154418068
4.91999999999999992895,72.00000000000000000000,11.14926452496660225222,0.44407757361345845393,0.44599999999999956346,0.44407757361345845393
4.92999999999999971578,72.00000000000000000000,11.13940539710763566461,0.44457152106485869902,0.44649999999999950839,0.44457152106485869902
4.94000000000000039080,72.00000000000000000000,11.12954626924866730064,0.44506545985597295578,0.44699999999999956435,0.44506545985597295578
4.95000000000000017764,72.00000000000000000000,11.11968714138969538396,0.44555938998702876441,0.44749999999999956479,0.44555938998702876441
4.95999999999999996447,72.00000000000000000000,11.10982801353073057271,0.44605331145825360961,0.44799999999999950973,0.44605331145825360961
4.96999999999999975131,72.00000000000000000000,11.09996888567173378704,0.44654722426987641937,0.44849999999999951017,0.44654722426987641937
4.98000000000000042633,72.00000000000000000000,11.09010975781276187035,0.44704112842212340162,0.44899999999999956612,0.44704112842212340162
4.99000000000000021316,72.00000000000000000000,11.08025062995379173003,0.44753502391522276271,0.44949999999999956657,0.44753502391522276271
5.00000000000000000000,72.00000000000000000000,11.07039150209483757692,0.44802891074940176530,0.44999999999999951150,0.44802891074940176530
5.00999999999999978684,72.00000000000000000000,11.06053237423585855481,0.44852278892488939288,0.45049999999999951195,0.44852278892488939288
5.01999999999999957367,71.00000000000000000000,11.05168374374833462070,0.44898842679174283399,0.45099999999999951239,0.44898842679174283399
5.03000000000000024869,71.00000000000000000000,11.04182662756402599769,0.44948220058636356722,0.45149999999999951283,0.44948220058636356722
5.04000000000000003553,71.00000000000000000000,11.03196951137972270374,0.44997596560143982014,0.45199999999999951328,0.44997596560143982014
5.04999999999999982236,71.00000000000000000000,11.02211239519541763343,0.45046972183720607186,0.45249999999999951372,0.45046972183720607186
5.05999999999999960920,71.00000000000000000000,11.01225527901111789220,0.45096346929389624636,0.45299999999999945866,0.45096346929389624636
5.07000000000000028422,71.00000000000000000000,11.00239816282680394011,0.45145720797174498928,0.45349999999999951461,0.45145720797174498928
5.08000000000000007105,71.00000000000000000000,10.99254104664249709344,0.45195093787098572502,0.45399999999999951505,0.45195093787098572502
5.08999999999999985789,71.00000000000000000000,10.98268393045819202314,0.45244465899185304369,0.45449999999999951550,0.45244465899185304369
5.09999999999999964473,71.00000000000000000000,10.97282681427388517648,0.45293837133458075828,0.45499999999999946043,0.45293837133458075828
5.11000000000000031974,71.00000000000000000000,10.96296969808958010617,0.45343207489940318133,0.45549999999999951639,0.45343207489940318133
5.12000000000000010658,71.00000000000000000000,10.95311258190527503587,0.45392576968655434788,0.45599999999999951683,0.45392576968655434788
5.12999999999999989342,71.00000000000000000000,10.94325546572096818920,0.45441945569626823742,0.45649999999999946176,0.45441945569626823742
5.13999999999999968026,71.00000000000000000000,10.93339834953666667161,0.45491313292877905150,0.45699999999999946221,0.45491313292877905150
5.15000000000000035527,70.00000000000000000000,10.92460791778100137606,0.45537658134124320286,0.45749999999999951816,0.45537658134124320286
5.16000000000000014211,70.00000000000000000000,10.91475287159230767031,0.45587014982670182039,0.45799999999999946310,0.45587014982670182039
5.16999999999999992895,70.00000000000000000000,10.90489782540360153007,0.45636370941075027341,0.45849999999999946354,0.45636370941075027341
5.17999999999999971578,70.00000000000000000000,10.89504277921490782433,0.45685726009362859212,0.45899999999999946398,0.45685726009362859212
5.19000000000000039080,70.00000000000000000000,10.88518773302621056587,0.45735080187557797249,0.45949999999999951994,0.45735080187557797249
5.20000000000000017764,70.00000000000000000000,10.87533268683750975470,0.45784433475683922188,0.45999999999999952038,0.45784433475683922188
5.20999999999999996447,70.00000000000000000000,10.86547764064881249624,0.45833785873765281460,0.46049999999999952083,0.45833785873765281460
5.21999999999999975131,70.00000000000000000000,10.85562259446011168507,0.45883137381825989110,0.46099999999999952127,0.45883137381825989110
5.23000000000000042633,70.00000000000000000000,10.84576754827141265025,0.45932487999890087016,0.46149999999999952172,0.45932487999890087016
5.24000000000000021316,70.00000000000000000000,10.83591250208271539179,0.45981837727981672570,0.46199999999999952216,0.45981837727981672570
5.25000000000000000000,70.00000000000000000000,10.82605745589402346241,0.46031186566124782100,0.46249999999999946709,0.46031186566124782100
5.25999999999999978684,70.00000000000000000000,10.81620240970532087488,0.46080534514343562957,0.46299999999999946754,0.46080534514343562957
5.26999999999999957367,70.00000000000000000000,10.80634736351662539278,0.46129881572662018163,0.46349999999999946798,0.46129881572662018163
5.28000000000000024869,69.00000000000000000000,10.79761806369328169808,0.46175994295852690330,0.46399999999999952394,0.46175994295852690330
5.29000000000000003553,69.00000000000000000000,10.78776514839412037361,0.46225330021954663673,0.46449999999999946887,0.46225330021954663673
5.29999999999999982236,69.00000000000000000000,10.77791223309495727278,0.46274664845385904410,0.46499999999999946931,0.46274664845385904410
5.30999999999999960920,69.00000000000000000000,10.76805931779579417196,0.46323998766171164965,0.46549999999999946976,0.46323998766171164965
5.32000000000000028422,69.00000000000000000000,10.75820640249662574206,0.46373331784335247718,0.46599999999999952571,0.46373331784335247718
5.33000000000000007105,69.00000000000000000000,10.74835348719746797030,0.46422663899902860685,0.46649999999999947065,0.46422663899902860685
5.33999999999999985789,69.00000000000000000000,10.73850057189830486948,0.46471995112898839553,0.46699999999999947109,0.46471995112898839553
5.34999999999999964473,69.00000000000000000000,10.72864765659913466322,0.46521325423347942296,0.46749999999999947153,0.46521325423347942296
5.36000000000000031974,69.00000000000000000000,10.71879474129997156240,0.46570654831274910235,0.46799999999999947198,0.46570654831274910235
5.37000000000000010658,69.00000000000000000000,10.70894182600081201429,0.46619983336704517995,0.46849999999999947242,0.46619983336704517995
5.37999999999999989342,69.00000000000000000000,10.69908891070165246617,0.46669310939661534654,0.46899999999999947287,0.46669310939661534654
5.38999999999999968026,69.00000000000000000000,10.68923599540248758899,0.46718637640170757042,0.46949999999999947331,0.46718637640170757042
5.40000000000000035527,69.00000000000000000000,10.67938308010332093545,0.46767963438256937581,0.46999999999999952927,0.46767963438256937581
5.41000000000000014211,69.00000000000000000000,10.66953016480416849276,0.46817288333944773182,0.47049999999999952971,0.46817288333944773182
5.41999999999999992895,68.00000000000000000000,10.66086731064647885603,0.46863143973650706053,0.47099999999999947464,0.46863143973650706053
5.42999999999999971578,68.00000000000000000000,10.65101658985737387297,0.46912457044277577900,0.47149999999999947509,0.46912457044277577900
5.44000000000000039080,68.00000000000000000000,10.64116586906826533721,0.46961769199371811156,0.47199999999999953104,0.46961769199371811156
5.45000000000000017764,68.00000000000000000000,10.63131514827916745958,0.47011080438958841032,0.47249999999999953149,0.47011080438958841032
5.45999999999999996447,68.00000000000000000000,10.62146442749006247652,0.47060390763064224862,0.47299999999999947642,0.47060390763064224862
5.46999999999999975131,68.00000000000000000000,10.61161370670095749347,0.47109700171713436712,0.47349999999999947686,0.47109700171713436712
5.48000000000000042633,68.00000000000000000000,10.60176298591184895770,0.47159008664931972854,0.47399999999999953282,0.47159008664931972854
5.49000000000000021316,68.00000000000000000000,10.59191226512274752736,0.47208316242745318458,0.47449999999999953326,0.47208316242745318458
5.50000000000000000000,68.00000000000000000000,10.58206154433363899159,0.47257622905178958694,0.47499999999999947820,0.47257622905178958694
5.50999999999999978684,68.00000000000000000000,10.57221082354453756125,0.47306928652258400936,0.47549999999999947864,0.47306928652258400936
5.51999999999999957367,68.00000000000000000000,10.56236010275542547276,0.47356233484009147006,0.47599999999999947908,0.47356233484009147006
5.53000000000000024869,68.00000000000000000000,10.55250938196632581878,0.47405537400456626562,0.47649999999999953504,0.47405537400456626562
5.54000000000000003553,68.00000000000000000000,10.54265866117721373030,0.47454840401626408042,0.47699999999999953548,0.47454840401626408042
5.54999999999999982236,68.00000000000000000000,10.53280794038810874724,0.47504142487543910001,0.47749999999999953593,0.47504142487543910001
5.55999999999999960920,67.00000000000000000000,10.52421498475529482164,0.47549725039417883865,0.47799999999999948086,0.47549725039417883865
5.57000000000000028422,67.00000000000000000000,10.51436652498859913862,0.47599014783116666560,0.47849999999999948130,0.47599014783116666560
5.58000000000000007105,67.00000000000000000000,10.50451806522191766646,0.47648303598049096541,0.47899999999999948175,0.47648303598049096541
5.58999999999999985789,67.00000000000000000000,10.49466960545523086523,0.47697591484241474991,0.47949999999999948219,0.47697591484241474991
5.59999999999999964473,67.00000000000000000000,10.48482114568854051129,0.47746878441720064234,0.47999999999999948264,0.47746878441720064234
5.61000000000000031974,67.00000000000000000000,10.47497268592185903913,0.47796164470511071087,0.48049999999999959410,0.47796164470511071087
5.62000000000000010658,67.00000000000000000000,10.46512422615517223790,0.47845449570640757875,0.48099999999999953904,0.47845449570640757875
5.62999999999999989342,67.00000000000000000000,10.45527576638849431845,0.47894733742135359167,0.48149999999999953948,0.47894733742135359167
5.63999999999999968026,67.00000000000000000000,10.44542730662180218815,0.47944016985021181698,0.48199999999999953992,0.47944016985021181698
5.65000000000000035527,67.00000000000000000000,10.43557884685511716327,0.47993299299324410079,0.48249999999999954037,0.47993299299324410079
5.66000000000000014211,67.00000000000000000000,10.42573038708843213840,0.48042580685071301083,0.48299999999999948530,0.48042580685071301083
5.66999999999999992895,67.00000000000000000000,10.41588192732174711352,0.48091861142288100384,0.48349999999999948574,0.48091861142288100384
5.67999999999999971578,67.00000000000000000000,10.40603346755506031229,0.48141140671001059204,0.48399999999999948619,0.48141140671001059204
5.69000000000000039080,67.00000000000000000000,10.39618500778837351106,0.48190419271236423215,0.48449999999999954214,0.48190419271236423215
5.70000000000000017764,66.00000000000000000000,10.38766562932574011313,0.48235711624031474276,0.48499999999999954259,0.48235711624031474276
5.70999999999999996447,66.00000000000000000000,10.37781950016363907707,0.48284977339041995625,0.48549999999999954303,0.48284977339041995625
5.71999999999999975131,66.00000000000000000000,10.36797337100153804101,0.48334242111664477148,0.48599999999999954348,0.48334242111664477148
5.73000000000000042633,66.00000000000000000000,10.35812724183943167588,0.48383505941925974980,0.48649999999999948841,0.48383505941925974980
5.74000000000000021316,66.00000000000000000000,10.34828111267733419254,0.48432768829853467540,0.48699999999999948885,0.48432768829853467540
5.75000000000000000000,66.00000000000000000000,10.33843498351523670920,0.48482030775474066475,0.48749999999999948930,0.48482030775474066475
5.75999999999999978684,66.00000000000000000000,10.32858885435313744949,0.48531291778814761306,0.48799999999999948974,0.48531291778814761306
5.76999999999999957367,66.00000000000000000000,10.31874272519103286072,0.48580551839902624822,0.48849999999999949019,0.48580551839902624822
5.78000000000000024869,66.00000000000000000000,10.30889659602892649559,0.48629810958764679851,0.48899999999999954614,0.48629810958764679851
5.79000000000000003553,66.00000000000000000000,10.29905046686683611767,0.48679069135427899262,0.48949999999999954658,0.48679069135427899262
5.79999999999999982236,66.00000000000000000000,10.28920433770473152890,0.48728326369919411354,0.48999999999999954703,0.48728326369919411354
5.80999999999999960920,66.00000000000000000000,10.27935820854262871649,0.48777582662266200098,0.49049999999999954747,0.48777582662266200098
5.82000000000000028422,66.00000000000000000000,10.26951207938053123314,0.48826838012495266117,0.49099999999999949241,0.48826838012495266117
5.83000000000000007105,66.00000000000000000000,10.25966595021842664437,0.48876092420633721058,0.49149999999999949285,0.48876092420633721058
5.83999999999999985789,66.00000000000000000000,10.24981982105632916102,0.48925345886708498933,0.49199999999999949329,0.48925345886708498933
5.84999999999999964473,65.00000000000000000000,10.24138034590682977409,0.48970317217095865603,0.49249999999999949374,0.48970317217095865603
5.86000000000000031974,65.00000000000000000000,10.23153662019313614451,0.49019557213084341551,0.49299999999999954969,0.49019557213084341551
5.87000000000000010658,65.00000000000000000000,10.22169289447945317306,0.49068796252685498160,0.49349999999999955014,0.49068796252685498160
5.87999999999999989342,65.00000000000000000000,10.21184916876576664890,0.49118034335927251988,0.49399999999999955058,0.49118034335927251988
5.88999999999999968026,65.00000000000000000000,10.20200544305207301932,0.49167271462837458529,0.49449999999999955103,0.49167271462837458529
5.90000000000000035527,65.00000000000000000000,10.19216171733838649516,0.49216507633443951075,0.49499999999999949596,0.49216507633443951075
5.91000000000000014211,65.00000000000000000000,10.18231799162469997100,0.49265742847774607327,0.49549999999999949640,0.49265742847774607327
5.91999999999999992895,65.00000000000000000000,10.17247426591102055227,0.49314977105857260575,0.49599999999999949685,0.49314977105857260575
5.92999999999999971578,65.00000000000000000000,10.16263054019733402811,0.49364210407719827378,0.49649999999999949729,0.49364210407719827378
5.94000000000000039080,65.00000000000000000000,10.15278681448364395123,0.49413442753390141027,0.49699999999999955325,0.49413442753390141027
5.95000000000000017764,65.00000000000000000000,10.14294308876994676893,0.49462674142896073670,0.49749999999999955369,0.49462674142896073670
5.95999999999999996447,65.00000000000000000000,10.13309936305626379749,0.49511904576265403088,0.49799999999999955413,0.49511904576265403088
5.96999999999999975131,65.00000000000000000000,10.12325563734257549697,0.49561134053526051391,0.49849999999999955458,0.49561134053526051391
5.98000000000000042633,65.00000000000000000000,10.11341191162888719646,0.49610362574705857419,0.49899999999999949951,0.49610362574705857419
5.99000000000000021316,65.00000000000000000000,10.10356818591519711958,0.49659590139832682221,0.49949999999999949996,0.49659590139832682221
6.00000000000000000000,65.00000000000000000000,10.09372446020151414814,0.49708816748934331331,0.49999999999999950040,0.49708816748934331331
6.00999999999999978684,64.00000000000000000000,10.08537170753707989945,0.49753433132892704860,0.50049999999999950084,0.49753433132892704860
6.01999999999999957367,64.00000000000000000000,10.07553046158438903035,0.49802645642105314305,0.50099999999999944578,0.49802645642105314305
6.03000000000000024869,64.00000000000000000000,10.06568921563170349032,0.49851857180538122760,0.50149999999999961275,0.49851857180538122760
6.04000000000000003553,64.00000000000000000000,10.05584796967900018672,0.49901067748219890552,0.50199999999999955769,0.49901067748219890552
6.04999999999999982236,64.00000000000000000000,10.04600672372630931761,0.49950277345179255883,0.50249999999999950262,0.49950277345179255883
6.05999999999999960920,64.00000000000000000000,10.03616547777361844851,0.49999485971445001287,0.50299999999999955858,0.49999485971445001287
6.07000000000000028422,64.00000000000000000000,10.02632423182092757941,0.50048693627045814925,0.50349999999999950351,0.50048693627045814925
6.08000000000000007105,64.00000000000000000000,10.01648298586823671030,0.50097900312010457125,0.50399999999999955946,0.50097900312010457125
6.08999999999999985789,64.00000000000000000000,10.00664173991554406484,0.50147106026367616050,0.50449999999999950440,0.50147106026367616050
6.09999999999999964473,64.00000000000000000000,9.99680049396284076124,0.50196310770146046476,0.50499999999999944933,0.50196310770146046476
6.11000000000000031974,64.00000000000000000000,9.98695924801015699757,0.50245514543374392158,0.50549999999999961631,0.50245514543374392158
6.12000000000000010658,64.00000000000000000000,9.97711800205746257575,0.50294717346081441178,0.50599999999999956124,0.50294717346081441178
6.12999999999999989342,64.00000000000000000000,9.96727675610477170665,0.50343919178295859496,0.50649999999999950617,0.50343919178295859496
6.13999999999999968026,64.00000000000000000000,9.95743551015208616661,0.50393120040046379682,0.50699999999999956213,0.50393120040046379682
6.15000000000000035527,64.00000000000000000000,9.94759426419938996844,0.50442319931361734309,0.50749999999999950706,0.50442319931361734309
6.16000000000000014211,63.00000000000000000000,9.93933047086894916333,0.50486571567104976399,0.50799999999999945199,0.50486571567104976399
6.16999999999999992895,63.00000000000000000000,9.92949178468238002893,0.50535756710909773837,0.50849999999999950795,0.50535756710909773837
6.17999999999999971578,63.00000000000000000000,9.91965309849581089452,0.50584940869073036218,0.50899999999999945288,0.50584940869073036218
6.19000000000000039080,63.00000000000000000000,9.90981441230925241825,0.50634124041624428703,0.50949999999999961986,0.50634124041624428703
6.20000000000000017764,63.00000000000000000000,9.89997572612267084935,0.50683306228593616449,0.50999999999999956479,0.50683306228593616449
6.20999999999999996447,63.00000000000000000000,9.89013703993610349130,0.50732487430010153595,0.51049999999999950973,0.50732487430010153595
6.21999999999999975131,63.00000000000000000000,9.88029835374953613325,0.50781667645903694197,0.51099999999999956568,0.50781667645903694197
6.23000000000000042633,63.00000000000000000000,9.87045966756296344613,0.50830846876303859005,0.51149999999999951061,0.50830846876303859005
6.24000000000000021316,63.00000000000000000000,9.86062098137639608808,0.50880025121240279873,0.51199999999999956657,0.50880025121240279873
6.25000000000000000000,63.00000000000000000000,9.85078229518982695367,0.50929202380742544243,0.51249999999999951150,0.50929202380742544243
6.25999999999999978684,63.00000000000000000000,9.84094360900326492470,0.50978378654840283968,0.51299999999999945643,0.50978378654840283968
6.26999999999999957367,63.00000000000000000000,9.83110492281668690850,0.51027553943563175309,0.51349999999999951239,0.51027553943563175309
6.28000000000000024869,63.00000000000000000000,9.82126623663012487953,0.51076728246940750200,0.51399999999999956835,0.51076728246940750200
6.29000000000000003553,63.00000000000000000000,9.81142755044355041605,0.51125901565002684901,0.51449999999999951328,0.51125901565002684901
6.29999999999999982236,63.00000000000000000000,9.80158886425698305800,0.51175073897778555754,0.51499999999999956923,0.51175073897778555754
6.30999999999999960920,63.00000000000000000000,9.79175017807041037088,0.51224245245297983509,0.51549999999999951417,0.51224245245297983509
6.32000000000000028422,63.00000000000000000000,9.78191149188385011826,0.51273415607590555609,0.51599999999999945910,0.51273415607590555609
6.33000000000000007105,62.00000000000000000000,9.77374690824024128233,0.51317249625745964270,0.51649999999999951505,0.51317249625745964270
6.33999999999999985789,62.00000000000000000000,9.76391086575957878324,0.51366404527164044591,0.51699999999999945999,0.51366404527164044591
6.34999999999999964473,62.00000000000000000000,9.75407482327895536400,0.51415558427678109688,0.51749999999999951594,0.51415558427678109688
6.36000000000000031974,62.00000000000000000000,9.74423878079831418120,0.51464711327318901635,0.51799999999999957190,0.51464711327318901635
6.37000000000000010658,62.00000000000000000000,9.73440273831767299839,0.51513863226116918259,0.51849999999999962785,0.51513863226116918259
6.37999999999999989342,62.00000000000000000000,9.72456669583702826287,0.51563014124102735103,0.51899999999999957279,0.51563014124102735103
6.38999999999999968026,62.00000000000000000000,9.71473065335637642193,0.51612164021306949913,0.51949999999999951772,0.51612164021306949913
6.40000000000000035527,62.00000000000000000000,9.70489461087573523912,0.51661312917760082719,0.51999999999999957367,0.51661312917760082719
6.41000000000000014211,62.00000000000000000000,9.69505856839509760903,0.51710460813492675758,0.52049999999999951861,0.51710460813492675758
6.41999999999999992895,62.00000000000000000000,9.68522252591445287351,0.51759607708535382287,0.52099999999999957456,0.51759607708535382287
6.42999999999999971578,62.00000000000000000000,9.67538648343381346706,0.51808753602918677927,0.52149999999999951950,0.51808753602918677927
6.44000000000000039080,62.00000000000000000000,9.66555044095316873154,0.51857898496673171529,0.52199999999999957545,0.51857898496673171529
6.45000000000000017764,62.00000000000000000000,9.65571439847252932509,0.51907042389829405327,0.52249999999999963141,0.51907042389829405327
6.45999999999999996447,62.00000000000000000000,9.64587835599189347136,0.51956185282417921556,0.52299999999999957634,0.51956185282417921556
6.46999999999999975131,62.00000000000000000000,9.63604231351124340677,0.52005327174469340168,0.52349999999999952127,0.52005327174469340168
6.48000000000000042633,62.00000000000000000000,9.62620627103060044760,0.52054468066014158989,0.52399999999999957723,0.52054468066014158989
6.49000000000000021316,62.00000000000000000000,9.61637022854995571208,0.52103607957082942459,0.52449999999999952216,0.52103607957082942459
6.50000000000000000000,61.00000000000000000000,9.60831052053000611579,0.52146995734246681664,0.52499999999999946709,0.52146995734246681664
6.50999999999999978684,61.00000000000000000000,9.59847720989208319509,0.52196119412434027751,0.52549999999999952305,0.52196119412434027751
6.51999999999999957367,61.00000000000000000000,9.58864389925416382709,0.52245242073975306507,0.52599999999999946798,0.52245242073975306507
6.53000000000000024869,61.00000000000000000000,9.57881058861625866996,0.52294363718902048266,0.52649999999999952394,0.52294363718902048266
6.54000000000000003553,61.00000000000000000000,9.56897727797834640739,0.52343484347245894384,0.52699999999999957989,0.52343484347245894384
6.54999999999999982236,61.00000000000000000000,9.55914396734041638126,0.52392603959038419603,0.52749999999999952482,0.52392603959038419603
6.55999999999999960920,61.00000000000000000000,9.54931065670249523691,0.52441722554311098747,0.52799999999999958078,0.52441722554311098747
6.57000000000000028422,61.00000000000000000000,9.53947734606457764528,0.52490840133095484354,0.52849999999999952571,0.52490840133095484354
6.58000000000000007105,61.00000000000000000000,9.52964403542665827729,0.52539956695423206678,0.52899999999999958167,0.52539956695423206678
6.58999999999999985789,61.00000000000000000000,9.51981072478873180387,0.52589072241325773849,0.52949999999999952660,0.52589072241325773849
6.59999999999999964473,61.00000000000000000000,9.50997741415081421223,0.52638186770834705097,0.52999999999999947153,0.52638186770834705097
6.61000000000000031974,61.00000000000000000000,9.50014410351291083145,0.52687300283981541860,0.53049999999999963851,0.52687300283981541860
6.62000000000000010658,61.00000000000000000000,9.49031079287499146346,0.52736412780797925492,0.53099999999999958344,0.52736412780797925492
6.62999999999999989342,61.00000000000000000000,9.48047748223707209547,0.52785524261315319716,0.53149999999999952838,0.52785524261315319716
6.63999999999999968026,61.00000000000000000000,9.47064417159914029298,0.52834634725565376989,0.53199999999999958433,0.52834634725565376989
6.65000000000000035527,61.00000000000000000000,9.46081086096122270135,0.52883744173579494419,0.53249999999999952927,0.52883744173579494419
6.66000000000000014211,61.00000000000000000000,9.45097755032329978064,0.52932852605389302258,0.53299999999999947420,0.52932852605389302258
6.66999999999999992895,60.00000000000000000000,9.44302879189667443427,0.52975763341854087418,0.53349999999999953015,0.52975763341854087418
6.67999999999999971578,60.00000000000000000000,9.43319830571980944001,0.53024854767455265048,0.53399999999999947509,0.53024854767455265048
6.69000000000000039080,60.00000000000000000000,9.42336781954294089303,0.53073945160165603152,0.53449999999999953104,0.53073945160165603152
6.70000000000000017764,60.00000000000000000000,9.41353733336607412241,0.53123034520017664573,0.53499999999999958700,0.53123034520017664573
6.70999999999999996447,60.00000000000000000000,9.40370684718921268086,0.53172122847044023253,0.53549999999999953193,0.53172122847044023253
6.71999999999999975131,60.00000000000000000000,9.39387636101234413388,0.53221210141277330852,0.53599999999999958789,0.53221210141277330852
6.73000000000000042633,60.00000000000000000000,9.38404587483547203419,0.53270296402750172415,0.53649999999999953282,0.53270296402750172415
6.74000000000000021316,60.00000000000000000000,9.37421538865860348722,0.53319381631495099683,0.53699999999999947775,0.53319381631495099683
6.75000000000000000000,60.00000000000000000000,9.36438490248173494024,0.53368465827544731006,0.53749999999999953371,0.53368465827544731006
6.75999999999999978684,60.00000000000000000000,9.35455441630485573512,0.53417548990931695840,0.53799999999999958966,0.53417548990931695840
6.76999999999999957367,60.00000000000000000000,9.34472393012798896450,0.53466631121688490413,0.53849999999999953459,0.53466631121688490413
6.78000000000000024869,60.00000000000000000000,9.33489344395112041752,0.53515712219847744180,0.53899999999999959055,0.53515712219847744180
6.79000000000000003553,60.00000000000000000000,9.32506295777426075233,0.53564792285442031083,0.53949999999999953548,0.53564792285442031083
6.79999999999999982236,60.00000000000000000000,9.31523247159739398171,0.53613871318503969476,0.53999999999999959144,0.53613871318503969476
6.80999999999999960920,60.00000000000000000000,9.30540198542052365838,0.53662949319066133302,0.54049999999999953637,0.53662949319066133302
6.82000000000000028422,60.00000000000000000000,9.29557149924364800597,0.53712026287161107607,0.54099999999999959233,0.53712026287161107607
6.83000000000000007105,60.00000000000000000000,9.28574101306677768264,0.53761102222821455232,0.54149999999999953726,0.53761102222821455232
6.83999999999999985789,60.00000000000000000000,9.27591052688990380659,0.53810177126079761223,0.54199999999999948219,0.53810177126079761223
6.84999999999999964473,59.00000000000000000000,9.26808215834057769200,0.53852560836516016884,0.54249999999999953815,0.53852560836516016884
6.86000000000000031974,59.00000000000000000000,9.25825459403369066536,0.53901617878749297219,0.54299999999999959410,0.53901617878749297219
6.87000000000000010658,59.00000000000000000000,9.24842702972680186235,0.53950673871353460598,0.54349999999999953904,0.53950673871353460598
6.87999999999999989342,59.00000000000000000000,9.23859946541990950664,0.53999728814362246698,0.54399999999999959499,0.53999728814362246698
6.88999999999999968026,59.00000000000000000000,9.22877190111301892728,0.54048782707809273074,0.54449999999999953992,0.54048782707809273074
6.90000000000000035527,59.00000000000000000000,9.21894433680614078241,0.54097835551728212788,0.54499999999999959588,0.54097835551728212788
6.91000000000000014211,59.00000000000000000000,9.20911677249925020305,0.54146887346152816622,0.54549999999999954081,0.54146887346152816622
6.91999999999999992895,59.00000000000000000000,9.19928920819236317641,0.54195938091116724333,0.54599999999999948574,0.54195938091116724333
6.92999999999999971578,59.00000000000000000000,9.18946164388547082069,0.54244987786653642292,0.54649999999999954170,0.54244987786653642292
6.94000000000000039080,59.00000000000000000000,9.17963407957857846498,0.54294036432797243563,0.54699999999999959766,0.54294036432797243563
6.95000000000000017764,59.00000000000000000000,9.16980651527169321469,0.54343084029581156802,0.54749999999999965361,0.54343084029581156802
6.95999999999999996447,59.00000000000000000000,9.15997895096479552990,0.54392130577039121686,0.54799999999999959854,0.54392130577039121686
6.96999999999999975131,59.00000000000000000000,9.15015138665790317418,0.54441176075204777973,0.54849999999999954348,0.54441176075204777973
6.98000000000000042633,59.00000000000000000000,9.14032382235101792389,0.54490220524111765421,0.54899999999999959943,0.54490220524111765421
6.99000000000000021316,59.00000000000000000000,9.13049625804412734453,0.54539263923793812605,0.54949999999999954436,0.54539263923793812605
7.00000000000000000000,59.00000000000000000000,9.12066869373723321246,0.54588306274284581487,0.54999999999999948930,0.54588306274284581487
7.00999999999999978684,59.00000000000000000000,9.11084112943035151488,0.54637347575617678519,0.55049999999999954525,0.54637347575617678519
7.01999999999999957367,59.00000000000000000000,9.10101356512346093552,0.54686387827826843377,0.55099999999999949019,0.54686387827826843377
7.03000000000000024869,59.00000000000000000000,9.09118600081656857981,0.54735427030945738025,0.55149999999999954614,0.54735427030945738025
7.04000000000000003553,58.00000000000000000000,9.08348825481109045654,0.54777228478239581300,0.55199999999999960210,0.54777228478239581300
7.04999999999999982236,58.00000000000000000000,9.07366371490990175630,0.54826248899159635286,0.55249999999999954703,0.54826248899159635286
7.05999999999999960920,58.00000000000000000000,9.06383917500870595063,0.54875268253196385349,0.55299999999999960298,0.54875268253196385349
7.07000000000000028422,58.00000000000000000000,9.05401463510751547403,0.54924286540384559263,0.55349999999999954792,0.54924286540384559263
7.08000000000000007105,58.00000000000000000000,9.04419009520632322108,0.54973303760759029135,0.55399999999999949285,0.54973303760759029135
7.08999999999999985789,58.00000000000000000000,9.03436555530513629719,0.55022319914354611559,0.55449999999999954881,0.55022319914354611559
7.09999999999999964473,58.00000000000000000000,9.02454101540394226788,0.55071335001206145332,0.55499999999999949374,0.55071335001206145332
7.11000000000000031974,58.00000000000000000000,9.01471647550274468585,0.55120349021348469254,0.55549999999999954969,0.55120349021348469254
7.12000000000000010658,58.00000000000000000000,9.00489193560155598561,0.55169361974816355509,0.55599999999999960565,0.55169361974816355509
7.12999999999999989342,58.00000000000000000000,8.99506739570036550901,0.55218373861644642897,0.55649999999999955058,0.55218373861644642897
7.13999999999999968026,58.00000000000000000000,8.98524285579917147970,0.55267384681868159113,0.55699999999999949551,0.55267384681868159113
7.15000000000000035527,58.00000000000000000000,8.97541831589797922675,0.55316394435521731854,0.55749999999999955147,0.55316394435521731854
7.16000000000000014211,58.00000000000000000000,8.96559377599678875015,0.55365403122640144407,0.55799999999999949640,0.55365403122640144407
7.16999999999999992895,58.00000000000000000000,8.95576923609559649719,0.55414410743258257774,0.55849999999999955236,0.55414410743258257774
7.17999999999999971578,58.00000000000000000000,8.94594469619440424424,0.55463417297410844142,0.55899999999999949729,0.55463417297410844142
7.19000000000000039080,58.00000000000000000000,8.93612015629321021493,0.55512422785132720104,0.55949999999999955325,0.55512422785132720104
7.20000000000000017764,58.00000000000000000000,8.92629561639201973833,0.55561427206458691153,0.55999999999999949818,0.55561427206458691153
7.20999999999999996447,58.00000000000000000000,8.91647107649082748537,0.55610430561423607188,0.56049999999999955413,0.55610430561423607188
7.21999999999999975131,58.00000000000000000000,8.90664653658963878513,0.55659432850062195985,0.56099999999999949907,0.55659432850062195985
7.23000000000000042633,57.00000000000000000000,8.89908738344894700845,0.55700609627913777455,0.56149999999999944400,0.55700609627913777455
7.24000000000000021316,57.00000000000000000000,8.88926597598215018081,0.55749592159927463531,0.56199999999999949996,0.55749592159927463531
7.25000000000000000000,57.00000000000000000000,8.87944456851535512953,0.55798573607227464066,0.56249999999999944489,0.55798573607227464066
7.25999999999999978684,57.00000000000000000000,8.86962316104856185461,0.55847553969849805799,0.56299999999999938982,0.55847553969849805799
7.26999999999999957367,57.00000000000000000000,8.85980175358176680334,0.55896533247830570978,0.56349999999999944578,0.55896533247830570978
7.28000000000000024869,57.00000000000000000000,8.84998034611497175206,0.55945511441205753034,0.56399999999999950173,0.55945511441205753034
7.29000000000000003553,57.00000000000000000000,8.84015893864817847714,0.55994488550011378702,0.56449999999999944666,0.55994488550011378702
7.29999999999999982236,57.00000000000000000000,8.83033753118138342586,0.56043464574283485824,0.56499999999999950262,0.56043464574283485824
7.30999999999999960920,57.00000000000000000000,8.82051612371458837458,0.56092439514058078931,0.56549999999999944755,0.56092439514058078931
7.32000000000000028422,57.00000000000000000000,8.81069471624779509966,0.56141413369371195863,0.56599999999999950351,0.56141413369371195863
7.33000000000000007105,57.00000000000000000000,8.80087330878100004838,0.56190386140258841152,0.56649999999999944844,0.56190386140258841152
7.33999999999999985789,57.00000000000000000000,8.79105190131420499711,0.56239357826757041536,0.56699999999999939337,0.56239357826757041536
7.34999999999999964473,57.00000000000000000000,8.78123049384740816947,0.56288328428901823752,0.56749999999999944933,0.56288328428901823752
7.36000000000000031974,57.00000000000000000000,8.77140908638060956548,0.56337297946729203435,0.56799999999999950528,0.56337297946729203435
7.37000000000000010658,57.00000000000000000000,8.76158767891381629056,0.56386266380275151811,0.56849999999999945022,0.56386266380275151811
7.37999999999999989342,57.00000000000000000000,8.75176627144702123928,0.56435233729575740025,0.56899999999999950617,0.56435233729575740025
7.38999999999999968026,57.00000000000000000000,8.74194486398022974072,0.56484199994666917100,0.56949999999999945111,0.56484199994666917100
7.40000000000000035527,57.00000000000000000000,8.73212345651344001851,0.56533165175584720874,0.56999999999999939604,0.56533165175584720874
7.41000000000000014211,57.00000000000000000000,8.72230204904664496723,0.56582129272365189188,0.57049999999999934097,0.56582129272365189188
7.41999999999999992895,57.00000000000000000000,8.71248064157984991596,0.56631092285044293266,0.57099999999999939693,0.56631092285044293266
7.42999999999999971578,56.00000000000000000000,8.70507191299501315029,0.56671578839605363243,0.57149999999999934186,0.56671578839605363243
7.44000000000000039080,56.00000000000000000000,8.69525375188379179292,0.56720521044991278892,0.57199999999999939782,0.56720521044991278892
7.45000000000000017764,56.00000000000000000000,8.68543559077257043555,0.56769462147265203900,0.57249999999999945377,0.56769462147265203900
7.45999999999999996447,56.00000000000000000000,8.67561742966134907817,0.56818402146464419555,0.57299999999999939870,0.56818402146464419555
7.46999999999999975131,56.00000000000000000000,8.66579926855012772080,0.56867341042626240455,0.57349999999999945466,0.56867341042626240455
7.48000000000000042633,56.00000000000000000000,8.65598110743890813978,0.56916278835787925683,0.57399999999999939959,0.56916278835787925683
7.49000000000000021316,56.00000000000000000000,8.64616294632768678241,0.56965215525986800937,0.57449999999999934452,0.56965215525986800937
7.50000000000000000000,56.00000000000000000000,8.63634478521646364868,0.57014151113260158610,0.57499999999999940048,0.57014151113260158610
7.50999999999999978684,56.00000000000000000000,8.62652662410524229131,0.57063085597645246683,0.57549999999999934541,0.57063085597645246683
7.51999999999999957367,56.00000000000000000000,8.61670846299402093393,0.57112018979179368650,0.57599999999999929035,0.57112018979179368650
7.53000000000000024869,56.00000000000000000000,8.60689030188280135292,0.57160951257899828004,0.57649999999999945732,0.57160951257899828004
7.54000000000000003553,56.00000000000000000000,8.59707214077157999554,0.57209882433843861627,0.57699999999999940226,0.57209882433843861627
7.54999999999999982236,56.00000000000000000000,8.58725397966035863817,0.57258812507048761908,0.57749999999999934719,0.57258812507048761908
7.55999999999999960920,56.00000000000000000000,8.57743581854913728080,0.57307741477551843445,0.57799999999999940314,0.57307741477551843445
7.57000000000000028422,56.00000000000000000000,8.56761765743791592342,0.57356669345390332015,0.57849999999999934808,0.57356669345390332015
7.58000000000000007105,56.00000000000000000000,8.55779949632669278969,0.57405596110601542215,0.57899999999999940403,0.57405596110601542215
7.58999999999999985789,56.00000000000000000000,8.54798133521547320868,0.57454521773222710923,0.57949999999999934897,0.57454521773222710923
7.59999999999999964473,56.00000000000000000000,8.53816317410425362766,0.57503446333291108328,0.57999999999999929390,0.57503446333291108328
7.61000000000000031974,56.00000000000000000000,8.52834501299302694122,0.57552369790844071229,0.58049999999999934985,0.57552369790844071229
7.62000000000000010658,56.00000000000000000000,8.51852685188180913656,0.57601292145918780996,0.58099999999999940581,0.57601292145918780996
7.62999999999999989342,56.00000000000000000000,8.50870869077058600283,0.57650213398552552224,0.58149999999999935074,0.57650213398552552224
7.63999999999999968026,55.00000000000000000000,8.50146325310755912597,0.57689937114017475484,0.58199999999999940670,0.57689937114017475484
7.65000000000000035527,55.00000000000000000000,8.49164845860204486883,0.57738836426172257532,0.58249999999999935163,0.57738836426172257532
7.66000000000000014211,55.00000000000000000000,8.48183366409652350626,0.57787734616221420048,0.58299999999999929656,0.57787734616221420048
7.66999999999999992895,55.00000000000000000000,8.47201886959100747276,0.57836631684203565484,0.58349999999999935252,0.57836631684203565484
7.67999999999999971578,55.00000000000000000000,8.46220407508548788655,0.57885527630157307399,0.58399999999999929745,0.57885527630157307399
7.69000000000000039080,55.00000000000000000000,8.45238928057996830034,0.57934422454121292656,0.58449999999999935341,0.57934422454121292656
7.70000000000000017764,55.00000000000000000000,8.44257448607445226685,0.57983316156134112607,0.58499999999999940936,0.57983316156134112607
7.70999999999999996447,55.00000000000000000000,8.43275969156893268064,0.58032208736234380808,0.58549999999999935429,0.58032208736234380808
7.71999999999999975131,55.00000000000000000000,8.42294489706341487079,0.58081100194460733022,0.58599999999999929923,0.58081100194460733022
7.73000000000000042633,55.00000000000000000000,8.41313010255789528458,0.58129990530851782804,0.58649999999999935518,0.58129990530851782804
7.74000000000000021316,55.00000000000000000000,8.40331530805237747472,0.58178879745446121508,0.58699999999999930012,0.58178879745446121508
7.75000000000000000000,55.00000000000000000000,8.39350051354686144123,0.58227767838282373791,0.58749999999999935607,0.58227767838282373791
7.75999999999999978684,55.00000000000000000000,8.38368571904134007866,0.58276654809399153212,0.58799999999999930100,0.58276654809399153212
7.76999999999999957367,55.00000000000000000000,8.37387092453582404517,0.58325540658835017815,0.58849999999999924594,0.58325540658835017815
7.78000000000000024869,55.00000000000000000000,8.36405613003030445896,0.58374425386628647772,0.58899999999999930189,0.58374425386628647772
7.79000000000000003553,55.00000000000000000000,8.35424133552478664910,0.58423308992818601126,0.58949999999999935785,0.58423308992818601126
7.79999999999999982236,55.00000000000000000000,8.34442654101926706289,0.58472191477443458130,0.58999999999999930278,0.58472191477443458130
7.80999999999999960920,55.00000000000000000000,8.33461174651374925304,0.58521072840541854543,0.59049999999999924771,0.58521072840541854543
7.82000000000000028422,55.00000000000000000000,8.32479695200823144319,0.58569953082152381718,0.59099999999999930367,0.58569953082152381718
7.83000000000000007105,55.00000000000000000000,8.31498215750271363333,0.58618832202313608803,0.59149999999999924860,0.58618832202313608803
7.83999999999999985789,55.00000000000000000000,8.30516736299719937620,0.58667710201064149356,0.59199999999999919353,0.58667710201064149356
7.84999999999999964473,55.00000000000000000000,8.29535256849167801363,0.58716587078442616932,0.59249999999999924949,0.58716587078442616932
7.86000000000000031974,54.00000000000000000000,8.28828442935821563253,0.58755467439937036911,0.59299999999999930544,0.58755467439937036911
7.87000000000000010658,54.00000000000000000000,8.27847312851514161025,0.58804321154251126824,0.59349999999999925038,0.58804321154251126824
7.87999999999999989342,54.00000000000000000000,8.26866182767206758797,0.58853173726841556679,0.59399999999999930633,0.58853173726841556679
7.88999999999999968026,54.00000000000000000000,8.25885052682899356569,0.58902025157748327810,0.59449999999999925127,0.58902025157748327810
7.90000000000000035527,54.00000000000000000000,8.24903922598591954340,0.58950875447011497066,0.59499999999999930722,0.58950875447011497066
7.91000000000000014211,54.00000000000000000000,8.23922792514284552112,0.58999724594671043576,0.59549999999999925215,0.58999724594671043576
7.91999999999999992895,54.00000000000000000000,8.22941662429977327520,0.59048572600766990881,0.59599999999999919709,0.59048572600766990881
7.92999999999999971578,54.00000000000000000000,8.21960532345669570020,0.59097419465339406930,0.59649999999999925304,0.59097419465339406930
7.94000000000000039080,54.00000000000000000000,8.20979402261361634885,0.59146265188428281956,0.59699999999999930900,0.59146265188428281956
7.95000000000000017764,54.00000000000000000000,8.19998272177054765564,0.59195109770073550681,0.59749999999999925393,0.59195109770073550681
7.95999999999999996447,54.00000000000000000000,8.19017142092747185700,0.59243953210315325464,0.59799999999999930989,0.59243953210315325464
7.96999999999999975131,54.00000000000000000000,8.18036012008439783472,0.59292795509193552128,0.59849999999999925482,0.59292795509193552128
7.98000000000000042633,54.00000000000000000000,8.17054881924132381243,0.59341636666748265316,0.59899999999999919975,0.59341636666748265316
7.99000000000000021316,54.00000000000000000000,8.16073751839824979015,0.59390476683019455262,0.59949999999999925571,0.59390476683019455262
8.00000000000000000000,54.00000000000000000000,8.15092621755517932058,0.59439315558047112198,0.59999999999999920064,0.59439315558047112198
8.00999999999999978684,54.00000000000000000000,8.14111491671209286380,0.59488153291871370687,0.60049999999999958966,0.59488153291871370687
8.01999999999999957367,54.00000000000000000000,8.13130361586901706517,0.59536989884532043327,0.60099999999999975664,0.59536989884532043327
8.02999999999999936051,54.00000000000000000000,8.12149231502594659560,0.59585825336069164759,0.60149999999999970157,0.59585825336069164759
8.03999999999999914735,54.00000000000000000000,8.11168101418286724424,0.59634659646522814036,0.60199999999999975753,0.59634659646522814036
8.05000000000000071054,54.00000000000000000000,8.10186971333979144561,0.59683492815932903675,0.60249999999999981348,0.59683492815932903675
8.06000000000000049738,54.00000000000000000000,8.09205841249671742332,0.59732324844339457215,0.60299999999999986944,0.59732324844339457215
8.07000000000000028422,54.00000000000000000000,8.08224711165364517740,0.59781155731782442686,0.60349999999999981437,0.59781155731782442686
8.08000000000000007105,53.00000000000000000000,8.07536791140193876970,0.59819126701407143720,0.60399999999999987033,0.59819126701407143720
8.08999999999999985789,53.00000000000000000000,8.06556023860824566896,0.59867933127357841894,0.60449999999999981526,0.59867933127357841894
8.09999999999999964473,53.00000000000000000000,8.05575256581455256821,0.59916738391269996900,0.60499999999999976019,0.59916738391269996900
8.10999999999999943157,53.00000000000000000000,8.04594489302086124383,0.59965542493185119977,0.60549999999999970512,0.59965542493185119977
8.11999999999999921840,53.00000000000000000000,8.03613722022716814308,0.60014345433144722364,0.60599999999999976108,0.60014345433144722364
8.13000000000000078160,53.00000000000000000000,8.02632954743347504234,0.60063147211190259789,0.60649999999999981704,0.60063147211190259789
8.14000000000000056843,53.00000000000000000000,8.01652187463978016524,0.60111947827363254593,0.60699999999999976197,0.60111947827363254593
8.15000000000000035527,53.00000000000000000000,8.00671420184608706450,0.60160747281705195810,0.60749999999999981792,0.60160747281705195810
8.16000000000000014211,53.00000000000000000000,7.99690652905239574011,0.60209545574257550271,0.60799999999999976286,0.60209545574257550271
8.16999999999999992895,53.00000000000000000000,7.98709885625870263937,0.60258342705061851419,0.60849999999999981881,0.60258342705061851419
8.17999999999999971578,53.00000000000000000000,7.97729118346500953862,0.60307138674159543879,0.60899999999999976374,0.60307138674159543879
8.18999999999999950262,53.00000000000000000000,7.96748351067131821424,0.60355933481592105583,0.60949999999999970868,0.60355933481592105583
8.19999999999999928946,53.00000000000000000000,7.95767583787761978442,0.60404727127401103282,0.60999999999999976463,0.60404727127401103282
8.21000000000000085265,53.00000000000000000000,7.94786816508393201275,0.60453519611627903885,0.61049999999999982059,0.60453519611627903885
8.22000000000000063949,53.00000000000000000000,7.93806049229024424108,0.60502310934314018631,0.61099999999999976552,0.60502310934314018631
8.23000000000000042633,53.00000000000000000000,7.92825281949655114033,0.60551101095500980964,0.61149999999999971045,0.60551101095500980964
8.24000000000000021316,53.00000000000000000000,7.91844514670285715141,0.60599890095230246612,0.61199999999999976641,0.60599890095230246612
8.25000000000000000000,53.00000000000000000000,7.90863747390916582702,0.60648677933543226892,0.61249999999999971134,0.60648677933543226892
8.25999999999999978684,53.00000000000000000000,7.89882980111547272628,0.60697464610481455249,0.61299999999999965627,0.60697464610481455249
8.26999999999999957367,53.00000000000000000000,7.88902212832178229007,0.60746250126086376309,0.61349999999999971223,0.60746250126086376309
8.27999999999999936051,53.00000000000000000000,7.87921445552808386026,0.60795034480399479104,0.61399999999999965716,0.60795034480399479104
8.28999999999999914735,53.00000000000000000000,7.86940678273439608859,0.60843817673462186058,0.61449999999999971312,0.60843817673462186058
8.30000000000000071054,53.00000000000000000000,7.85959910994069499424,0.60892599705316008407,0.61499999999999976907,0.60892599705316008407
8.31000000000000049738,52.00000000000000000000,7.85292522756896804736,0.60929564799336832781,0.61549999999999971401,0.60929564799336832781
8.32000000000000028422,52.00000000000000000000,7.84312132511670956347,0.60978320967524068941,0.61599999999999976996,0.60978320967524068941
8.33000000000000007105,52.00000000000000000000,7.83331742266443953326,0.61027075952666431924,0.61649999999999971489,0.61027075952666431924
8.33999999999999985789,52.00000000000000000000,7.82351352021217749666,0.61075829754806953975,0.61699999999999965983,0.61075829754806953975
8.34999999999999964473,52.00000000000000000000,7.81370961775992434184,0.61124582373988678441,0.61749999999999971578,0.61124582373988678441
8.35999999999999943157,52.00000000000000000000,7.80390571530766052888,0.61173333810254715281,0.61799999999999966072,0.61173333810254715281
8.36999999999999921840,52.00000000000000000000,7.79410181285540382135,0.61222084063648063434,0.61849999999999971667,0.61222084063648063434
8.38000000000000078160,52.00000000000000000000,7.78429791040314889017,0.61270833134211788451,0.61899999999999977263,0.61270833134211788451
8.39000000000000056843,52.00000000000000000000,7.77449400795088862992,0.61319581021988955882,0.61949999999999971756,0.61319581021988955882
8.40000000000000035527,52.00000000000000000000,7.76469010549862481696,0.61368327727022620177,0.61999999999999966249,0.61368327727022620177
8.41000000000000014211,52.00000000000000000000,7.75488620304636544489,0.61417073249355791376,0.62049999999999960743,0.61417073249355791376
8.41999999999999992895,52.00000000000000000000,7.74508230059410518464,0.61465817589031535029,0.62099999999999966338,0.61465817589031535029
8.42999999999999971578,52.00000000000000000000,7.73527839814184670075,0.61514560746092861176,0.62149999999999960831,0.61514560746092861176
8.43999999999999950262,52.00000000000000000000,7.72547449568958644051,0.61563302720582857575,0.62199999999999966427,0.61563302720582857575
8.44999999999999928946,52.00000000000000000000,7.71567059323732618026,0.61612043512544512058,0.62249999999999960920,0.61612043512544512058
8.46000000000000085265,52.00000000000000000000,7.70586669078506503183,0.61660783122020890179,0.62299999999999966516,0.61660783122020890179
8.47000000000000063949,52.00000000000000000000,7.69606278833280565976,0.61709521549055013079,0.62349999999999972111,0.61709521549055013079
8.48000000000000042633,52.00000000000000000000,7.68625888588054095862,0.61758258793689901900,0.62399999999999966604,0.61758258793689901900
8.49000000000000021316,52.00000000000000000000,7.67645498342828602745,0.61806994855968555580,0.62449999999999961098,0.61806994855968555580
8.50000000000000000000,52.00000000000000000000,7.66665108097602221449,0.61855729735934084079,0.62499999999999966693,0.61855729735934084079
8.50999999999999978684,52.00000000000000000000,7.65684717852377172420,0.61904463433629397517,0.62549999999999961187,0.61904463433629397517
8.51999999999999957367,52.00000000000000000000,7.64704327607151146395,0.61953195949097628059,0.62599999999999966782,0.61953195949097628059
8.52999999999999936051,52.00000000000000000000,7.63723937361924676281,0.62001927282381741335,0.62649999999999961275,0.62001927282381741335
8.53999999999999914735,52.00000000000000000000,7.62743547116698739075,0.62050657433524736284,0.62699999999999955769,0.62050657433524736284
8.55000000000000071054,51.00000000000000000000,7.62098480661737553987,0.62086509387427635254,0.62749999999999961364,0.62086509387427635254
8.56000000000000049738,51.00000000000000000000,7.61118482533612894514,0.62135212159948460808,0.62799999999999966960,0.62135212159948460808
8.57000000000000028422,51.00000000000000000000,7.60138484405487169226,0.62183913727691098039,0.62849999999999961453,0.62183913727691098039
8.58000000000000007105,51.00000000000000000000,7.59158486277362065664,0.62232614090700177911,0.62899999999999955946,0.62232614090700177911
8.58999999999999985789,51.00000000000000000000,7.58178488149237050919,0.62281313249020442413,0.62949999999999961542,0.62281313249020442413
8.59999999999999964473,51.00000000000000000000,7.57198490021111325632,0.62330011202696611328,0.62999999999999956035,0.62330011202696611328
8.60999999999999943157,51.00000000000000000000,7.56218491892985866798,0.62378707951773360030,0.63049999999999950528,0.62378707951773360030
8.61999999999999921840,51.00000000000000000000,7.55238493764860585600,0.62427403496295397201,0.63099999999999967226,0.62427403496295397201
8.63000000000000078160,51.00000000000000000000,7.54258495636735659673,0.62476097836307353806,0.63149999999999972822,0.62476097836307353806
8.64000000000000056843,51.00000000000000000000,7.53278497508609934386,0.62524790971854005139,0.63199999999999967315,0.62524790971854005139
8.65000000000000035527,51.00000000000000000000,7.52298499380484919641,0.62573482902979982168,0.63249999999999972911,0.62573482902979982168
8.66000000000000014211,51.00000000000000000000,7.51318501252359638443,0.62622173629729993571,0.63299999999999967404,0.62622173629729993571
8.66999999999999992895,51.00000000000000000000,7.50338503124234446062,0.62670863152148714725,0.63349999999999961897,0.62670863152148714725
8.67999999999999971578,51.00000000000000000000,7.49358504996109342500,0.62719551470280832106,0.63399999999999967493,0.62719551470280832106
8.68999999999999950262,51.00000000000000000000,7.48378506867983972484,0.62768238584171032191,0.63449999999999961986,0.62768238584171032191
8.69999999999999928946,51.00000000000000000000,7.47398508739859046557,0.62816924493863979251,0.63499999999999956479,0.62816924493863979251
8.71000000000000085265,51.00000000000000000000,7.46418510611733587723,0.62865609199404404173,0.63549999999999973177,0.62865609199404404173
8.72000000000000063949,51.00000000000000000000,7.45438512483608306525,0.62914292700836871308,0.63599999999999967670,0.62914292700836871308
8.73000000000000042633,51.00000000000000000000,7.44458514355483202962,0.62962974998206144850,0.63649999999999962164,0.62962974998206144850
8.74000000000000021316,51.00000000000000000000,7.43478516227357921764,0.63011656091556855763,0.63699999999999967759,0.63011656091556855763
8.75000000000000000000,51.00000000000000000000,7.42498518099232818201,0.63060335980933657218,0.63749999999999962252,0.63060335980933657218
8.75999999999999978684,51.00000000000000000000,7.41518519971107448185,0.63109014666381280101,0.63799999999999967848,0.63109014666381280101
8.76999999999999957367,51.00000000000000000000,7.40538521842982255805,0.63157692147944288763,0.63849999999999962341,0.63157692147944288763
8.77999999999999936051,51.00000000000000000000,7.39558523714857063425,0.63206368425667414090,0.63899999999999956835,0.63206368425667414090
8.78999999999999914735,51.00000000000000000000,7.38578525586731959862,0.63255043499595298151,0.63949999999999962430,0.63255043499595298151
8.80000000000000071054,51.00000000000000000000,7.37598527458606412210,0.63303717369772594115,0.63999999999999968026,0.63303717369772594115
8.81000000000000049738,50.00000000000000000000,7.36978149807145666017,0.63338308995220371500,0.64049999999999962519,0.63338308995220371500
8.82000000000000028422,50.00000000000000000000,7.35998559802524976448,0.63386953825544367636,0.64099999999999968114,0.63386953825544367636
8.83000000000000007105,50.00000000000000000000,7.35018969797904109242,0.63435597428638323958,0.64149999999999973710,0.63435597428638323958
8.83999999999999985789,50.00000000000000000000,7.34039379793283597309,0.63484239804548625585,0.64199999999999968203,0.63484239804548625585
8.84999999999999964473,50.00000000000000000000,7.33059789788662818921,0.63532880953321768658,0.64249999999999973799,0.63532880953321768658
8.85999999999999943157,50.00000000000000000000,7.32080199784042306987,0.63581520875004138293,0.64299999999999968292,0.63581520875004138293
8.86999999999999921840,50.00000000000000000000,7.31100609779421617418,0.63630159569642208428,0.64349999999999973888,0.63630159569642208428
8.88000000000000078160,50.00000000000000000000,7.30121019774800927848,0.63678797037282397486,0.64399999999999979483,0.63678797037282397486
8.89000000000000056843,50.00000000000000000000,7.29141429770180238279,0.63727433277971123893,0.64449999999999973976,0.63727433277971123893
8.90000000000000035527,50.00000000000000000000,7.28161839765559459892,0.63776068291754839379,0.64499999999999979572,0.63776068291754839379
8.91000000000000014211,50.00000000000000000000,7.27182249760938947958,0.63824702078679929063,0.64549999999999974065,0.63824702078679929063
8.91999999999999992895,50.00000000000000000000,7.26202659756318169570,0.63873334638792855777,0.64599999999999968558,0.63873334638792855777
8.92999999999999971578,50.00000000000000000000,7.25223069751697657637,0.63921965972139993539,0.64649999999999974154,0.63921965972139993539
8.93999999999999950262,50.00000000000000000000,7.24243479747077056885,0.63970596078767816284,0.64699999999999968647,0.63970596078767816284
8.94999999999999928946,50.00000000000000000000,7.23263889742456456133,0.64019224958722709129,0.64749999999999974243,0.64019224958722709129
8.96000000000000085265,50.00000000000000000000,7.22284299737835500110,0.64067852612051101602,0.64799999999999979838,0.64067852612051101602
8.97000000000000063949,50.00000000000000000000,7.21304709733215076994,0.64116479038799356616,0.64849999999999974332,0.64116479038799356616
8.98000000000000042633,50.00000000000000000000,7.20325119728594298607,0.64165104239013937004,0.64899999999999979927,0.64165104239013937004
8.99000000000000021316,50.00000000000000000000,7.19345529723973697855,0.64213728212741205681,0.64949999999999974420,0.64213728212741205681
9.00000000000000000000,50.00000000000000000000,7.18365939719353274739,0.64262350960027603275,0.64999999999999980016,0.64262350960027603275
9.00999999999999978684,50.00000000000000000000,7.17386349714732496352,0.64310972480919526006,0.65049999999999974509,0.64310972480919526006
9.01999999999999957367,50.00000000000000000000,7.16406759710111806783,0.64359592775463336789,0.65099999999999969003,0.64359592775463336789
9.02999999999999936051,50.00000000000000000000,7.15427169705490939577,0.64408211843705498456,0.65149999999999985700,0.64408211843705498456
9.03999999999999914735,50.00000000000000000000,7.14447579700870338826,0.64456829685692340615,0.65199999999999980194,0.64456829685692340615
9.05000000000000071054,50.00000000000000000000,7.13467989696249560438,0.64505446301470270587,0.65249999999999985789,0.64505446301470270587
9.06000000000000049738,50.00000000000000000000,7.12488399691628693233,0.64554061691085706798,0.65299999999999991385,0.64554061691085706798
9.07000000000000028422,49.00000000000000000000,7.11894466546088811043,0.64587286052733705599,0.65349999999999985878,0.64587286052733705599
9.08000000000000007105,49.00000000000000000000,7.10915301671776855841,0.64635870630133174242,0.65399999999999991473,0.64635870630133174242
9.08999999999999985789,49.00000000000000000000,7.09936136797465078274,0.64684453957000553892,0.65449999999999985967,0.64684453957000553892
9.09999999999999964473,49.00000000000000000000,7.08956971923152945436,0.64733036033384161456,0.65499999999999980460,0.64733036033384161456
9.10999999999999943157,49.00000000000000000000,7.07977807048840901416,0.64781616859332269431,0.65549999999999986056,0.64781616859332269431
9.11999999999999921840,49.00000000000000000000,7.06998642174528857396,0.64830196434893139212,0.65599999999999980549,0.64830196434893139212
9.13000000000000078160,49.00000000000000000000,7.06019477300216902194,0.64878774760115054399,0.65649999999999986144,0.64878774760115054399
9.14000000000000056843,49.00000000000000000000,7.05040312425904858173,0.64927351835046287487,0.65699999999999991740,0.64927351835046287487
9.15000000000000035527,49.00000000000000000000,7.04061147551592814153,0.64975927659735088771,0.65749999999999986233,0.64975927659735088771
9.16000000000000014211,49.00000000000000000000,7.03081982677280858951,0.65024502234229752951,0.65799999999999991829,0.65024502234229752951
9.16999999999999992895,49.00000000000000000000,7.02102817802969081384,0.65073075558578508115,0.65849999999999986322,0.65073075558578508115
9.17999999999999971578,49.00000000000000000000,7.01123652928656770911,0.65121647632829671171,0.65899999999999991918,0.65121647632829671171
9.18999999999999950262,49.00000000000000000000,7.00144488054344993344,0.65170218457031425796,0.65949999999999986411,0.65170218457031425796
9.19999999999999928946,49.00000000000000000000,6.99165323180032771688,0.65218788031232111102,0.65999999999999992006,0.65218788031232111102
9.21000000000000085265,49.00000000000000000000,6.98186158305720994122,0.65267356355479899666,0.66049999999999997602,0.65267356355479899666
9.22000000000000063949,49.00000000000000000000,6.97206993431408772466,0.65315923429823108393,0.66099999999999992095,0.65315923429823108393
9.23000000000000042633,49.00000000000000000000,6.96227828557096461992,0.65364489254309965371,0.66149999999999997691,0.65364489254309965371
9.24000000000000021316,49.00000000000000000000,6.95248663682784595608,0.65413053828988698690,0.66200000000000003286,0.65413053828988698690
9.25000000000000000000,49.00000000000000000000,6.94269498808472462770,0.65461617153907558642,0.66249999999999997780,0.65461617153907558642
9.25999999999999978684,49.00000000000000000000,6.93290333934161129292,0.65510179229114773314,0.66300000000000003375,0.65510179229114773314
9.26999999999999957367,49.00000000000000000000,6.92311169059848641183,0.65558740054658637408,0.66349999999999997868,0.65558740054658637408
9.27999999999999936051,49.00000000000000000000,6.91332004185536685981,0.65607299630587334605,0.66400000000000003464,0.65607299630587334605
9.28999999999999914735,49.00000000000000000000,6.90352839311224641961,0.65655857956949115195,0.66449999999999997957,0.65655857956949115195
9.30000000000000071054,49.00000000000000000000,6.89373674436912597940,0.65704415033792207268,0.66500000000000003553,0.65704415033792207268
9.31000000000000049738,49.00000000000000000000,6.88394509562600642738,0.65752970861164850014,0.66550000000000009148,0.65752970861164850014
9.32000000000000028422,49.00000000000000000000,6.87415344688288154629,0.65801525439115260419,0.66600000000000003642,0.65801525439115260419
9.33000000000000007105,49.00000000000000000000,6.86436179813976732333,0.65850078767691644366,0.66650000000000009237,0.65850078767691644366
9.33999999999999985789,48.00000000000000000000,6.85871048567086560865,0.65881787377089617852,0.66700000000000003730,0.65881787377089617852
9.34999999999999964473,48.00000000000000000000,6.84892326915428029110,0.65930307975078061844,0.66749999999999998224,0.65930307975078061844
9.35999999999999943157,48.00000000000000000000,6.83913605263769142084,0.65978827298383502242,0.66800000000000003819,0.65978827298383502242
9.36999999999999921840,48.00000000000000000000,6.82934883612110876783,0.66027345347056121128,0.66849999999999998312,0.66027345347056121128
9.38000000000000078160,48.00000000000000000000,6.81956161960452167392,0.66075862121146189399,0.66900000000000003908,0.66075862121146189399
9.39000000000000056843,48.00000000000000000000,6.80977440308793813273,0.66124377620703911340,0.66950000000000009504,0.66124377620703911340
9.40000000000000035527,48.00000000000000000000,6.79998718657134748611,0.66172891845779535647,0.67000000000000015099,0.66172891845779535647
9.41000000000000014211,48.00000000000000000000,6.79019997005476128038,0.66221404796423244399,0.67050000000000009592,0.66221404796423244399
9.41999999999999992895,48.00000000000000000000,6.78041275353817152194,0.66269916472685286291,0.67100000000000004086,0.66269916472685286291
9.42999999999999971578,48.00000000000000000000,6.77062553702159153346,0.66318426874615832300,0.67150000000000009681,0.66318426874615832300
9.43999999999999950262,48.00000000000000000000,6.76083832050500532773,0.66366936002265120020,0.67200000000000004174,0.66366936002265120020
9.44999999999999928946,48.00000000000000000000,6.75105110398842533925,0.66415443855683353735,0.67250000000000009770,0.66415443855683353735
9.46000000000000085265,48.00000000000000000000,6.74126388747183202810,0.66463950434920804344,0.67300000000000015365,0.66463950434920804344
9.47000000000000063949,48.00000000000000000000,6.73147667095524404601,0.66512455740027587314,0.67350000000000009859,0.66512455740027587314
9.48000000000000042633,48.00000000000000000000,6.72168945443865961664,0.66560959771053918033,0.67400000000000015454,0.66560959771053918033
9.49000000000000021316,48.00000000000000000000,6.71190223792207074638,0.66609462528050034091,0.67450000000000009948,0.66609462528050034091
9.50000000000000000000,48.00000000000000000000,6.70211502140548809336,0.66657964011066073162,0.67500000000000015543,0.66657964011066073162
9.50999999999999978684,48.00000000000000000000,6.69232780488890099946,0.66706464220152283939,0.67550000000000010036,0.66706464220152283939
9.51999999999999957367,48.00000000000000000000,6.68254058837231568191,0.66754963155358837401,0.67600000000000004530,0.66754963155358837401
9.52999999999999936051,48.00000000000000000000,6.67275337185573569343,0.66803460816735904526,0.67650000000000010125,0.66803460816735904526
9.53999999999999914735,48.00000000000000000000,6.66296615533914593499,0.66851957204333711804,0.67700000000000004619,0.66851957204333711804
9.55000000000000071054,48.00000000000000000000,6.65317893882255972926,0.66900452318202419111,0.67750000000000021316,0.66900452318202419111
9.56000000000000049738,48.00000000000000000000,6.64339172230596908264,0.66948946158392197425,0.67800000000000015810,0.66948946158392197425
9.57000000000000028422,48.00000000000000000000,6.63360450578938731780,0.66997438724953217726,0.67850000000000010303,0.66997438724953217726
9.58000000000000007105,48.00000000000000000000,6.62381728927280111208,0.67045930017935662093,0.67900000000000015898,0.67045930017935662093
9.58999999999999985789,48.00000000000000000000,6.61403007275621401817,0.67094420037389723710,0.67950000000000010392,0.67094420037389723710
9.59999999999999964473,48.00000000000000000000,6.60424285623963047698,0.67142908783365540248,0.68000000000000015987,0.67142908783365540248
9.60999999999999943157,48.00000000000000000000,6.59445563972304693579,0.67191396255913293789,0.68050000000000010481,0.67191396255913293789
9.61999999999999921840,47.00000000000000000000,6.58911826116001719811,0.67221423302887450824,0.68100000000000016076,0.67221423302887450824
9.63000000000000078160,47.00000000000000000000,6.57933566959277094099,0.67269875966939896017,0.68150000000000021672,0.67269875966939896017
9.64000000000000056843,47.00000000000000000000,6.56955307802551846663,0.67318327331262794999,0.68200000000000016165,0.67318327331262794999
9.65000000000000035527,47.00000000000000000000,6.55977048645826776863,0.67366777395908428172,0.68250000000000021760,0.67366777395908428172
9.66000000000000014211,47.00000000000000000000,6.54998789489102151151,0.67415226160929042631,0.68300000000000016254,0.67415226160929042631
9.66999999999999992895,47.00000000000000000000,6.54020530332377081351,0.67463673626376985393,0.68350000000000021849,0.67463673626376985393
9.67999999999999971578,47.00000000000000000000,6.53042271175652633275,0.67512119792304514654,0.68400000000000016342,0.67512119792304514654
9.68999999999999950262,47.00000000000000000000,6.52064012018927563474,0.67560564658763933021,0.68450000000000010836,0.67560564658763933021
9.69999999999999928946,47.00000000000000000000,6.51085752862202671309,0.67609008225807520898,0.68500000000000016431,0.67609008225807520898
9.71000000000000085265,47.00000000000000000000,6.50107493705477601509,0.67657450493487558685,0.68550000000000022027,0.67657450493487558685
9.72000000000000063949,47.00000000000000000000,6.49129234548752798162,0.67705891461856293478,0.68600000000000016520,0.67705891461856293478
9.73000000000000042633,47.00000000000000000000,6.48150975392027905997,0.67754331130966038987,0.68650000000000022116,0.67754331130966038987
9.74000000000000021316,47.00000000000000000000,6.47172716235302836196,0.67802769500869053410,0.68700000000000016609,0.67802769500869053410
9.75000000000000000000,47.00000000000000000000,6.46194457078578032849,0.67851206571617572738,0.68750000000000011102,0.67851206571617572738
9.75999999999999978684,47.00000000000000000000,6.45216197921853229502,0.67899642343263921784,0.68800000000000005596,0.67899642343263921784
9.76999999999999957367,47.00000000000000000000,6.44237938765128426155,0.67948076815860347644,0.68850000000000011191,0.67948076815860347644
9.77999999999999936051,47.00000000000000000000,6.43259679608403356355,0.67996509989459075207,0.68900000000000005684,0.67996509989459075207
9.78999999999999914735,47.00000000000000000000,6.42281420451678553007,0.68044941864112373775,0.68950000000000000178,0.68044941864112373775
9.80000000000000071054,47.00000000000000000000,6.41303161294953483207,0.68093372439872545954,0.69000000000000016875,0.68093372439872545954
9.81000000000000049738,47.00000000000000000000,6.40324902138228679860,0.68141801716791772225,0.69050000000000011369,0.68141801716791772225
9.82000000000000028422,47.00000000000000000000,6.39346642981503787695,0.68190229694922344095,0.69100000000000005862,0.68190229694922344095
9.83000000000000007105,47.00000000000000000000,6.38368383824778895530,0.68238656374316519759,0.69150000000000011458,0.68238656374316519759
9.83999999999999985789,47.00000000000000000000,6.37390124668054092183,0.68287081755026490804,0.69200000000000005951,0.68287081755026490804
9.84999999999999964473,47.00000000000000000000,6.36411865511329288836,0.68335505837104537630,0.69250000000000000444,0.68335505837104537630
9.85999999999999943157,47.00000000000000000000,6.35433606354604307853,0.68383928620602896231,0.69299999999999994937,0.68383928620602896231
9.86999999999999921840,47.00000000000000000000,6.34455347197879504506,0.68432350105573791499,0.69350000000000000533,0.68432350105573791499
9.88000000000000078160,47.00000000000000000000,6.33477088041154434706,0.68480770292069470528,0.69400000000000006128,0.68480770292069470528
9.89000000000000056843,47.00000000000000000000,6.32498828884429453723,0.68529189180142136006,0.69450000000000000622,0.68529189180142136006
9.90000000000000035527,47.00000000000000000000,6.31520569727704650376,0.68577606769844035028,0.69499999999999995115,0.68577606769844035028
9.91000000000000014211,47.00000000000000000000,6.30542310570979758211,0.68626023061227381383,0.69549999999999989608,0.68626023061227381383
9.91999999999999992895,46.00000000000000000000,6.30043302699805174427,0.68654147404478760297,0.69599999999999995204,0.68654147404478760297
9.92999999999999971578,46.00000000000000000000,6.29065526595113144737,0.68702526607494285305,0.69649999999999989697,0.68702526607494285305
9.93999999999999950262,46.00000000000000000000,6.28087750490420937410,0.68750904484842512154,0.69699999999999984190,0.68750904484842512154
9.94999999999999928946,46.00000000000000000000,6.27109974385728641266,0.68799281036577930593,0.69749999999999989786,0.68799281036577930593
9.96000000000000085265,46.00000000000000000000,6.26132198281036345122,0.68847656262755030365,0.69799999999999995381,0.68847656262755030365
9.97000000000000063949,46.00000000000000000000,6.25154422176344048978,0.68896030163428279014,0.69849999999999989875,0.68896030163428279014
9.98000000000000042633,46.00000000000000000000,6.24176646071651841652,0.68944402738652166285,0.69899999999999995470,0.68944402738652166285
9.99000000000000021316,46.00000000000000000000,6.23198869966959101419,0.68992773988481181924,0.69949999999999989964,0.68992773988481181924
10.00000000000000000000,46.00000000000000000000,6.22221093862267338181,0.69041143912969726859,0.69999999999999984457,0.69041143912969726859
10.00999999999999978684,46.00000000000000000000,6.21243317757575042037,0.69089512512172357450,0.70049999999999990052,0.69089512512172357450
10.01999999999999957367,46.00000000000000000000,6.20265541652882923529,0.69137879786143485727,0.70099999999999984546,0.69137879786143485727
10.02999999999999936051,46.00000000000000000000,6.19287765548190716203,0.69186245734937612539,0.70149999999999979039,0.69186245734937612539
10.03999999999999914735,46.00000000000000000000,6.18309989443498597694,0.69234610358609161018,0.70199999999999973532,0.69234610358609161018
10.05000000000000071054,46.00000000000000000000,6.17332213338806301550,0.69282973657212632013,0.70249999999999990230,0.69282973657212632013
10.06000000000000049738,46.00000000000000000000,6.16354437234114005406,0.69331335630802437553,0.70299999999999984723,0.69331335630802437553
10.07000000000000028422,46.00000000000000000000,6.15376661129421709262,0.69379696279433056283,0.70349999999999979217,0.69379696279433056283
10.08000000000000007105,46.00000000000000000000,6.14398885024729679571,0.69428055603158922438,0.70399999999999973710,0.69428055603158922438
10.08999999999999985789,46.00000000000000000000,6.13421108920037561063,0.69476413602034492456,0.70449999999999979305,0.69476413602034492456
10.09999999999999964473,46.00000000000000000000,6.12443332815345087283,0.69524770276114189471,0.70499999999999973799,0.69524770276114189471
10.10999999999999943157,46.00000000000000000000,6.11465556710652968775,0.69573125625452469922,0.70549999999999968292,0.69573125625452469922
10.11999999999999921840,46.00000000000000000000,6.10487780605960672631,0.69621479650103801351,0.70599999999999973888,0.69621479650103801351
10.13000000000000078160,46.00000000000000000000,6.09510004501268376487,0.69669832350122540277,0.70649999999999968381,0.69669832350122540277
10.14000000000000056843,46.00000000000000000000,6.08532228396576169160,0.69718183725563176445,0.70699999999999962874,0.69718183725563176445
10.15000000000000035527,46.00000000000000000000,6.07554452291883873016,0.69766533776480132989,0.70749999999999957367,0.69766533776480132989
10.16000000000000014211,46.00000000000000000000,6.06576676187191843326,0.69814882502927799734,0.70799999999999951861,0.69814882502927799734
10.16999999999999992895,46.00000000000000000000,6.05598900082499458364,0.69863229904960633121,0.70849999999999946354,0.69863229904960633121
10.17999999999999971578,46.00000000000000000000,6.04621123977807339855,0.69911575982633022974,0.70899999999999929745,0.69911575982633022974
10.18999999999999950262,46.00000000000000000000,6.03643347873115132529,0.69959920735999425734,0.70949999999999924238,0.69959920735999425734
10.19999999999999928946,46.00000000000000000000,6.02665571768422747567,0.70008264165114231226,0.70999999999999918732,0.70008264165114231226
10.21000000000000085265,46.00000000000000000000,6.01687795663730273787,0.70056606270031873684,0.71049999999999924327,0.70056606270031873684
10.22000000000000063949,46.00000000000000000000,6.00710019559038421733,0.70104947050806687425,0.71099999999999918820,0.70104947050806687425
10.23000000000000042633,45.00000000000000000000,6.00248933122814243291,0.70130956304399882928,0.71149999999999891109,0.70130956304399882928
10.24000000000000021316,45.00000000000000000000,5.99271662028874096961,0.70179257523423299592,0.71199999999999818989,0.70179257523423299592
10.25000000000000000000,45.00000000000000000000,5.98296205958127647051,0.70225682327413563311,0.71248177301819481944,0.70225682327413563311
10.25999999999999978684,45.00000000000000000000,5.97318934878774943087,0.70271813378571224007,0.71295978278563931774,0.70271813378571224007
10.26999999999999957367,45.00000000000000000000,5.96341663799422949666,0.70317943137937954923,0.71343779255308381604,0.70317943137937954923
10.27999999999999936051,45.00000000000000000000,5.95364392717162616009,0.70363963494886039296,0.71391470542530177656,0.70363963494886039296
10.28999999999999914735,45.00000000000000000000,5.94387121623234104817,0.70409548837153512757,0.71438721763460732994,0.70409548837153512757
10.30000000000000071054,45.00000000000000000000,5.93409850529305593625,0.70455132902965811326,0.71485972984391299434,0.70455132902965811326
10.31000000000000049738,45.00000000000000000000,5.92432579435377082433,0.70500715692376503263,0.71533224205321854772,0.70500715692376503263
10.32000000000000028422,45.00000000000000000000,5.91455308341448393605,0.70546297205439278954,0.71580475426252421212,0.70546297205439278954
10.33000000000000007105,45.00000000000000000000,5.90478037247519882413,0.70591877442207651150,0.71627726647182976549,0.70591877442207651150
10.33999999999999985789,45.00000000000000000000,5.89500766153591460039,0.70637456402735288030,0.71674977868113531887,0.70637456402735288030
10.34999999999999964473,45.00000000000000000000,5.88523495059662948847,0.70683034087075791163,0.71722229089044098327,0.70683034087075791163
10.35999999999999943157,45.00000000000000000000,5.87546223965730707306,0.70728405285557016668,0.71769272080302448646,0.70728405285557016668
10.36999999999999921840,45.00000000000000000000,5.86568952871790738612,0.70773303201628079417,0.71815836106465646971,0.70773303201628079417
10.38000000000000078160,45.00000000000000000000,5.85591681777850414647,0.70818199860633679332,0.71862400132628856397,0.70818199860633679332
10.39000000000000056843,45.00000000000000000000,5.84614410683910001865,0.70863095262626618620,0.71908964158792054722,0.70863095262626618620
10.40000000000000035527,45.00000000000000000000,5.83637139589969766718,0.70907989407659655079,0.71955528184955253046,0.70907989407659655079
10.41000000000000014211,45.00000000000000000000,5.82659868496029886842,0.70952882295785590916,0.72002092211118451370,0.70952882295785590916
10.41999999999999992895,45.00000000000000000000,5.81682597402089474059,0.70997773927057228338,0.72048656237281649695,0.70997773927057228338
10.42999999999999971578,45.00000000000000000000,5.80705326308149505365,0.71042664301527325144,0.72095220263444848019,0.71042664301527325144
10.43999999999999950262,45.00000000000000000000,5.79728055214209181401,0.71087553419248683539,0.72141784289608046343,0.71087553419248683539
10.44999999999999928946,45.00000000000000000000,5.78750784120269035071,0.71132441280274061324,0.72188348315771244668,0.71132441280274061324
10.46000000000000085265,45.00000000000000000000,5.77773513026328622288,0.71177327884656227397,0.72234912341934454094,0.71177327884656227397
10.47000000000000063949,45.00000000000000000000,5.76796241932388564777,0.71222213232447961762,0.72281476368097652418,0.71222213232447961762
10.48000000000000042633,45.00000000000000000000,5.75818970838448418448,0.71267097323702022216,0.72328040394260850743,0.71267097323702022216
10.49000000000000021316,45.00000000000000000000,5.74841699744508538572,0.71311980158471155455,0.72374604420424049067,0.71311980158471155455
10.50000000000000000000,45.00000000000000000000,5.73864428650568036971,0.71356861736808174790,0.72421168446587247391,0.71356861736808174790
10.50999999999999978684,45.00000000000000000000,5.72887157556627890642,0.71401008091656759103,0.72466987547898931155,0.71401008091656759103
10.51999999999999957367,45.00000000000000000000,5.71909886462687833131,0.71445040821623473359,0.72512692580602922110,0.71445040821623473359
10.52999999999999936051,45.00000000000000000000,5.70932615368747775619,0.71489072319007296308,0.72558397613306924168,0.71489072319007296308
10.53999999999999914735,45.00000000000000000000,5.69955344274807362837,0.71533102583860008750,0.72604102646010926225,0.71533102583860008750
10.55000000000000071054,45.00000000000000000000,5.68978073180866861236,0.71577131616233313771,0.72649807678714928283,0.71577131616233313771
10.56000000000000049738,45.00000000000000000000,5.68000802086926803725,0.71621159416178958868,0.72695512711418930341,0.71621159416178958868
10.57000000000000028422,44.00000000000000000000,5.67582262932066328176,0.71640538645634277426,0.72741217744122932398,0.71640538645634277426
10.58000000000000007105,44.00000000000000000000,5.66605520339601298474,0.71684525864825909824,0.72786922776826934456,0.71684525864825909824
10.58999999999999985789,44.00000000000000000000,5.65628777747136179954,0.71728511824617602333,0.72832627809530936513,0.71728511824617602333
10.59999999999999964473,44.00000000000000000000,5.64652035154670972616,0.71772496525063445016,0.72878332842234927469,0.71772496525063445016
10.60999999999999943157,44.00000000000000000000,5.63675292562205854097,0.71816479966217550146,0.72924037874938929527,0.71816479966217550146
10.61999999999999921840,44.00000000000000000000,5.62698549969740824395,0.71860462148133952276,0.72969742907642931584,0.71860462148133952276
10.63000000000000078160,44.00000000000000000000,5.61721807377275794693,0.71904443070866774779,0.73015447940346933642,0.71904443070866774779
10.64000000000000056843,44.00000000000000000000,5.60745064784810498537,0.71948422734470063311,0.73061152973050935699,0.71948422734470063311
10.65000000000000035527,44.00000000000000000000,5.59768322192345646471,0.71992401138997885734,0.73106858005754937757,0.71992401138997885734
10.66000000000000014211,44.00000000000000000000,5.58791579599880527951,0.72036378284504309910,0.73152563038458939815,0.72036378284504309910
10.66999999999999992895,44.00000000000000000000,5.57814837007415409431,0.72080354171043414802,0.73198268071162930770,0.72080354171043414802
10.67999999999999971578,44.00000000000000000000,5.56838094414950202093,0.72124328798669268270,0.73243973103866932828,0.72124328798669268270
10.68999999999999950262,44.00000000000000000000,5.55861351822485083574,0.72168302167435915973,0.73289678136570934885,0.72168302167435915973
10.69999999999999928946,44.00000000000000000000,5.54884609230020053872,0.72211873702484730142,0.73334976364268400495,0.72211873702484730142
10.71000000000000085265,44.00000000000000000000,5.53907866637554757716,0.72254787276764309567,0.73379607655148404444,0.72254787276764309567
10.72000000000000063949,44.00000000000000000000,5.52931124045089461561,0.72297699622612188186,0.73424238946028408392,0.72297699622612188186
10.73000000000000042633,44.00000000000000000000,5.51954381452624165405,0.72340610740081034979,0.73468870236908401239,0.72340610740081034979
10.74000000000000021316,44.00000000000000000000,5.50977638860159402157,0.72383520629223618847,0.73513501527788405188,0.72383520629223618847
10.75000000000000000000,44.00000000000000000000,5.50000896267694106001,0.72426429290092730895,0.73558132818668409136,0.72426429290092730895
10.75999999999999978684,44.00000000000000000000,5.49024153675228809846,0.72469336722741040102,0.73602764109548401983,0.72469336722741040102
10.76999999999999957367,44.00000000000000000000,5.48047411082763780144,0.72512242927221315369,0.73647395400428405932,0.72512242927221315369
10.77999999999999936051,44.00000000000000000000,5.47070668490298572806,0.72555147903586270086,0.73692026691308398778,0.72555147903586270086
10.78999999999999914735,44.00000000000000000000,5.46093925897833454286,0.72598051651888662050,0.73736657982188402727,0.72598051651888662050
10.80000000000000071054,44.00000000000000000000,5.45117183305368158130,0.72640954172181204651,0.73781289273068406676,0.72640954172181204651
10.81000000000000049738,44.00000000000000000000,5.44140440712902861975,0.72683855464516600176,0.73825920563948410624,0.72683855464516600176
10.82000000000000028422,44.00000000000000000000,5.43163698120437921091,0.72726755528947584217,0.73870551854828403471,0.72726755528947584217
10.83000000000000007105,44.00000000000000000000,5.42186955527972891389,0.72769654365526859063,0.73915183145708407420,0.72769654365526859063
10.83999999999999985789,44.00000000000000000000,5.41210212935508128140,0.72812551974307138103,0.73959814436588400266,0.72812551974307138103
10.84999999999999964473,44.00000000000000000000,5.40233470343042743167,0.72855448355341156930,0.74004445727468404215,0.72855448355341156930
10.85999999999999943157,44.00000000000000000000,5.39256727750577535829,0.72898343508681617831,0.74049077018348397061,0.72898343508681617831
10.86999999999999921840,44.00000000000000000000,5.38279985158112861399,0.72941237434381189786,0.74093708309228401010,0.72941237434381189786
10.88000000000000078160,44.00000000000000000000,5.37303242565647565243,0.72984130132492608389,0.74138339600108404959,0.72984130132492608389
10.89000000000000056843,44.00000000000000000000,5.36326499973182446723,0.73027021603068587030,0.74182970890988408907,0.73027021603068587030
10.90000000000000035527,44.00000000000000000000,5.35351671393298911283,0.73069516235137110804,0.74227287712924927554,0.73069516235137110804
10.91000000000000014211,44.00000000000000000000,5.34374928800833970399,0.73111083982396729564,0.74270576826524925540,0.73111083982396729564
10.91999999999999992895,44.00000000000000000000,5.33398186208368940697,0.73152650540091790354,0.74313865940124923526,0.73152650540091790354
10.92999999999999971578,44.00000000000000000000,5.32421443615903822177,0.73194215908273374538,0.74357155053724921512,0.73194215908273374538
10.93999999999999950262,44.00000000000000000000,5.31444701023438703658,0.73235780086992530169,0.74400444167324919498,0.73235780086992530169
10.94999999999999928946,43.00000000000000000000,5.31074380659718681130,0.73250015292139025735,0.74443733280924928586,0.73250015292139025735
10.96000000000000085265,43.00000000000000000000,5.30098191737360124876,0.73291537028219733152,0.74487022394524926572,0.73291537028219733152
10.97000000000000063949,43.00000000000000000000,5.29122002815001835074,0.73333057548306457285,0.74530311508124935660,0.73333057548306457285
10.98000000000000042633,43.00000000000000000000,5.28145813892643722909,0.73374576852452622067,0.74573600621724933646,0.73374576852452622067
10.99000000000000021316,43.00000000000000000000,5.27169624970285521925,0.73416094940711618122,0.74616889735324931632,0.73416094940711618122
11.00000000000000000000,43.00000000000000000000,5.26193436047927232124,0.73457611813136880485,0.74660178848924929618,0.73457611813136880485
11.00999999999999978684,43.00000000000000000000,5.25217247125568942323,0.73499127469781833089,0.74703467962524927604,0.73499127469781833089
11.01999999999999957367,43.00000000000000000000,5.24241058203210741340,0.73540641910699833250,0.74746757076124925590,0.73540641910699833250
11.02999999999999936051,43.00000000000000000000,5.23264869280852273903,0.73582155135944316005,0.74790046189724923575,0.73582155135944316005
11.03999999999999914735,43.00000000000000000000,5.22288680358493895284,0.73623667145568671977,0.74833335303324921561,0.73623667145568671977
11.05000000000000071054,43.00000000000000000000,5.21312491436135516665,0.73665177939626291792,0.74876624416924930649,0.73665177939626291792
11.06000000000000049738,43.00000000000000000000,5.20337565890606779107,0.73706613381814933827,0.74919896373388072952,0.73706613381814933827
11.07000000000000028422,43.00000000000000000000,5.19377298728483260959,0.73746638263076236264,0.74962411455380328906,0.73746638263076236264
11.08000000000000007105,43.00000000000000000000,5.18401304226265935426,0.73786517482108082699,0.75004055167009231475,0.73786517482108082699
11.08999999999999985789,43.00000000000000000000,5.17425313285845867028,0.73826395362255448074,0.75045698878638134044,0.73826395362255448074
11.09999999999999964473,43.00000000000000000000,5.16449258772254182759,0.73866264416273907933,0.75087331880077523572,0.73866264416273907933
11.10999999999999943157,43.00000000000000000000,5.15473069849895981775,0.73906117146112759730,0.75128943272077530757,0.73906117146112759730
11.11999999999999921840,43.00000000000000000000,5.14496880927537869610,0.73945968709104670236,0.75170554664077526841,0.73945968709104670236
11.13000000000000078160,43.00000000000000000000,5.13520692005179313355,0.73985819105300898446,0.75212166056077534027,0.73985819105300898446
11.14000000000000056843,43.00000000000000000000,5.12544503082821201190,0.74025668334752692257,0.75253777448077530110,0.74025668334752692257
11.15000000000000035527,43.00000000000000000000,5.11568314160463000206,0.74065516397511277358,0.75295388840077526194,0.74065516397511277358
11.16000000000000014211,43.00000000000000000000,5.10592125238104888041,0.74105363293627901644,0.75337000232077533379,0.74105363293627901644
11.16999999999999992895,43.00000000000000000000,5.09615936315746598240,0.74145209023153790806,0.75378611624077529463,0.74145209023153790806
11.17999999999999971578,43.00000000000000000000,5.08639747393388397256,0.74185053586140170534,0.75420223016077525546,0.74185053586140170534
11.18999999999999950262,43.00000000000000000000,5.07663558471030107455,0.74224896982638310927,0.75461834408077532732,0.74224896982638310927
11.19999999999999928946,43.00000000000000000000,5.06687371973173572570,0.74264573563581459670,0.75503277500531706945,0.74264573563581459670
11.21000000000000085265,43.00000000000000000000,5.05711204765718669307,0.74302931386532466984,0.75543381895881722699,0.74302931386532466984
11.22000000000000063949,43.00000000000000000000,5.04735037567823674465,0.74341288085109358263,0.75583486291231738452,0.74341288085109358263
11.23000000000000042633,43.00000000000000000000,5.03758870379515144577,0.74379643659359673258,0.75623590686581754206,0.74379643659359673258
11.24000000000000021316,43.00000000000000000000,5.02782703200820613176,0.74417998109330874001,0.75663695081931769959,0.74417998109330874001
11.25000000000000000000,43.00000000000000000000,5.01806536031767613792,0.74456351435070422529,0.75703799477281785713,0.74456351435070422529
11.25999999999999978684,43.00000000000000000000,5.00830368872383324685,0.74494703636625836385,0.75743903872631801466,0.74494703636625836385
11.26999999999999957367,43.00000000000000000000,4.99854201722695723475,0.74533054714044533196,0.75784008267981817220,0.74533054714044533196
11.27999999999999936051,43.00000000000000000000,4.98878029895018393347,0.74571279997169770404,0.75823985680340844073,0.74571279997169770404
11.28999999999999914735,43.00000000000000000000,4.97901840972660281182,0.74609049431019214271,0.75863499920340848881,0.74609049431019214271
11.30000000000000071054,43.00000000000000000000,4.96925652050301902563,0.74646817759309924689,0.75903014160340853689,0.74646817759309924689
11.31000000000000049738,43.00000000000000000000,4.95949463127943523943,0.74684584982090473915,0.75942528400340858497,0.74684584982090473915
11.32000000000000028422,43.00000000000000000000,4.94973274205585500596,0.74722351099409356490,0.75982042640340852202,0.74722351099409356490
11.33000000000000007105,43.00000000000000000000,4.93997085317978612551,0.74759992184253265535,0.76021430863859318361,0.74759992184253265535
11.33999999999999985789,43.00000000000000000000,4.93020896725602852939,0.74796579398221885171,0.76059748552814199218,0.74796579398221885171
11.34999999999999964473,43.00000000000000000000,4.92044708133243613446,0.74833165541299617729,0.76098066241769080076,0.74833165541299617729
11.35999999999999943157,43.00000000000000000000,4.91068519540901782250,0.74869750613533425643,0.76136383930723960933,0.74869750613533425643
11.36999999999999921840,43.00000000000000000000,4.90092330948576471172,0.74906334614970349062,0.76174701619678830689,0.74906334614970349062
11.38000000000000078160,42.00000000000000000000,4.89777550659993465842,0.74912466291461143886,0.76213019308633722648,0.74912466291461143886
11.39000000000000056843,42.00000000000000000000,4.88801942756098828369,0.74949006996253419999,0.76251336997588603506,0.74949006996253419999
11.40000000000000035527,42.00000000000000000000,4.87826334852221243921,0.74985546605959563227,0.76289654686543484363,0.74985546605959563227
11.41000000000000014211,42.00000000000000000000,4.86850726948360978952,0.75022085120628778654,0.76327972375498365221,0.75022085120628778654
11.41999999999999992895,42.00000000000000000000,4.85875119044518122280,0.75058622540310293569,0.76366290064453234976,0.75058622540310293569
11.42999999999999971578,42.00000000000000000000,4.84899511140692762723,0.75095158865053335262,0.76404607753408115833,0.75095158865053335262
11.43999999999999950262,42.00000000000000000000,4.83923903236884722645,0.75131694094907119919,0.76442925442362996691,0.75131694094907119919
11.44999999999999928946,42.00000000000000000000,4.82948295333094179682,0.75168228229920841521,0.76481243131317877548,0.75168228229920841521
11.46000000000000085265,42.00000000000000000000,4.81972687429320689745,0.75204761270143749563,0.76519560820272758406,0.75204761270143749563
11.47000000000000063949,42.00000000000000000000,4.80997079525564696922,0.75241293215625026924,0.76557878509227639263,0.75241293215625026924
11.48000000000000042633,42.00000000000000000000,4.80021471395347099076,0.75276886520669328284,0.76595242222150394795,0.75276886520669328284
11.49000000000000021316,42.00000000000000000000,4.79045863153334838813,0.75312015963700562615,0.76632135022150393855,0.75312015963700562615
11.50000000000000000000,42.00000000000000000000,4.78072746296585737724,0.75346631407259079261,0.76668623199633034737,0.75346631407259079261
11.50999999999999978684,42.00000000000000000000,4.77097138391134123481,0.75381132975969389332,0.76704879304285833452,0.75381132975969389332
11.51999999999999957367,42.00000000000000000000,4.76121530485698851720,0.75415633510891855185,0.76741135408938632168,0.75415633510891855185
11.52999999999999936051,42.00000000000000000000,4.75145922580279478353,0.75450133012072928551,0.76777391513591430883,0.75450133012072928551
11.53999999999999914735,42.00000000000000000000,4.74170314674875914562,0.75484631479559094469,0.76813647618244229598,0.75484631479559094469
11.55000000000000071054,42.00000000000000000000,4.73194706769488337983,0.75519128913396771363,0.76849903722897028313,0.75519128913396771363
11.56000000000000049738,42.00000000000000000000,4.72219098864116393344,0.75553625313632444271,0.76886159827549827028,0.75553625313632444271
11.57000000000000028422,42.00000000000000000000,4.71243490958760702370,0.75588120680312564925,0.76922415932202636846,0.75588120680312564925
11.58000000000000007105,42.00000000000000000000,4.70267883053420909789,0.75622615013483540647,0.76958672036855435561,0.75622615013483540647
11.58999999999999985789,42.00000000000000000000,4.69292275148096837967,0.75657108313191867577,0.76994928141508234276,0.75657108313191867577
11.59999999999999964473,42.00000000000000000000,4.68316667242789019809,0.75691600579483953037,0.77031184246161032991,0.75691600579483953037
11.60999999999999943157,42.00000000000000000000,4.67341059337496744774,0.75726091812406248760,0.77067440350813831706,0.75726091812406248760
11.61999999999999921840,42.00000000000000000000,4.66365451432220368133,0.75760582012005217578,0.77103696455466630422,0.75760582012005217578
11.63000000000000078160,42.00000000000000000000,4.65389843526959978703,0.75795071178327255712,0.77139952560119440239,0.75795071178327255712
11.64000000000000056843,42.00000000000000000000,4.64414235621715665303,0.75829559311418792689,0.77176208664772238954,0.75829559311418792689
11.65000000000000035527,42.00000000000000000000,4.63438627716487605568,0.75864046411326258035,0.77212464769425037669,0.75864046411326258035
11.66000000000000014211,42.00000000000000000000,4.62463019811275266591,0.75898532478096114584,0.77248720874077836385,0.75898532478096114584
11.66999999999999992895,42.00000000000000000000,4.61487411906078559554,0.75933017511774758557,0.77284976978730635100,0.75933017511774758557
11.67999999999999971578,42.00000000000000000000,4.60511804000898106182,0.75967501512408608377,0.77321233083383433815,0.75967501512408608377
11.68999999999999950262,42.00000000000000000000,4.59538671289694722333,0.76001715463307550902,0.77357332947720203187,0.76001715463307550902
11.69999999999999928946,42.00000000000000000000,4.58580240657715698660,0.76033457205103049947,0.77391616270703023073,0.76033457205103049947
11.71000000000000085265,42.00000000000000000000,4.57604632760116203372,0.76065616993486562247,0.77425510143343023728,0.76065616993486562247
11.72000000000000063949,42.00000000000000000000,4.56629024862519106165,0.76097775818550705829,0.77459404015983024383,0.76097775818550705829
11.73000000000000042633,42.00000000000000000000,4.55653416964924939947,0.76129933680338746083,0.77493297888623025038,0.76129933680338746083
11.74000000000000021316,42.00000000000000000000,4.54677809067332905357,0.76162090578893992809,0.77527191761263025693,0.76162090578893992809
11.75000000000000000000,42.00000000000000000000,4.53702201169743091214,0.76194246514259722503,0.77561085633903026348,0.76194246514259722503
11.75999999999999978684,42.00000000000000000000,4.52726593272156296877,0.76226401486479167247,0.77594979506543027004,0.76226401486479167247
11.76999999999999957367,42.00000000000000000000,4.51750985374571545350,0.76258555495595647944,0.77628873379183027659,0.76258555495595647944
11.77999999999999936051,42.00000000000000000000,4.50775377476989458359,0.76290708541652374475,0.77662767251823017212,0.76290708541652374475
11.78999999999999914735,42.00000000000000000000,4.49799769579410035902,0.76322860624692656639,0.77696661124463017867,0.76322860624692656639
11.80000000000000071054,42.00000000000000000000,4.48824161681832389803,0.76355011744759793135,0.77730554997103029624,0.76355011744759793135
11.81000000000000049738,42.00000000000000000000,4.47848553784257763510,0.76387161901896971639,0.77764448869743030279,0.76387161901896971639
11.82000000000000028422,42.00000000000000000000,4.46872945886685446482,0.76419311096147501949,0.77798342742383030934,0.76419311096147501949
11.83000000000000007105,42.00000000000000000000,4.45897337989115261081,0.76451459327554627254,0.77832236615023031590,0.76451459327554627254
11.83999999999999985789,42.00000000000000000000,4.44921730091548006669,0.76483606596161557434,0.77866130487663021142,0.76483606596161557434
11.84999999999999964473,42.00000000000000000000,4.43946122193983239157,0.76515752902011613390,0.77900024360303021798,0.76515752902011613390
11.85999999999999943157,42.00000000000000000000,4.42970514296420692091,0.76547898245148016105,0.77933918232943022453,0.76547898245148016105
11.86999999999999921840,42.00000000000000000000,4.41994906398860365471,0.76580042625614030971,0.77967812105583023108,0.76580042625614030971
11.88000000000000078160,42.00000000000000000000,4.41019298501302792204,0.76612186043452834561,0.78001705978223023763,0.76612186043452834561
11.89000000000000056843,42.00000000000000000000,4.40043690603747972290,0.76644328498707714470,0.78035599850863024418,0.76644328498707714470
11.90000000000000035527,41.00000000000000000000,4.39794819673309511643,0.76642203160001487472,0.78069416049074857877,0.76642203160001487472
11.91000000000000014211,41.00000000000000000000,4.38837117481556582277,0.76672429297278188454,0.78102231972615199229,0.76672429297278188454
11.91999999999999992895,41.00000000000000000000,4.37888277656573787766,0.76701836176316540161,0.78134639786570780906,0.76701836176316540161
11.92999999999999971578,41.00000000000000000000,4.36939486836313850660,0.76731238902369169885,0.78167047600526373685,0.76731238902369169885
11.93999999999999950262,41.00000000000000000000,4.35973567397858374761,0.76760677125776577423,0.78198671706610756171,0.76760677125776577423
11.94999999999999928946,41.00000000000000000000,4.34998568945299268762,0.76790134877539084624,0.78229881224690756003,0.76790134877539084624
11.96000000000000085265,41.00000000000000000000,4.34023570492740162763,0.76819591725646707570,0.78261090742770755835,0.76819591725646707570
11.97000000000000063949,41.00000000000000000000,4.33048572040181056764,0.76849047670141046318,0.78292300260850755667,0.76849047670141046318
11.98000000000000042633,41.00000000000000000000,4.32073573587622217218,0.76878502711063634312,0.78323509778930755498,0.76878502711063634312
11.99000000000000021316,41.00000000000000000000,4.31098575135063732944,0.76907956848456071608,0.78354719297010755330,0.76907956848456071608
12.00000000000000000000,41.00000000000000000000,4.30123576682505159852,0.76937410082359936059,0.78385928815090755162,0.76937410082359936059
12.00999999999999978684,41.00000000000000000000,4.29148578229946942031,0.76966862412816772210,0.78417138333170754994,0.76966862412816772210
12.01999999999999957367,41.00000000000000000000,4.28173579777388635392,0.76996313839868180118,0.78448347851250754825,0.76996313839868180118
12.02999999999999936051,41.00000000000000000000,4.27198581324830772843,0.77025764363555693226,0.78479557369330754657,0.77025764363555693226
12.03999999999999914735,41.00000000000000000000,4.26223582872272999111,0.77055213983920911591,0.78510766887410754489,0.77055213983920911591
12.05000000000000071054,41.00000000000000000000,4.25248584419715136562,0.77084662701005368657,0.78541976405490754320,0.77084662701005368657
12.06000000000000049738,41.00000000000000000000,4.24273585967157806920,0.77114110514850597866,0.78573185923570754152,0.77114110514850597866
12.07000000000000028422,41.00000000000000000000,4.23298587514600477277,0.77143557425498199276,0.78604395441650753984,0.77143557425498199276
12.08000000000000007105,41.00000000000000000000,4.22323589062043147635,0.77173003432989739636,0.78635604959730753816,0.77173003432989739636
12.08999999999999985789,41.00000000000000000000,4.21348590609486173264,0.77202448537366707981,0.78666814477810753647,0.77202448537366707981
12.09999999999999964473,41.00000000000000000000,4.20374121233095277006,0.77231317928321696620,0.78697463811913292986,0.77231317928321696620
12.10999999999999943157,41.00000000000000000000,4.19400184497038974740,0.77259620944645224228,0.78727562651450544440,0.77259620944645224228
12.11999999999999921840,41.00000000000000000000,4.18426264988463003647,0.77287922239447104378,0.78757661490987806996,0.77287922239447104378
12.13000000000000078160,41.00000000000000000000,4.17452363103425394542,0.77316221793131678641,0.78787760330525058450,0.77316221793131678641
12.14000000000000056843,41.00000000000000000000,4.16478479249237842907,0.77344519585543414220,0.78817859170062321006,0.77344519585543414220
12.15000000000000035527,41.00000000000000000000,4.15504613844822578983,0.77372815595948896128,0.78847958009599572460,0.77372815595948896128
12.16000000000000014211,41.00000000000000000000,4.14530767321079274268,0.77401109803018541822,0.78878056849136823914,0.77401109803018541822
12.16999999999999992895,41.00000000000000000000,4.13556940121262428534,0.77429402184807638587,0.78908155688674075368,0.77429402184807638587
12.17999999999999971578,41.00000000000000000000,4.12582406308333027312,0.77456777342634020034,0.78937286490150582186,0.77456777342634020034
12.18999999999999950262,41.00000000000000000000,4.11607407795577984189,0.77483250211506604632,0.78965476109350585254,0.77483250211506604632
12.19999999999999928946,41.00000000000000000000,4.10632409282823207519,0.77509722268594627437,0.78993665728550588323,0.77509722268594627437
12.21000000000000085265,41.00000000000000000000,4.09657410770068075578,0.77536193513935447452,0.79021855347750591392,0.77536193513935447452
12.22000000000000063949,41.00000000000000000000,4.08682412257313387727,0.77562663947566412581,0.79050044966950583358,0.77562663947566412581
12.23000000000000042633,41.00000000000000000000,4.07707413744558433422,0.77589133569524826317,0.79078234586150586427,0.77589133569524826317
12.24000000000000021316,41.00000000000000000000,4.06732415231803567934,0.77615602379848058767,0.79106424205350589496,0.77615602379848058767
12.25000000000000000000,41.00000000000000000000,4.05757416719048613629,0.77642070378573402323,0.79134613824550592565,0.77642070378573402323
12.25999999999999978684,41.00000000000000000000,4.04782418206293748142,0.77668537565738227091,0.79162803443750595633,0.77668537565738227091
12.26999999999999957367,41.00000000000000000000,4.03807419693538882655,0.77695003941379825463,0.79190993062950598702,0.77695003941379825463
12.27999999999999936051,41.00000000000000000000,4.02832490521672248462,0.77721324755471776768,0.79219038511006079073,0.77721324755471776768
12.28999999999999914735,41.00000000000000000000,4.01857777453672859735,0.77747194937202934728,0.79246635961590139452,0.77747194937202934728
12.30000000000000071054,41.00000000000000000000,4.00883065409261618584,0.77773064267884339795,0.79274233412174210933,0.77773064267884339795
12.31000000000000049738,41.00000000000000000000,3.99908354393716658493,0.77798932747255089559,0.79301830862758271312,0.77798932747255089559
12.32000000000000028422,41.00000000000000000000,3.98933644412367627297,0.77824800375051506052,0.79329428313342342793,0.77824800375051506052
12.33000000000000007105,41.00000000000000000000,3.97958935470596397721,0.77850667151007091338,0.79357025763926403172,0.77850667151007091338
12.33999999999999985789,41.00000000000000000000,3.96984227573838532876,0.77876533074852460903,0.79384623214510463551,0.77876533074852460903
12.34999999999999964473,41.00000000000000000000,3.96009520727583552713,0.77902398146315376959,0.79412220665094523930,0.77902398146315376959
12.35999999999999943157,41.00000000000000000000,3.95034814937375111654,0.77928262365120637423,0.79439818115678595412,0.77928262365120637423
12.36999999999999921840,41.00000000000000000000,3.94060110208811797960,0.77954125730990075915,0.79467415566262655791,0.77954125730990075915
12.38000000000000078160,41.00000000000000000000,3.93085406547548776857,0.77979988243642528456,0.79495013016846727272,0.77979988243642528456
12.39000000000000056843,41.00000000000000000000,3.92110703959297390853,0.78005849902793777950,0.79522610467430787651,0.78005849902793777950
12.40000000000000035527,41.00000000000000000000,3.91136002449825426197,0.78031710708156565293,0.79550207918014848030,0.78031710708156565293
12.41000000000000014211,41.00000000000000000000,3.90161302024959288914,0.78057570659440533856,0.79577805368598919511,0.78057570659440533856
12.41999999999999992895,41.00000000000000000000,3.89186602690583560715,0.78083429756352074058,0.79605402819182979890,0.78083429756352074058
12.42999999999999971578,41.00000000000000000000,3.88239564773058543068,0.78106043257261137391,0.79631042505700211365,0.78106043257261137391
12.43999999999999950262,41.00000000000000000000,3.87264838637339181560,0.78129272951883299569,0.79655959896691574951,0.78129272951883299569
12.44999999999999928946,41.00000000000000000000,3.86290112630664594917,0.78152501920519623635,0.79680877287682927435,0.78152501920519623635
12.46000000000000085265,41.00000000000000000000,3.85315386753940947173,0.78175730163154966146,0.79705794678674291021,0.78175730163154966146
12.47000000000000063949,41.00000000000000000000,3.84340661008079109706,0.78198957679773839491,0.79730712069665654607,0.78198957679773839491
12.48000000000000042633,41.00000000000000000000,3.83365935393989953894,0.78222184470360700548,0.79755629460657018193,0.78222184470360700548
12.49000000000000021316,41.00000000000000000000,3.82391209912588436737,0.78245410534899795252,0.79780546851648370676,0.78245410534899795252
12.50000000000000000000,41.00000000000000000000,3.81416484564789604050,0.78268635873375347334,0.79805464242639734262,0.78268635873375347334
12.50999999999999978684,41.00000000000000000000,3.80441759351512676091,0.78291860485771203049,0.79830381633631097849,0.78291860485771203049
12.51999999999999957367,41.00000000000000000000,3.79467034273677672473,0.78315084372071253060,0.79855299024622450332,0.78315084372071253060
12.52999999999999936051,41.00000000000000000000,3.78492309332207588213,0.78338307532259121579,0.79880216415613813918,0.78338307532259121579
12.53999999999999914735,41.00000000000000000000,3.77517584528027194679,0.78361529966318310692,0.79905133806605166402,0.78361529966318310692
12.55000000000000071054,41.00000000000000000000,3.76542859862064194232,0.78384751674232155949,0.79930051197596529988,0.78384751674232155949
12.56000000000000049738,41.00000000000000000000,3.75568135335247887951,0.78407972655983815269,0.79954968588587893574,0.78407972655983815269
12.57000000000000028422,41.00000000000000000000,3.74593410948509930591,0.78431192911556346647,0.79979885979579257160,0.78431192911556346647
12.58000000000000007105,40.00000000000000000000,3.74429452045017230333,0.78415447131606219600,0.80004803370570609644,0.78415447131606219600
12.58999999999999985789,40.00000000000000000000,3.73455375963599101041,0.78438623869222634521,0.80029720761561973230,0.78438623869222634521
12.59999999999999964473,40.00000000000000000000,3.72481300028732764673,0.78461799863698844515,0.80054638152553336816,0.78461799863698844515
12.60999999999999943157,40.00000000000000000000,3.71507224241383804397,0.78484975115017618919,0.80079555543544689300,0.78484975115017618919
12.61999999999999921840,40.00000000000000000000,3.70533148602519846193,0.78508149623161560537,0.80104472934536052886,0.78508149623161560537
12.63000000000000078160,40.00000000000000000000,3.69558924509361874655,0.78531287553964679304,0.80129346468397522063,0.78531287553964679304
12.64000000000000056843,40.00000000000000000000,3.68584567093053028231,0.78554392596880595612,0.80154180644397521327,0.78554392596880595612
12.65000000000000035527,40.00000000000000000000,3.67610209676744625895,0.78577496913998001737,0.80179014820397520591,0.78577496913998001737
12.66000000000000014211,40.00000000000000000000,3.66635852260436401195,0.78600600505351125857,0.80203848996397519855,0.78600600505351125857
12.66999999999999992895,40.00000000000000000000,3.65661494844128709403,0.78623703370974162841,0.80228683172397519119,0.78623703370974162841
12.67999999999999971578,40.00000000000000000000,3.64700751295220948478,0.78645263680959975883,0.80252613186071319884,0.78645263680959975883
12.68999999999999950262,40.00000000000000000000,3.63761179973268067300,0.78664456612969024807,0.80275169375842025943,0.78664456612969024807
12.69999999999999928946,40.00000000000000000000,3.62821709145875148650,0.78683643281657522639,0.80297725565612743104,0.78683643281657522639
12.71000000000000085265,40.00000000000000000000,3.61868928910658871345,0.78703291899224325778,0.80320099965768343431,0.78703291899224325778
12.72000000000000063949,40.00000000000000000000,3.60894661691494800237,0.78723689470691415870,0.80342182678344342683,0.78723689470691415870
12.73000000000000042633,40.00000000000000000000,3.59920394534292986677,0.78744086396290147167,0.80364265390920341936,0.78744086396290147167
12.74000000000000021316,40.00000000000000000000,3.58946127439137629977,0.78764482676044633713,0.80386348103496341189,0.78764482676044633713
12.75000000000000000000,40.00000000000000000000,3.57971860406113284725,0.78784878309979067268,0.80408430816072340441,0.78784878309979067268
12.75999999999999978684,40.00000000000000000000,3.56997593435304683140,0.78805273298117495262,0.80430513528648339694,0.78805273298117495262
12.76999999999999957367,40.00000000000000000000,3.56023326526796290992,0.78825667640484065046,0.80452596241224338947,0.78825667640484065046
12.77999999999999936051,40.00000000000000000000,3.55049059680673373407,0.78846061337102879563,0.80474678953800338199,0.78846061337102879563
12.78999999999999914735,40.00000000000000000000,3.54074792897020662608,0.78866454387997997344,0.80496761666376337452,0.78866454387997997344
12.80000000000000071054,40.00000000000000000000,3.53100526175923734584,0.78886846793193465821,0.80518844378952336704,0.78886846793193465821
12.81000000000000049738,40.00000000000000000000,3.52126259517468165328,0.78907238552713365731,0.80540927091528335957,0.78907238552713365731
12.82000000000000028422,40.00000000000000000000,3.51151992921739619646,0.78927629666581711199,0.80563009804104335210,0.78927629666581711199
12.83000000000000007105,40.00000000000000000000,3.50177726388823673531,0.78948020134822527449,0.80585092516680334462,0.78948020134822527449
12.83999999999999985789,40.00000000000000000000,3.49203459918806391471,0.78968409957459850812,0.80607175229256333715,0.78968409957459850812
12.84999999999999964473,40.00000000000000000000,3.48229193511774282044,0.78988799134517617695,0.80629257941832332968,0.78988799134517617695
12.85999999999999943157,40.00000000000000000000,3.47254927167813232103,0.79009187666019842222,0.80651340654408332220,0.79009187666019842222
12.86999999999999921840,40.00000000000000000000,3.46280660887010283133,0.79029575551990494109,0.80673423366984331473,0.79029575551990494109
12.88000000000000078160,40.00000000000000000000,3.45306394669451277579,0.79049962792453531968,0.80695506079560341828,0.79049962792453531968
12.89000000000000056843,40.00000000000000000000,3.44332128515224233922,0.79070349387432836696,0.80717588792136341080,0.79070349387432836696
12.90000000000000035527,40.00000000000000000000,3.43357862424415172242,0.79090735336952411316,0.80739671504712340333,0.79090735336952411316
12.91000000000000014211,40.00000000000000000000,3.42383570207265064411,0.79110864037124972725,0.80761490964462956388,0.79110864037124972725
12.91999999999999992895,40.00000000000000000000,3.41409212819942142758,0.79130353364419747653,0.80782655124462954266,0.79130353364419747653
12.92999999999999971578,40.00000000000000000000,3.40443193099032548332,0.79149150038829552134,0.80803525231562611797,0.79149150038829552134
12.93999999999999950262,40.00000000000000000000,3.39499280625368760056,0.79166113605480969984,0.80823618515287110053,0.79166113605480969984
12.94999999999999928946,40.00000000000000000000,3.38555496890729079595,0.79183069766910396670,0.80843711799011597208,0.79183069766910396670
12.96000000000000085265,40.00000000000000000000,3.37611844174741237978,0.79200018409353700743,0.80863805082736095464,0.79200018409353700743
12.97000000000000063949,40.00000000000000000000,3.36668324788214601284,0.79216959417459442694,0.80883898366460593721,0.79216959417459442694
12.98000000000000042633,40.00000000000000000000,3.35724941066650783839,0.79233892674602390827,0.80903991650185080875,0.79233892674602390827
12.99000000000000021316,40.00000000000000000000,3.34781695365000553366,0.79250818063137085101,0.80924084933909568029,0.79250818063137085101
13.00000000000000000000,40.00000000000000000000,3.33838590053488326603,0.79267735464599720085,0.80944178217634066286,0.79267735464599720085
13.00999999999999978684,40.00000000000000000000,3.32883759060215966841,0.79284864004747279687,0.80963907272909063639,0.79284864004747279687
13.01999999999999957367,40.00000000000000000000,3.31909450022423335724,0.79302350268536769828,0.80983037195469065317,0.79302350268536769828
13.02999999999999936051,40.00000000000000000000,3.30935141002446231440,0.79319835981575514960,0.81002167118029066994,0.79319835981575514960
13.03999999999999914735,40.00000000000000000000,3.29960832000298065481,0.79337321143888261954,0.81021297040589068672,0.79337321143888261954
13.05000000000000071054,40.00000000000000000000,3.28986523015991538799,0.79354805755499802089,0.81040426963149070350,0.79354805755499802089
13.06000000000000049738,40.00000000000000000000,3.28012214049539574390,0.79372289816434904441,0.81059556885709072027,0.79372289816434904441
13.07000000000000028422,40.00000000000000000000,3.27037905100955272886,0.79389773326718315882,0.81078686808269062603,0.79389773326718315882
13.08000000000000007105,40.00000000000000000000,3.26063596170251335238,0.79407256286374860998,0.81097816730829064280,0.79407256286374860998
13.08999999999999985789,40.00000000000000000000,3.25089287257441039714,0.79424738695429264457,0.81116946653389065958,0.79424738695429264457
13.09999999999999964473,40.00000000000000000000,3.24114978362537398127,0.79442220553906306435,0.81136076575949067635,0.79442220553906306435
13.10999999999999943157,40.00000000000000000000,3.23140669485553111429,0.79459701861830733804,0.81155206498509069313,0.79459701861830733804
13.11999999999999921840,40.00000000000000000000,3.22166360626501413478,0.79477182619227304539,0.81174336421069059888,0.79477182619227304539
13.13000000000000078160,40.00000000000000000000,3.21192051785395138452,0.79494662826120787713,0.81193466343629072668,0.79494662826120787713
13.14000000000000056843,40.00000000000000000000,3.20217742962247564620,0.79512142482535919097,0.81212596266189063243,0.79512142482535919097
13.15000000000000035527,40.00000000000000000000,3.19243434157072014656,0.79529621588497467766,0.81231726188749064921,0.79529621588497467766
13.16000000000000014211,40.00000000000000000000,3.18269125369881100696,0.79547100144030158386,0.81250856111309066598,0.79547100144030158386
13.16999999999999992895,40.00000000000000000000,3.17300503535695366253,0.79564030343789904354,0.81269709283865732008,0.79564030343789904354
13.17999999999999971578,40.00000000000000000000,3.16330578027445019629,0.79579788590136257831,0.81287301178637028087,0.79579788590136257831
13.18999999999999950262,40.00000000000000000000,3.15360718981248355774,0.79595543019745007562,0.81304893073408335269,0.79595543019745007562
13.19999999999999928946,40.00000000000000000000,3.14390927723922786186,0.79611293566276009059,0.81322484968179631348,0.79611293566276009059
13.21000000000000085265,40.00000000000000000000,3.13421205612631759152,0.79627040161865403345,0.81340076862950938530,0.79627040161865403345
13.22000000000000063949,40.00000000000000000000,3.12451554035589218472,0.79642782737090023204,0.81357668757722245712,0.79642782737090023204
13.23000000000000042633,40.00000000000000000000,3.11481974412776008165,0.79658521220931211015,0.81375260652493541791,0.79658521220931211015
13.24000000000000021316,40.00000000000000000000,3.10512468196676127974,0.79674255540737626280,0.81392852547264848972,0.79674255540737626280
13.25000000000000000000,40.00000000000000000000,3.09543036873029375755,0.79689985622187142766,0.81410444442036145052,0.79689985622187142766
13.25999999999999978684,40.00000000000000000000,3.08573681961602375168,0.79705711389248001808,0.81428036336807452233,0.79705711389248001808
13.26999999999999957367,40.00000000000000000000,3.07604405016980786414,0.79721432764138588922,0.81445628231578748313,0.79721432764138588922
13.27999999999999936051,40.00000000000000000000,3.06635207629382788852,0.79737149667286544297,0.81463220126350055494,0.79737149667286544297
13.28999999999999914735,40.00000000000000000000,3.05666091425496944112,0.79752862017286174634,0.81480812021121351574,0.79752862017286174634
13.30000000000000071054,40.00000000000000000000,3.04697058069345771969,0.79768569730855065636,0.81498403915892658755,0.79768569730855065636
13.31000000000000049738,40.00000000000000000000,3.03728109263181389466,0.79784272722788673882,0.81515995810663965937,0.79784272722788673882
13.32000000000000028422,40.00000000000000000000,3.02760768969301352627,0.79799564739497552690,0.81533248635597854737,0.79799564739497552690
13.33000000000000007105,40.00000000000000000000,3.01822737542990093829,0.79812443651534092925,0.81549498512747875534,0.79812443651534092925
13.33999999999999985789,40.00000000000000000000,3.00848443484478833554,0.79826955323228154793,0.81565608536427869346,0.79826955323228154793
13.34999999999999964473,40.00000000000000000000,2.99874149448568561027,0.79841466537469985010,0.81581718560107874261,0.79841466537469985010
13.35999999999999943157,40.00000000000000000000,2.98899855435276062821,0.79855977294279711920,0.81597828583787868073,0.79855977294279711920
13.36999999999999921840,40.00000000000000000000,2.97925561444618214324,0.79870487593677497173,0.81613938607467872988,0.79870487593677497173
13.38000000000000078160,40.00000000000000000000,2.96951267476611890928,0.79884997435683480216,0.81630048631147877902,0.79884997435683480216
13.39000000000000056843,40.00000000000000000000,2.95976973531274323292,0.79899506820317789391,0.81646158654827871715,0.79899506820317789391
13.40000000000000035527,40.00000000000000000000,2.95002679608621987128,0.79914015747600608552,0.81662268678507876629,0.79914015747600608552
13.41000000000000014211,40.00000000000000000000,2.94028385708672201915,0.79928524217552021636,0.81678378702187870442,0.79928524217552021636
13.41999999999999992895,40.00000000000000000000,2.93054091831441798632,0.79943032230192201393,0.81694488725867875356,0.79943032230192201393
13.42999999999999971578,40.00000000000000000000,2.92080182612199701353,0.79957361061385934242,0.81710435328400321531,0.79957361061385934242
13.43999999999999950262,40.00000000000000000000,2.91108296594380888678,0.79970752767323971533,0.81725525834218426535,0.79970752767323971533
13.44999999999999928946,40.00000000000000000000,2.90136425023547239732,0.79984143306070065726,0.81740616340036542642,0.79984143306070065726
13.46000000000000085265,40.00000000000000000000,2.89164568230005736282,0.79997532661169767909,0.81755706845854658749,0.79997532661169767909
13.47000000000000063949,40.00000000000000000000,2.88192726548287048161,0.80010920815952468743,0.81770797351672763753,0.80010920815952468743
13.48000000000000042633,40.00000000000000000000,2.87220900317306915284,0.80024307753523171716,0.81785887857490879860,0.80024307753523171716
13.49000000000000021316,40.00000000000000000000,2.86249089880534235419,0.80037693456754133159,0.81800978363308995966,0.80037693456754133159
13.50000000000000000000,40.00000000000000000000,2.85277295586158397001,0.80051077908276557782,0.81816068869127100971,0.80051077908276557782
13.50999999999999978684,40.00000000000000000000,2.84305517787261363694,0.80064461090472005544,0.81831159374945217078,0.80064461090472005544
13.51999999999999957367,40.00000000000000000000,2.83333756841989670150,0.80077842985463698611,0.81846249880763322082,0.80077842985463698611
13.52999999999999936051,40.00000000000000000000,2.82362013113730636604,0.80091223575107883814,0.81861340386581438189,0.80091223575107883814
13.53999999999999914735,40.00000000000000000000,2.81390286971291025964,0.80104602840984706624,0.81876430892399554295,0.80104602840984706624
13.55000000000000071054,40.00000000000000000000,2.80418578789078942748,0.80117980764389251647,0.81891521398217659300,0.80117980764389251647
13.56000000000000049738,40.00000000000000000000,2.79446888947288352156,0.80131357326322261159,0.81906611904035775407,0.80131357326322261159
13.57000000000000028422,40.00000000000000000000,2.78475217832087684755,0.80144732507480598294,0.81921702409853891513,0.80144732507480598294
13.58000000000000007105,40.00000000000000000000,2.77503565835811283335,0.80158106288247776838,0.81936792915671996518,0.80158106288247776838
13.58999999999999985789,40.00000000000000000000,2.76531933357154713349,0.80171478648684113555,0.81951883421490112624,0.80171478648684113555
13.59999999999999964473,40.00000000000000000000,2.75560320801374780686,0.80184849568516702867,0.81966973927308217629,0.80184849568516702867
13.60999999999999943157,40.00000000000000000000,2.74588728580492835718,0.80198219027129191705,0.81982064433126333736,0.80198219027129191705
13.61999999999999921840,40.00000000000000000000,2.73617157113501896504,0.80211587003551443331,0.81997154938944449842,0.80211587003551443331
13.63000000000000078160,40.00000000000000000000,2.72679142199369772825,0.80222711717816697075,0.82011635179691089181,0.80222711717816697075
13.64000000000000056843,40.00000000000000000000,2.71757889017873077719,0.80232722008173318340,0.82025817488904650965,0.80232722008173318340
13.65000000000000035527,40.00000000000000000000,2.70837103886497576610,0.80242708375501481388,0.82039999798118223850,0.80242708375501481388
13.66000000000000014211,39.00000000000000000000,2.70825167241473208080,0.80207431254550931587,0.82053463798274561825,0.80207431254550931587
13.66999999999999992895,39.00000000000000000000,2.69851573031565905580,0.80218932761099615014,0.82066553923074569976,0.80218932761099615014
13.67999999999999971578,39.00000000000000000000,2.68877978853030308315,0.80230433895030572877,0.82079644047874567026,0.80230433895030572877
13.68999999999999950262,39.00000000000000000000,2.67904384705890219465,0.80241934656360058842,0.82092734172674564075,0.80241934656360058842
13.69999999999999928946,39.00000000000000000000,2.66930790590169397802,0.80253435045104248857,0.82105824297474561124,0.80253435045104248857
13.71000000000000085265,39.00000000000000000000,2.65958206921393003341,0.80264702989442826553,0.82118727677922809249,0.80264702989442826553
13.72000000000000063949,39.00000000000000000000,2.64987088586214936115,0.80275635193560790359,0.82131361462447605160,0.80275635193560790359
13.73000000000000042633,39.00000000000000000000,2.64015979737551553796,0.80286566546666793265,0.82143995246972412172,0.80286566546666793265
13.74000000000000021316,39.00000000000000000000,2.63044880481625797941,0.80297497043405541284,0.82156629031497208082,0.80297497043405541284
13.75000000000000000000,39.00000000000000000000,2.62073790925866623169,0.80308426678360245177,0.82169262816022003992,0.80308426678360245177
13.75999999999999978684,39.00000000000000000000,2.61102711178931334857,0.80319355446051332592,0.82181896600546811005,0.80319355446051332592
13.76999999999999957367,39.00000000000000000000,2.60131641350729525541,0.80330283340935304537,0.82194530385071606915,0.80330283340935304537
13.77999999999999936051,39.00000000000000000000,2.59160581552448388010,0.80341210357403469722,0.82207164169596402825,0.80341210357403469722
13.78999999999999914735,39.00000000000000000000,2.58189531896576474068,0.80352136489780745521,0.82219797954121209838,0.80352136489780745521
13.80000000000000071054,39.00000000000000000000,2.57218492496929407309,0.80363061732324247988,0.82232431738646005748,0.80363061732324247988
13.81000000000000049738,39.00000000000000000000,2.56247463468676528464,0.80373986079222214940,0.82245065523170812760,0.80373986079222214940
13.82000000000000028422,39.00000000000000000000,2.55276444928365853215,0.80384909524592396135,0.82257699307695608670,0.80384909524592396135
13.83000000000000007105,39.00000000000000000000,2.54305436993952493907,0.80395832062480865332,0.82270333092220404581,0.80395832062480865332
13.83999999999999985789,39.00000000000000000000,2.53334439784825038444,0.80406753686860621411,0.82282966876745211593,0.80406753686860621411
13.84999999999999964473,39.00000000000000000000,2.52363453421834149637,0.80417674391630078468,0.82295600661270007503,0.80417674391630078468
13.85999999999999943157,39.00000000000000000000,2.51392478027321608636,0.80428594170611722447,0.82308234445794814516,0.80428594170611722447
13.86999999999999921840,39.00000000000000000000,2.50421513725149136320,0.80439513017550512419,0.82320868230319610426,0.80439513017550512419
13.88000000000000078160,39.00000000000000000000,2.49450560640727925232,0.80450430926112492802,0.82333502014844406336,0.80450430926112492802
13.89000000000000056843,39.00000000000000000000,2.48479618901050658408,0.80461347889883161333,0.82346135799369213348,0.80461347889883161333
13.90000000000000035527,39.00000000000000000000,2.47508688634721130128,0.80472263902365914756,0.82358769583894009259,0.80472263902365914756
13.91000000000000014211,39.00000000000000000000,2.46553499890029215180,0.80482239800975297062,0.82371233415672318046,0.80482239800975297062
13.91999999999999992895,39.00000000000000000000,2.45633286917510540448,0.80490129664929166431,0.82383322254746604862,0.80490129664929166431
13.92999999999999971578,39.00000000000000000000,2.44713482349189925813,0.80497998685953486842,0.82395411093820880577,0.80497998685953486842
13.93999999999999950262,39.00000000000000000000,2.43794093030638681086,0.80505846524728963409,0.82407499932895167394,0.80505846524728963409
13.94999999999999928946,39.00000000000000000000,2.42875125820031811941,0.80513672841284134041,0.82419588771969454211,0.80513672841284134041
13.96000000000000085265,39.00000000000000000000,2.41956587582518301005,0.80521477295273857777,0.82431677611043741027,0.80521477295273857777
13.97000000000000063949,39.00000000000000000000,2.41038485183378270449,0.80529259546317388807,0.82443766450118016742,0.80529259546317388807
13.98000000000000042633,39.00000000000000000000,2.40120825479766342170,0.80537019254406183588,0.82455855289192303559,0.80537019254406183588
13.99000000000000021316,39.00000000000000000000,2.39189201362556014274,0.80544825319550461540,0.82467289415075595294,0.80544825319550461540
14.00000000000000000000,39.00000000000000000000,2.38217555605297093280,0.80553463181134921101,0.82477560967587593144,0.80553463181134921101
14.00999999999999978684,39.00000000000000000000,2.37245918181695580884,0.80562100333902120219,0.82487832520099602096,0.80562100333902120219
14.01999999999999957367,39.00000000000000000000,2.36274289157622474633,0.80570736774517492940,0.82498104072611599946,0.80570736774517492940
14.02999999999999936051,39.00000000000000000000,2.35302668599684672301,0.80579372499609180913,0.82508375625123597796,0.80579372499609180913
14.03999999999999914735,39.00000000000000000000,2.34331056575237628437,0.80588007505767322858,0.82518647177635595646,0.80588007505767322858
14.05000000000000071054,39.00000000000000000000,2.33359453152395879272,0.80596641789543577161,0.82528918730147604599,0.80596641789543577161
14.06000000000000049738,39.00000000000000000000,2.32387858400044855500,0.80605275347450500156,0.82539190282659602449,0.80605275347450500156
14.07000000000000028422,39.00000000000000000000,2.31416272387851451597,0.80613908175961002112,0.82549461835171600299,0.80613908175961002112
14.08000000000000007105,39.00000000000000000000,2.30444695186277126453,0.80622540271507681098,0.82559733387683598149,0.80622540271507681098
14.08999999999999985789,39.00000000000000000000,2.29473126866589227646,0.80631171630482301182,0.82570004940195595999,0.80631171630482301182
14.09999999999999964473,39.00000000000000000000,2.28501567500873514760,0.80639802249235092990,0.82580276492707604952,0.80639802249235092990
14.10999999999999943157,39.00000000000000000000,2.27530017162046860335,0.80648432124074143079,0.82590548045219602802,0.80648432124074143079
14.11999999999999921840,39.00000000000000000000,2.26558475923869240276,0.80657061251264761115,0.82600819597731600652,0.80657061251264761115
14.13000000000000078160,39.00000000000000000000,2.25586943860957633845,0.80665689627028835940,0.82611091150243598502,0.80665689627028835940
14.14000000000000056843,39.00000000000000000000,2.24615421048799035475,0.80674317247544147236,0.82621362702755596352,0.80674317247544147236
14.15000000000000035527,39.00000000000000000000,2.23643530310980676035,0.80682941300577726285,0.82631612355407690895,0.80682941300577726285
14.16000000000000014211,39.00000000000000000000,2.22669997622520110525,0.80691552624808426941,0.82641766467407684615,0.80691552624808426941
14.16999999999999992895,39.00000000000000000000,2.21704719919901460656,0.80699745834667235833,0.82651908997253498157,0.80699745834667235833
14.17999999999999971578,39.00000000000000000000,2.20778765747599070579,0.80705948554275219742,0.82661996725165232114,0.80705948554275219742
14.18999999999999950262,39.00000000000000000000,2.19853268338142004978,0.80712128218199319374,0.82672084453076954969,0.80712128218199319374
14.19999999999999928946,39.00000000000000000000,2.18928236151904975770,0.80718284407738027930,0.82682172180988688925,0.80718284407738027930
14.21000000000000085265,39.00000000000000000000,2.18003677863810185755,0.80724416693611911189,0.82692259908900422882,0.80724416693611911189
14.22000000000000063949,39.00000000000000000000,2.17079602358652534733,0.80730524636194722632,0.82702347636812156839,0.80730524636194722632
14.23000000000000042633,39.00000000000000000000,2.16156018727999121865,0.80736607785667180437,0.82712435364723879694,0.80736607785667180437
14.24000000000000021316,39.00000000000000000000,2.15232936268469998708,0.80742665682102920943,0.82722523092635613651,0.80742665682102920943
14.25000000000000000000,39.00000000000000000000,2.14310364481224358002,0.80748697855494999676,0.82732610820547347608,0.80748697855494999676
14.25999999999999978684,39.00000000000000000000,2.13388313072503343903,0.80754703825730855815,0.82742698548459081564,0.80754703825730855815
14.26999999999999957367,39.00000000000000000000,2.12466791955098166511,0.80760683102521524379,0.82752786276370804419,0.80760683102521524379
14.27999999999999936051,39.00000000000000000000,2.11545811250630100275,0.80766635185291268950,0.82762874004282538376,0.80766635185291268950
14.28999999999999914735,39.00000000000000000000,2.10625381292543334411,0.80772559563031898211,0.82772961732194272333,0.80772559563031898211
14.30000000000000071054,39.00000000000000000000,2.09705512629723722640,0.80778455714126717879,0.82783049460106006290,0.80778455714126717879
14.31000000000000049738,39.00000000000000000000,2.08786216030669757870,0.80784323106147359894,0.82793137188017740247,0.80784323106147359894
14.32000000000000028422,39.00000000000000000000,2.07907516321157537220,0.80787956265213634044,0.82802985442218002277,0.80787956265213634044
14.33000000000000007105,39.00000000000000000000,2.06955991728719057576,0.80793579872710086232,0.82811197128414848478,0.80793579872710086232
14.33999999999999985789,39.00000000000000000000,2.06004841398140214892,0.80799184708753724049,0.82819408814611683578,0.80799184708753724049
14.34999999999999964473,39.00000000000000000000,2.05054073502538747320,0.80804770368498757271,0.82827620500808518678,0.80804770368498757271
14.35999999999999943157,39.00000000000000000000,2.04103696420436575565,0.80810336436942553640,0.82835832187005353777,0.80810336436942553640
14.36999999999999921840,39.00000000000000000000,2.03153718741304478712,0.80815882488652412974,0.82844043873202199979,0.80815882488652412974
14.38000000000000078160,39.00000000000000000000,2.02204149271267974441,0.80821408087484480909,0.82852255559399035079,0.80821408087484480909
14.39000000000000056843,39.00000000000000000000,2.01254997038985017355,0.80826912786294269342,0.82860467245595870178,0.80826912786294269342
14.40000000000000035527,39.00000000000000000000,2.00306271301702398802,0.80832396126638361711,0.82868678931792716380,0.80832396126638361711
14.41000000000000014211,39.00000000000000000000,1.99357981551500973438,0.80837857638466981136,0.82876890617989551480,0.80837857638466981136
14.41999999999999992895,39.00000000000000000000,1.98410137521741347655,0.80843296839806666476,0.82885102304186386579,0.80843296839806666476
14.42999999999999971578,39.00000000000000000000,1.97462749193722197916,0.80848713236432634410,0.82893313990383232781,0.80848713236432634410
14.43999999999999950262,39.00000000000000000000,1.96515826803564896963,0.80854106321529983781,0.82901525676580067881,0.80854106321529983781
14.44999999999999928946,39.00000000000000000000,1.95569380849341278861,0.80859475575343098264,0.82909737362776902980,0.80859475575343098264
14.46000000000000085265,39.00000000000000000000,1.94623422098463882968,0.80864820464812126044,0.82917949048973738080,0.80864820464812126044
14.47000000000000063949,39.00000000000000000000,1.93677961595359215963,0.80870140443195814850,0.82926160735170584282,0.80870140443195814850
14.48000000000000042633,39.00000000000000000000,1.92733010669448767693,0.80875434949678925989,0.82934372421367419381,0.80875434949678925989
14.49000000000000021316,39.00000000000000000000,1.91788580943467223960,0.80880703408963572354,0.82942584107564254481,0.80880703408963572354
14.50000000000000000000,39.00000000000000000000,1.90844684342150716638,0.80885945230842193343,0.82950795793761100683,0.80885945230842193343
14.50999999999999978684,39.00000000000000000000,1.89901333101332725484,0.80891159809750601273,0.82959007479957935782,0.80891159809750601273
14.51999999999999957367,39.00000000000000000000,1.89003374773566279465,0.80894107059664910331,0.82967189177627687080,0.80894107059664910331
14.52999999999999936051,39.00000000000000000000,1.88149484122242638406,0.80894853852725201460,0.82975342292840104097,0.80894853852725201460
14.53999999999999914735,39.00000000000000000000,1.87297200377863726217,0.80895521312238005684,0.82983495408052532216,0.80895521312238005684
14.55000000000000071054,39.00000000000000000000,1.86387590417013515598,0.80898966765878754792,0.82991600079419880487,0.80898966765878754792
14.56000000000000049738,39.00000000000000000000,1.85420351814275097269,0.80905205736170815456,0.82999657039419882931,0.80905205736170815456
14.57000000000000028422,39.00000000000000000000,1.84453156159112485746,0.80911442340422046193,0.83007713999419885376,0.80911442340422046193
14.58000000000000007105,39.00000000000000000000,1.83486003950509779514,0.80917676553687178931,0.83015770959419887820,0.80917676553687178931
14.58999999999999985789,39.00000000000000000000,1.82518895695264560253,0.80923908350630524566,0.83023827919419879162,0.80923908350630524566
14.59999999999999964473,39.00000000000000000000,1.81551831908132710325,0.80930137705518800928,0.83031884879419881607,0.80930137705518800928
14.60999999999999943157,39.00000000000000000000,1.80584813111976294486,0.80936364592213649871,0.83039941839419884051,0.80936364592213649871
14.61999999999999921840,39.00000000000000000000,1.79617839837914350376,0.80942588984164220989,0.83047998799419886495,0.80942588984164220989
14.63000000000000078160,39.00000000000000000000,1.78650912625475832840,0.80948810854399411152,0.83056055759419888940,0.80948810854399411152
14.64000000000000056843,39.00000000000000000000,1.77684032022758309211,0.80955030175520026336,0.83064112719419880282,0.80955030175520026336
14.65000000000000035527,39.00000000000000000000,1.76715588280811553012,0.80961144872502655012,0.83071983488905454251,0.80961144872502655012
14.66000000000000014211,39.00000000000000000000,1.75822405996883013302,0.80962599586635530802,0.83078881280682614907,0.80962599586635530802
14.66999999999999992895,39.00000000000000000000,1.74960939338578502777,0.80962244698331120585,0.83085527097394751284,0.80962244698331120585
14.67999999999999971578,39.00000000000000000000,1.74101093937302620063,0.80961809935708572983,0.83092172914106887660,0.80961809935708572983
14.68999999999999950262,39.00000000000000000000,1.73242902614457916499,0.80961293702436210040,0.83098818730819035139,0.80961293702436210040
14.69999999999999928946,39.00000000000000000000,1.72386398586726174997,0.80960694383775655414,0.83105464547531171515,0.80960694383775655414
14.71000000000000085265,39.00000000000000000000,1.71531615457810993064,0.80960010347030619826,0.83112110364243318994,0.80960010347030619826
14.72000000000000063949,39.00000000000000000000,1.70678587209146015446,0.80959239942047422911,0.83118756180955455370,0.80959239942047422911
14.73000000000000042633,39.00000000000000000000,1.69827348189637983289,0.80958381501764109522,0.83125401997667602849,0.80958381501764109522
14.74000000000000021316,39.00000000000000000000,1.68914458759217134265,0.80960457619675574303,0.83131941506954909471,0.80960457619675574303
14.75000000000000000000,39.00000000000000000000,1.67973953974454204285,0.80963848063085352980,0.83138433488246432645,0.80963848063085352980
14.75999999999999978684,39.00000000000000000000,1.67034027340095936331,0.80967209770223536047,0.83144925469537955820,0.80967209770223536047
14.76999999999999957367,39.00000000000000000000,1.66094692571729374286,0.80970542064798978199,0.83151417450829467892,0.80970542064798978199
14.77999999999999936051,39.00000000000000000000,1.65155963756575285828,0.80973844252257864973,0.83157909432120991067,0.80973844252257864973
14.78999999999999914735,39.00000000000000000000,1.64217855363139020319,0.80977115619312745043,0.83164401413412514241,0.80977115619312745043
14.80000000000000071054,39.00000000000000000000,1.63280382251035605101,0.80980355433463391268,0.83170893394704037416,0.80980355433463391268
14.81000000000000049738,39.00000000000000000000,1.62343559680985127791,0.80983562942509623728,0.83177385375995549488,0.80983562942509623728
14.82000000000000028422,39.00000000000000000000,1.61407403324977960501,0.80986737374056005923,0.83183877357287072662,0.80986737374056005923
14.83000000000000007105,39.00000000000000000000,1.60471929276608404891,0.80989877935008702803,0.83190369338578595837,0.80989877935008702803
14.83999999999999985789,39.00000000000000000000,1.59537154061574204533,0.80992983811064556132,0.83196861319870107909,0.80992983811064556132
14.84999999999999964473,39.00000000000000000000,1.58603094648339149053,0.80996054166192565926,0.83203353301161631084,0.80996054166192565926
14.85999999999999943157,39.00000000000000000000,1.57669768458958436952,0.80999088142107777966,0.83209845282453154258,0.80999088142107777966
14.86999999999999921840,39.00000000000000000000,1.56737193380062755921,0.81002084857737721713,0.83216337263744677433,0.81002084857737721713
14.88000000000000078160,39.00000000000000000000,1.55805387773999903800,0.81005043408681809414,0.83222829245036189505,0.81005043408681809414
14.89000000000000056843,39.00000000000000000000,1.54874370490131418876,0.81007962866663463242,0.83229321226327712679,0.81007962866663463242
14.90000000000000035527,39.00000000000000000000,1.53944160876280644601,0.81010842278975303543,0.83235813207619235854,0.81010842278975303543
14.91000000000000014211,39.00000000000000000000,1.53014778790332650615,0.81013680667917586931,0.83242305188910747926,0.81013680667917586931
14.91999999999999992895,39.00000000000000000000,1.52086244611981147301,0.81016477030229971934,0.83248797170202271101,0.81016477030229971934
14.92999999999999971578,39.00000000000000000000,1.51158579254621949772,0.81019230336516578905,0.83255289151493794275,0.81019230336516578905
14.93999999999999950262,39.00000000000000000000,1.50211661626151093962,0.81022673106864284698,0.83261514986518625481,0.81022673106864284698
14.94999999999999928946,39.00000000000000000000,1.49251230851537797228,0.81026604322479733877,0.83267558680598630083,0.81026604322479733877
14.96000000000000085265,39.00000000000000000000,1.48290912694301857400,0.81030529799112682721,0.83273602374678634686,0.81030529799112682721
14.97000000000000063949,39.00000000000000000000,1.47330708602746174307,0.81034449464998126178,0.83279646068758628186,0.81034449464998126178
14.98000000000000042633,39.00000000000000000000,1.46370620047619381943,0.81038363247260414290,0.83285689762838632788,0.81038363247260414290
14.99000000000000021316,39.00000000000000000000,1.45518224443912735921,0.81036678749101331842,0.83291434407064923739,0.81036678749101331842
15.00000000000000000000,39.00000000000000000000,1.44707579830695998169,0.81032521727531381384,0.83296751686291525818,0.81032521727531381384
15.00999999999999978684,39.00000000000000000000,1.43876973220648851637,0.81029317672855505350,0.83302036747413121809,0.81029317672855505350
15.01999999999999957367,39.00000000000000000000,1.43048839163233632021,0.81025992493606080469,0.83307321808534728902,0.81025992493606080469
15.02999999999999936051,39.00000000000000000000,1.42223222249688241448,0.81022544046743194546,0.83312606869656335995,0.81022544046743194546
15.03999999999999914735,39.00000000000000000000,1.41400167513491825666,0.81018970169851778351,0.83317891930777943088,0.81018970169851778351
15.05000000000000071054,39.00000000000000000000,1.40579720398212115740,0.81015268682806818035,0.83323176991899550181,0.81015268682806818035
15.06000000000000049738,39.00000000000000000000,1.39761926724223428664,0.81011437389494844741,0.83328462053021157274,0.81011437389494844741
15.07000000000000028422,39.00000000000000000000,1.38946832654430973975,0.81007474079584740334,0.83333747114142764367,0.81007474079584740334
15.08000000000000007105,39.00000000000000000000,1.38134484659135092777,0.81003376530341131279,0.83339032175264371460,0.81003376530341131279
15.08999999999999985789,39.00000000000000000000,1.37324929480154023231,0.80999142508474708535,0.83344317236385978553,0.80999142508474708535
15.09999999999999964473,39.00000000000000000000,1.36518214094321121976,0.80994769772023067489,0.83349602297507574544,0.80994769772023067489
15.10999999999999943157,39.00000000000000000000,1.35714385676460835839,0.80990256072257460485,0.83354887358629181637,0.80990256072257460485
15.11999999999999921840,39.00000000000000000000,1.34913491561944964836,0.80985599155609699906,0.83360172419750788730,0.80985599155609699906
15.13000000000000078160,39.00000000000000000000,1.34115579208920432386,0.80980796765614992960,0.83365457480872395823,0.80980796765614992960
15.14000000000000056843,39.00000000000000000000,1.33281781772744545300,0.80977653389775883230,0.83370633224803591954,0.80977653389775883230
15.15000000000000035527,39.00000000000000000000,1.32373010281653602505,0.80977982992237518278,0.83375589755286794169,0.80977982992237518278
15.16000000000000014211,39.00000000000000000000,1.31465350716011597498,0.80978257903421524411,0.83380546285769985282,0.80978257903421524411
15.16999999999999992895,39.00000000000000000000,1.30558827615334904770,0.80978476925835574107,0.83385502816253187497,0.80978476925835574107
15.17999999999999971578,39.00000000000000000000,1.29653466102872916288,0.80978638833784788442,0.83390459346736389712,0.80978638833784788442
15.18999999999999950262,39.00000000000000000000,1.28749291898608153595,0.80978742372757728241,0.83395415877219591927,0.80978742372757728241
15.19999999999999928946,39.00000000000000000000,1.27846331332470475317,0.80978786258802815112,0.83400372407702794142,0.80978786258802815112
15.21000000000000085265,39.00000000000000000000,1.26944611357763914583,0.80978769177895792986,0.83405328938185985255,0.80978769177895792986
15.22000000000000063949,39.00000000000000000000,1.26044159564807012330,0.80978689785298019199,0.83410285468669187470,0.80978689785298019199
15.23000000000000042633,39.00000000000000000000,1.25145004194780962159,0.80978546704905551845,0.83415241999152389685,0.80978546704905551845
15.24000000000000021316,39.00000000000000000000,1.24247174153788297879,0.80978338528589788314,0.83420198529635591900,0.80978338528589788314
15.25000000000000000000,39.00000000000000000000,1.23350699027116417206,0.80978063815529244263,0.83425155060118794115,0.80978063815529244263
15.25999999999999978684,39.00000000000000000000,1.22455609093704942403,0.80977721091533005904,0.83430111590601985228,0.80977721091533005904
15.26999999999999957367,39.00000000000000000000,1.21561935340812321549,0.80977308848355911142,0.83435068121085187443,0.80977308848355911142
15.27999999999999936051,39.00000000000000000000,1.20669709478879783049,0.80976825543005870323,0.83440024651568389658,0.80976825543005870323
15.28999999999999914735,39.00000000000000000000,1.19778963956585893236,0.80976269597043493143,0.83444981182051591873,0.80976269597043493143
15.30000000000000071054,39.00000000000000000000,1.18888253022413503679,0.80975687562569975686,0.83449912501459244663,0.80975687562569975686
15.31000000000000049738,39.00000000000000000000,1.18229468587318042871,0.80963139421584162658,0.83454247127137615170,0.80963139421584162658
15.32000000000000028422,39.00000000000000000000,1.17575503051840168922,0.80950359991075282462,0.83458581752815985677,0.80950359991075282462
15.33000000000000007105,39.00000000000000000000,1.16917938712167313042,0.80937760962790250563,0.83462914832315626690,0.80937760962790250563
15.33999999999999985789,39.00000000000000000000,1.15985021805020194208,0.80938622657222158985,0.83467196918715624854,0.80938622657222158985
15.34999999999999964473,39.00000000000000000000,1.15055332566679258122,0.80939322615864850441,0.83471475560401642291,0.80939322615864850441
15.35999999999999943157,39.00000000000000000000,1.14285580606268921677,0.80931989891503874901,0.83475559954825717668,0.80931989891503874901
15.36999999999999921840,39.00000000000000000000,1.13519549649930628910,0.80924476772861531071,0.83479644349249793045,0.80924476772861531071
15.38000000000000078160,39.00000000000000000000,1.12757298836488284444,0.80916780488582906727,0.83483728743673868422,0.80916780488582906727
15.39000000000000056843,39.00000000000000000000,1.11998886932154739782,0.80908898290763042738,0.83487813138097932697,0.80908898290763042738
15.40000000000000035527,39.00000000000000000000,1.11244372307661754107,0.80900827456170798513,0.83491897532522008074,0.80900827456170798513
15.41000000000000014211,39.00000000000000000000,1.10493812912654010283,0.80892565287605688873,0.83495981926946083451,0.80892565287605688873
15.41999999999999992895,39.00000000000000000000,1.09747266247715868914,0.80884109115368740817,0.83500066321370158828,0.80884109115368740817
15.42999999999999971578,39.00000000000000000000,1.09004789334356400055,0.80875456298831327473,0.83504150715794234205,0.80875456298831327473
15.43999999999999950262,39.00000000000000000000,1.08266438683244703434,0.80866604228087346495,0.83508235110218309583,0.80866604228087346495
15.44999999999999928946,39.00000000000000000000,1.07532270260956397401,0.80857550325675342506,0.83512319504642384960,0.80857550325675342506
15.46000000000000085265,39.00000000000000000000,1.06802339455465800100,0.80848292048358905149,0.83516403899066460337,0.80848292048358905149
15.47000000000000063949,39.00000000000000000000,1.06076701040600274162,0.80838826888954373739,0.83520488293490535714,0.80838826888954373739
15.48000000000000042633,39.00000000000000000000,1.05355409139649514039,0.80829152378196023054,0.83524572687914599989,0.80829152378196023054
15.49000000000000021316,39.00000000000000000000,1.04638517188313850959,0.80819266086629548695,0.83528657082338675366,0.80819266086629548695
15.50000000000000000000,39.00000000000000000000,1.03926077897156732277,0.80809165626525103487,0.83532741476762750743,0.80809165626525103487
15.50999999999999978684,39.00000000000000000000,1.03218143213717006290,0.80798848653802268771,0.83536825871186826120,0.80798848653802268771
15.51999999999999957367,39.00000000000000000000,1.02514764284426074248,0.80788312869959466589,0.83540910265610901497,0.80788312869959466589
15.52999999999999936051,39.00000000000000000000,1.01815991416466156139,0.80777556024000773949,0.83544994660034976874,0.80777556024000773949
15.53999999999999914735,39.00000000000000000000,1.01121874039696035830,0.80766575914353710974,0.83549079054459052252,0.80766575914353710974
15.55000000000000071054,39.00000000000000000000,1.00354118321373686484,0.80758958759357923896,0.83552921858530704302,0.80758958759357923896
15.56000000000000049738,39.00000000000000000000,0.99519493069330799973,0.80754397621588114298,0.83556549633506704833,0.80754397621588114298
15.57000000000000028422,39.00000000000000000000,0.98687188648231338739,0.80749724205287398693,0.83560177408482705363,0.80749724205287398693
15.58000000000000007105,39.00000000000000000000,0.97857249070499430221,0.80744936418031443282,0.83563805183458705894,0.80744936418031443282
15.58999999999999985789,39.00000000000000000000,0.97029719165484573651,0.80740032129903027691,0.83567432958434706425,0.80740032129903027691
15.59999999999999964473,39.00000000000000000000,0.96204644591923160757,0.80735009172977656444,0.83571060733410706955,0.80735009172977656444
15.60999999999999943157,39.00000000000000000000,0.95382071850453942208,0.80729865340809836560,0.83574688508386707486,0.80729865340809836560
15.61999999999999921840,39.00000000000000000000,0.94562048296180822859,0.80724598387920598608,0.83578316283362708017,0.80724598387920598608
15.63000000000000078160,39.00000000000000000000,0.93744622151274226152,0.80719206029286993953,0.83581944058338708547,0.80719206029286993953
15.64000000000000056843,39.00000000000000000000,0.92929842517603966634,0.80713685939833412775,0.83585571833314697976,0.80713685939833412775
15.65000000000000035527,39.00000000000000000000,0.92215824664406520483,0.80703200807974895259,0.83589138425028319812,0.80703200807974895259
15.66000000000000014211,39.00000000000000000000,0.91690012464524750513,0.80683377760399788148,0.83592518428323181467,0.80683377760399788148
15.66999999999999992895,39.00000000000000000000,0.91169783995135356136,0.80663294423522824417,0.83595898431618032021,0.80663294423522824417
15.67999999999999971578,39.00000000000000000000,0.90655113865873426793,0.80642952460505901158,0.83599278434912893676,0.80642952460505901158
15.68999999999999950262,39.00000000000000000000,0.90145975625586804991,0.80622353588083839337,0.83602658438207744229,0.80622353588083839337
15.69999999999999928946,39.00000000000000000000,0.89642341804754199774,0.80601499574262647219,0.83606038441502605885,0.80601499574262647219
15.71000000000000085265,39.00000000000000000000,0.89144183957140055163,0.80580392236057496458,0.83609418444797456438,0.80580392236057496458
15.72000000000000063949,39.00000000000000000000,0.88651472700680500338,0.80559033437271165834,0.83612798448092318093,0.80559033437271165834
15.73000000000000042633,39.00000000000000000000,0.88103976193162725217,0.80540238689272602990,0.83616069206435705841,0.80540238689272602990
15.74000000000000021316,39.00000000000000000000,0.87441456398773864667,0.80526818642567055129,0.83619121777916594063,0.80526818642567055129
15.75000000000000000000,39.00000000000000000000,0.86784094386071908289,0.80513154152233745720,0.83622174349397482285,0.80513154152233745720
15.75999999999999978684,39.00000000000000000000,0.86131938221921067189,0.80499243168709821994,0.83625226920878359405,0.80499243168709821994
15.76999999999999957367,39.00000000000000000000,0.85485034933479164820,0.80485083700695525533,0.83628279492359247627,0.80485083700695525533
15.77999999999999936051,39.00000000000000000000,0.84843430457451474158,0.80470673817638238567,0.83631332063840124746,0.80470673817638238567
15.78999999999999914735,39.00000000000000000000,0.84207169589317876213,0.80456011652207748419,0.83634384635321012968,0.80456011652207748419
15.80000000000000071054,39.00000000000000000000,0.83576295932566935232,0.80441095402760776079,0.83637437206801890088,0.80441095402760776079
15.81000000000000049738,39.00000000000000000000,0.82950851847967188579,0.80425923335793225721,0.83640489778282778310,0.80425923335793225721
15.82000000000000028422,39.00000000000000000000,0.82330878402898055590,0.80410493788377945812,0.83643542349763655430,0.80410493788377945812
15.83000000000000007105,39.00000000000000000000,0.81716415320758384322,0.80394805170587546606,0.83646594921244543652,0.80394805170587546606
15.83999999999999985789,39.00000000000000000000,0.81107500930459741628,0.80378855967900797452,0.83649647492725420772,0.80378855967900797452
15.84999999999999964473,39.00000000000000000000,0.80504172116002792325,0.80362644743592870356,0.83652700064206308994,0.80362644743592870356
15.85999999999999943157,39.00000000000000000000,0.79906464266123067297,0.80346170141109163332,0.83655752635687197216,0.80346170141109163332
15.86999999999999921840,39.00000000000000000000,0.79314411223978664722,0.80329430886424024738,0.83658805207168074336,0.80329430886424024738
15.88000000000000078160,39.00000000000000000000,0.78728045236834898191,0.80312425790385955082,0.83661857778648962558,0.80312425790385955082
15.89000000000000056843,39.00000000000000000000,0.78147396905683597090,0.80295153751051850932,0.83664910350129839678,0.80295153751051850932
15.90000000000000035527,39.00000000000000000000,0.77572495134707752928,0.80277613756014332136,0.83667962921610727900,0.80277613756014332136
15.91000000000000014211,39.00000000000000000000,0.77003367080479689921,0.80259804884726759777,0.83671015493091605020,0.80259804884726759777
15.91999999999999992895,39.00000000000000000000,0.76440038100743668004,0.80241726310833205726,0.83674068064572493242,0.80241726310833205726
15.92999999999999971578,39.00000000000000000000,0.75825909866994611885,0.80226047152564972098,0.83677066334007277337,0.80226047152564972098
15.93999999999999950262,39.00000000000000000000,0.75345098790411368928,0.80203789048664420047,0.83679876345505010971,0.80203789048664420047
15.94999999999999928946,39.00000000000000000000,0.74960711705053917342,0.80176706756603643989,0.83682468923390773696,0.80176706756603643989
15.96000000000000085265,39.00000000000000000000,0.74565825180206524170,0.80150120359900511868,0.83685032473331300018,0.80150120359900511868
15.97000000000000063949,39.00000000000000000000,0.74176223245120742611,0.80123299849985396559,0.83687596023271837442,0.80123299849985396559
15.98000000000000042633,39.00000000000000000000,0.73791859213167176890,0.80096247974411216575,0.83690159573212374866,0.80096247974411216575
15.99000000000000021316,39.00000000000000000000,0.73412685856842008203,0.80068967503937693575,0.83692723123152912290,0.80068967503937693575
16.00000000000000000000,39.00000000000000000000,0.73038655447087441619,0.80041461230412491723,0.83695286673093438612,0.80041461230412491723
16.01000000000000156319,39.00000000000000000000,0.72669719791746911763,0.80013731964701761967,0.83697850223033976036,0.80013731964701761967
16.01999999999999957367,39.00000000000000000000,0.72305830273146021181,0.79985782534670746280,0.83700413772974502358,0.79985782534670746280
16.03000000000000113687,39.00000000000000000000,0.71946937884795736373,0.79957615783214452954,0.83702977322915039782,0.79957615783214452954
16.03999999999999914735,39.00000000000000000000,0.71592993267208704378,0.79929234566339080192,0.83705540872855577206,0.79929234566339080192
16.05000000000000071054,39.00000000000000000000,0.71243946742824337814,0.79900641751294132487,0.83708104422796114630,0.79900641751294132487
16.05999999999999872102,39.00000000000000000000,0.70899748350043501066,0.79871840214755640552,0.83710667972736640952,0.79871840214755640552
16.07000000000000028422,39.00000000000000000000,0.70560347876364637454,0.79842832841060262794,0.83713231522677178376,0.79842832841060262794
16.07999999999999829470,39.00000000000000000000,0.70225694890625822708,0.79813622520490556944,0.83715795072617715800,0.79813622520490556944
16.08999999999999985789,39.00000000000000000000,0.69767051409947866691,0.79790309806297643469,0.83718339452877832407,0.79790309806297643469
16.10000000000000142109,39.00000000000000000000,0.69152503135307175075,0.79774395500372530243,0.83720859931597835235,0.79774395500372530243
16.10999999999999943157,39.00000000000000000000,0.68542497055861784094,0.79758272798293539108,0.83723380410317838063,0.79758272798293539108
16.12000000000000099476,39.00000000000000000000,0.67937084229635846810,0.79741939552391560841,0.83725900889037840891,0.79741939552391560841
16.12999999999999900524,39.00000000000000000000,0.67336315930804357954,0.79725393612173289792,0.83728421367757832616,0.79725393612173289792
16.14000000000000056843,39.00000000000000000000,0.66777686252684720358,0.79706752568831251704,0.83730831975847141990,0.79706752568831251704
16.14999999999999857891,39.00000000000000000000,0.66298694480463060685,0.79684139380837060163,0.83733024694875357596,0.79684139380837060163
16.16000000000000014211,39.00000000000000000000,0.65825424411607114106,0.79661269188576955269,0.83735217413903584305,0.79661269188576955269
16.17000000000000170530,39.00000000000000000000,0.65357887097649969288,0.79638141943643547815,0.83737410132931811013,0.79638141943643547815
16.17999999999999971578,39.00000000000000000000,0.64896092035983987678,0.79614757677071845698,0.83739602851960037722,0.79614757677071845698
16.19000000000000127898,39.00000000000000000000,0.64440047147552947937,0.79591116500175129733,0.83741795570988253328,0.79591116500175129733
16.19999999999999928946,39.00000000000000000000,0.63989758755747627728,0.79567218605312695079,0.83743988290016480036,0.79567218605312695079
16.21000000000000085265,39.00000000000000000000,0.63545231566540205659,0.79543064266587915068,0.83746181009044706745,0.79543064266587915068
16.21999999999999886313,39.00000000000000000000,0.63106468649898228573,0.79518653840475128636,0.83748373728072933453,0.79518653840475128636
16.23000000000000042633,39.00000000000000000000,0.62673471422505211414,0.79493987766374019088,0.83750566447101160161,0.79493987766374019088
16.23999999999999843681,39.00000000000000000000,0.62246239631819988425,0.79469066567090429487,0.83752759166129375767,0.79469066567090429487
16.25000000000000000000,39.00000000000000000000,0.61824771341493911514,0.79443890849242559948,0.83754951885157602476,0.79443890849242559948
16.26000000000000156319,39.00000000000000000000,0.61409062918167567346,0.79418461303592235989,0.83757144604185829184,0.79418461303592235989
16.26999999999999957367,39.00000000000000000000,0.60999109019658903641,0.79392778705300670605,0.83759337323214055893,0.79392778705300670605
16.28000000000000113687,39.00000000000000000000,0.60594902584551768587,0.79366843914108653468,0.83761530042242271499,0.79366843914108653468
16.28999999999999914735,39.00000000000000000000,0.60196434823191513619,0.79340657874441278263,0.83763722761270498207,0.79340657874441278263
16.30000000000000071054,39.00000000000000000000,0.59850483909110441250,0.79312018514584681217,0.83765908041674541629,0.79312018514584681217
16.30999999999999872102,39.00000000000000000000,0.59713335820542268184,0.79273578931277677295,0.83768060673333455401,0.79273578931277677295
16.32000000000000028422,39.00000000000000000000,0.59578044229000315379,0.79235091602928675591,0.83770213304992358072,0.79235091602928675591
16.32999999999999829470,39.00000000000000000000,0.59425937881272461460,0.79197385287077926019,0.83772318170142090477,0.79197385287077926019
16.33999999999999985789,39.00000000000000000000,0.59191209981660575234,0.79163369947515593861,0.83774201342287357708,0.79163369947515593861
16.35000000000000142109,39.00000000000000000000,0.58960591218148983295,0.79129193393277841295,0.83776084514432624939,0.79129193393277841295
16.35999999999999943157,39.00000000000000000000,0.58734019020410677125,0.79094859012746498994,0.83777967686577881068,0.79094859012746498994
16.37000000000000099476,39.00000000000000000000,0.58511431057271678924,0.79060370174189120718,0.83779850858723148299,0.79060370174189120718
16.37999999999999900524,39.00000000000000000000,0.58292765271290891693,0.79025730224081058850,0.83781734030868415530,0.79025730224081058850
16.39000000000000056843,39.00000000000000000000,0.58077959911911625213,0.78990942485506132620,0.83783617203013682762,0.78990942485506132620
16.39999999999999857891,39.00000000000000000000,0.57866953567152756843,0.78956010256637709777,0.83785500375158949993,0.78956010256637709777
16.41000000000000014211,39.00000000000000000000,0.57659685193810261694,0.78920936809300357151,0.83787383547304217224,0.78920936809300357151
16.42000000000000170530,39.00000000000000000000,0.57456094146153069424,0.78885725387613203630,0.83789266719449484455,0.78885725387613203630
16.42999999999999971578,39.00000000000000000000,0.57256120203101235067,0.78850379206714460434,0.83791149891594751686,0.78850379206714460434
16.44000000000000127898,39.00000000000000000000,0.57059703593884925077,0.78814901451567120905,0.83793033063740018918,0.78814901451567120905
16.44999999999999928946,39.00000000000000000000,0.56866785022190013965,0.78779295275845195867,0.83794916235885286149,0.78779295275845195867
16.46000000000000085265,39.00000000000000000000,0.56677305688801238315,0.78743563800898963567,0.83796799408030553380,0.78743563800898963567
16.46999999999999886313,39.00000000000000000000,0.56491207312763724868,0.78707710114798623557,0.83798682580175820611,0.78707710114798623557
16.48000000000000042633,39.00000000000000000000,0.56308432151085552331,0.78671737271453900942,0.83800565752321087842,0.78671737271453900942
16.48999999999999843681,39.00000000000000000000,0.56128923017013376828,0.78635648289808723899,0.83802448924466355074,0.78635648289808723899
16.50000000000000000000,39.00000000000000000000,0.55952623296913617246,0.78599446153107699331,0.83804332096611622305,0.78599446153107699331
16.51000000000000156319,39.00000000000000000000,0.55779476965799135169,0.78563133808233587274,0.83806215268756889536,0.78563133808233587274
16.51999999999999957367,39.00000000000000000000,0.55609428601541655013,0.78526714165111988208,0.83808098440902156767,0.78526714165111988208
16.53000000000000113687,39.00000000000000000000,0.55282297452164697038,0.78497406565771377096,0.83809831270132861825,0.78497406565771377096
16.53999999999999914735,39.00000000000000000000,0.54864197939061976061,0.78472211936880031935,0.83811470945012855882,0.78472211936880031935
16.55000000000000071054,39.00000000000000000000,0.54595479424422921344,0.78440166124463939212,0.83813095882302690587,0.78440166124463939212
16.55999999999999872102,39.00000000000000000000,0.54503488267190636218,0.78400030017233757196,0.83814703015456737401,0.78400030017233757196
16.57000000000000028422,39.00000000000000000000,0.54412813157200867753,0.78359876241886594617,0.83816310148610784214,0.78359876241886594617
16.57999999999999829470,39.00000000000000000000,0.54323430929250371424,0.78319705978703513249,0.83817917281764819926,0.78319705978703513249
16.58999999999999985789,39.00000000000000000000,0.54235318861051884376,0.78279520383123135652,0.83819524414918866739,0.78279520383123135652
16.60000000000000142109,39.00000000000000000000,0.54148454664487422061,0.78239320586248128908,0.83821131548072913553,0.78239320586248128908
16.60999999999999943157,39.00000000000000000000,0.54062816477035180451,0.78199107695341352198,0.83822738681226949264,0.78199107695341352198
16.62000000000000099476,39.00000000000000000000,0.53978382853366757566,0.78158882794312145581,0.83824345814380996078,0.78158882794312145581
16.62999999999999900524,39.00000000000000000000,0.53781849644645229880,0.78123747024986001097,0.83825894324203631403,0.78123747024986001097
16.64000000000000056843,39.00000000000000000000,0.53498719521694826362,0.78092537840110309855,0.83827396090368111459,0.78092537840110309855
16.64999999999999857891,39.00000000000000000000,0.53220021926367744314,0.78061153320793952304,0.83828897856532591515,0.78061153320793952304
16.66000000000000014211,39.00000000000000000000,0.52945725064153781325,0.78029595373821014626,0.83830399622697071571,0.78029595373821014626
16.67000000000000170530,39.00000000000000000000,0.52675796000465446856,0.77997865954811729239,0.83831901388861551627,0.77997865954811729239
16.67999999999999971578,39.00000000000000000000,0.52410200672173912206,0.77965967067409247537,0.83833403155026031683,0.77965967067409247537
16.69000000000000127898,39.00000000000000000000,0.52148903900708365455,0.77933900762396213224,0.83834904921190511740,0.77933900762396213224
16.69999999999999928946,39.00000000000000000000,0.51891869406767765494,0.77901669136739559729,0.83836406687354991796,0.77901669136739559729
16.71000000000000085265,39.00000000000000000000,0.51639059826685296262,0.77869274332562177232,0.83837908453519471852,0.77869274332562177232
16.71999999999999886313,39.00000000000000000000,0.51390436730485877792,0.77836718536040250260,0.83839410219683951908,0.77836718536040250260
16.73000000000000042633,39.00000000000000000000,0.51217979943113001173,0.77800712093676904768,0.83840866652684575833,0.77800712093676904768
16.73999999999999843681,39.00000000000000000000,0.51124518524157414046,0.77761076690781150145,0.83842212491314938028,0.77761076690781150145
16.75000000000000000000,39.00000000000000000000,0.50996106260808349298,0.77723044731106694094,0.83843545357890503222,0.77723044731106694094
16.76000000000000156319,39.00000000000000000000,0.50870242409577215437,0.77684936519583447367,0.83844878224466068417,0.77684936519583447367
16.76999999999999957367,39.00000000000000000000,0.50746877479580143611,0.77646754564747966221,0.83846211091041633612,0.77646754564747966221
16.78000000000000113687,39.00000000000000000000,0.50625962501218157996,0.77608501342923097432,0.83847543957617198807,0.77608501342923097432
16.78999999999999914735,39.00000000000000000000,0.50507449050167685378,0.77570179297225394510,0.83848876824192764001,0.77570179297225394510
16.80000000000000071054,39.00000000000000000000,0.50391289268965222536,0.77531790836688596613,0.83850209690768329196,0.77531790836688596613
16.80999999999999872102,39.00000000000000000000,0.50277435886366927953,0.77493338335494865721,0.83851542557343894391,0.77493338335494865721
16.82000000000000028422,39.00000000000000000000,0.50165842234642088471,0.77454824132305555295,0.83852875423919459585,0.77454824132305555295
16.82999999999999829470,39.00000000000000000000,0.50056462264946222085,0.77416250529684649262,0.83854208290495024780,0.77416250529684649262
16.83999999999999985789,39.00000000000000000000,0.49949250560903024621,0.77377619793607921306,0.83855541157070589975,0.77377619793607921306
16.85000000000000142109,39.00000000000000000000,0.49844162350515036630,0.77338934153052396603,0.83856874023646155170,0.77338934153052396603
16.85999999999999943157,39.00000000000000000000,0.49741153516510427934,0.77300195799660464946,0.83858206890221720364,0.77300195799660464946
16.87000000000000099476,39.00000000000000000000,0.49640180605226014166,0.77261406887473405014,0.83859539756797285559,0.77261406887473405014
16.87999999999999900524,39.00000000000000000000,0.49541200834118520602,0.77222569532730389597,0.83860872623372850754,0.77222569532730389597
16.89000000000000056843,39.00000000000000000000,0.49444172097988287051,0.77183685813727909153,0.83862205489948415948,0.77183685813727909153
16.89999999999999857891,39.00000000000000000000,0.49349052973995810589,0.77144757770736238633,0.83863538356523981143,0.77144757770736238633
16.91000000000000014211,39.00000000000000000000,0.49255802725543540443,0.77105787405968762016,0.83864871223099546338,0.77105787405968762016
16.92000000000000170530,39.00000000000000000000,0.49164381305093474150,0.77066776683601134756,0.83866204089675111533,0.77066776683601134756
16.92999999999999971578,39.00000000000000000000,0.49074749355984392807,0.77027727529836553799,0.83867536956250676727,0.77027727529836553799
16.94000000000000127898,39.00000000000000000000,0.49010318066885633081,0.76987524905050996882,0.83868781419959526069,0.76987524905050996882
16.94999999999999928946,39.00000000000000000000,0.48968110970377753954,0.76946310940432505188,0.83869945335578366397,0.76946310940432505188
16.96000000000000085265,39.00000000000000000000,0.48926478839222187212,0.76905116879872936764,0.83871109251197206724,0.76905116879872936764
16.96999999999999886313,39.00000000000000000000,0.48885410752243158017,0.76863943212106522473,0.83872273166816047052,0.76863943212106522473
16.98000000000000042633,39.00000000000000000000,0.48844896028609174898,0.76822790413155250810,0.83873437082434887380,0.76822790413155250810
16.98999999999999843681,39.00000000000000000000,0.48804924222182255455,0.76781658946640229946,0.83874600998053727707,0.76781658946640229946
17.00000000000000000000,39.00000000000000000000,0.48765485116002638133,0.76740549264085000658,0.83875764913672568035,0.76740549264085000658
17.01000000000000156319,39.00000000000000000000,0.48726568716906387690,0.76699461805211566201,0.83876928829291408363,0.76699461805211566201
17.01999999999999957367,39.00000000000000000000,0.48688165250272258389,0.76658396998228928165,0.83878092744910248690,0.76658396998228928165
17.03000000000000113687,39.00000000000000000000,0.48650265154894833941,0.76617355260114605731,0.83879256660529089018,0.76617355260114605731
17.03999999999999914735,39.00000000000000000000,0.48612859077981201983,0.76576336996889038389,0.83880420576147929346,0.76576336996889038389
17.05000000000000071054,39.00000000000000000000,0.48575937870267749119,0.76535342603883249613,0.83881584491766769673,0.76535342603883249613
17.05999999999999872102,39.00000000000000000000,0.48539492581254622960,0.76494372465999915800,0.83882748407385610001,0.76494372465999915800
17.07000000000000028422,39.00000000000000000000,0.48503514454554763624,0.76453426957967818289,0.83883912323004450329,0.76453426957967818289
17.07999999999999829470,39.00000000000000000000,0.48469694479160452261,0.76412420016590998362,0.83885062525596787442,0.76412420016590998362
17.08999999999999985789,39.00000000000000000000,0.48453884589434265129,0.76370545226561037389,0.83886069610395475049,0.76370545226561037389
17.10000000000000142109,39.00000000000000000000,0.48438194505279491553,0.76328712110391816470,0.83887076695194162657,0.76328712110391816470
17.10999999999999943157,39.00000000000000000000,0.48404205986656856364,0.76287717193993442866,0.83888081560145411064,0.76287717193993442866
17.12000000000000099476,39.00000000000000000000,0.48190019793007271565,0.76254545811695040314,0.83889056563496433583,0.76254545811695040314
17.12999999999999900524,39.00000000000000000000,0.48015851655008540133,0.76219667641145127934,0.83890026827458041847,0.76219667641145127934
17.14000000000000056843,39.00000000000000000000,0.47844329034154514657,0.76184707771460191683,0.83890997091419639009,0.76184707771460191683
17.14999999999999857891,39.00000000000000000000,0.47675414662972492863,0.76149668085246724480,0.83891967355381236171,0.76149668085246724480
17.16000000000000014211,39.00000000000000000000,0.47509071096325616868,0.76114550466985808619,0.83892937619342844435,0.76114550466985808619
17.17000000000000170530,39.00000000000000000000,0.47366858065489231278,0.76078404032155644288,0.83893884180532063422,0.76078404032155644288
17.17999999999999971578,39.00000000000000000000,0.47266232389069928743,0.76040461733493935892,0.83894787120881297859,0.76040461733493935892
17.19000000000000127898,39.00000000000000000000,0.47167102188684628672,0.76002493723059028063,0.83895690061230532297,0.76002493723059028063
17.19999999999999928946,39.00000000000000000000,0.47069437186616308599,0.75964501438180564996,0.83896593001579766735,0.75964501438180564996
17.21000000000000085265,39.00000000000000000000,0.46973207575158870686,0.75926486290590367023,0.83897495941929001173,0.75926486290590367023
17.21999999999999886313,39.00000000000000000000,0.46878384008483758860,0.75888449666871704569,0.83898398882278235611,0.75888449666871704569
17.23000000000000042633,39.00000000000000000000,0.46784937593193093308,0.75850392928962995232,0.83899301822627470049,0.75850392928962995232
17.23999999999999843681,39.00000000000000000000,0.46692839877484182409,0.75812317414719387898,0.83900204762976704487,0.75812317414719387898
17.25000000000000000000,39.00000000000000000000,0.46602062838835461855,0.75774224438535009440,0.83901107703325938925,0.75774224438535009440
17.26000000000000156319,39.00000000000000000000,0.46512578870112142315,0.75736115292030015134,0.83902010643675173363,0.75736115292030015134
17.26999999999999957367,39.00000000000000000000,0.46424360763970373700,0.75697991244807327771,0.83902913584024418903,0.75697991244807327771
17.28000000000000113687,39.00000000000000000000,0.46337381695420237770,0.75659853545283806131,0.83903816524373653341,0.75659853545283806131
17.28999999999999914735,39.00000000000000000000,0.46251615202384133152,0.75621703421603136963,0.83904719464722887778,0.75621703421603136963
17.30000000000000071054,39.00000000000000000000,0.46167035164058145558,0.75583542082637122927,0.83905622405072122216,0.75583542082637122927
17.30999999999999872102,39.00000000000000000000,0.46083615776852093759,0.75545370719084925515,0.83906525345421356654,0.75545370719084925515
17.32000000000000028422,39.00000000000000000000,0.46001331527642885799,0.75507190504680299359,0.83907428285770591092,0.75507190504680299359
17.32999999999999829470,39.00000000000000000000,0.45927884882495723096,0.75468663079838294028,0.83908318242204016357,0.75468663079838294028
17.33999999999999985789,39.00000000000000000000,0.45906478545925943902,0.75427902093185061894,0.83909132249242435186,0.75427902093185061894
17.35000000000000142109,39.00000000000000000000,0.45885350923089068820,0.75387174104419618637,0.83909946256280854016,0.75387174104419618637
17.35999999999999943157,39.00000000000000000000,0.45864496901842882748,0.75346479294439094865,0.83910760263319272845,0.75346479294439094865
17.37000000000000099476,39.00000000000000000000,0.45843911489814637150,0.75305817838186739355,0.83911574270357691674,0.75305817838186739355
17.37999999999999900524,39.00000000000000000000,0.45823589811006554262,0.75265189904825968714,0.83912388277396110503,0.75265189904825968714
17.39000000000000056843,39.00000000000000000000,0.45803527102504443258,0.75224595657908732704,0.83913202284434529332,0.75224595657908732704
17.39999999999999857891,39.00000000000000000000,0.45783718711287002545,0.75184035255538872455,0.83914016291472937059,0.75184035255538872455
17.41000000000000014211,39.00000000000000000000,0.45764160091132816133,0.75143508850530194021,0.83914830298511355888,0.75143508850530194021
17.42000000000000170530,39.00000000000000000000,0.45744846799622645994,0.75103016590559679155,0.83915644305549774717,0.75103016590559679155
17.42999999999999971578,39.00000000000000000000,0.45725774495234139394,0.75062558618315955439,0.83916458312588193547,0.75062558618315955439
17.44000000000000127898,39.00000000000000000000,0.45706938934526708529,0.75022135071642870319,0.83917272319626612376,0.75022135071642870319
17.44999999999999928946,39.00000000000000000000,0.45688335969413812476,0.74981746083678879611,0.83918086326665031205,0.74981746083678879611
17.46000000000000085265,39.00000000000000000000,0.45669961544520332186,0.74941391782991673143,0.83918900333703450034,0.74941391782991673143
17.46999999999999886313,39.00000000000000000000,0.45651811694622734805,0.74901072293708803596,0.83919714340741868863,0.74901072293708803596
17.48000000000000042633,39.00000000000000000000,0.45633882542169357244,0.74860787735644052088,0.83920528347780276590,0.74860787735644052088
17.48999999999999843681,39.00000000000000000000,0.45616170294878960467,0.74820538224419830264,0.83921342354818695419,0.74820538224419830264
17.50000000000000000000,39.00000000000000000000,0.45598671243414728993,0.74780323871585641093,0.83922156361857114248,0.74780323871585641093
17.51000000000000156319,39.00000000000000000000,0.45581381759132139075,0.74740144784732798211,0.83922970368895533078,0.74740144784732798211
17.51999999999999957367,39.00000000000000000000,0.45564298291897903370,0.74700001067605514837,0.83923784375933951907,0.74700001067605514837
17.53000000000000113687,39.00000000000000000000,0.45554212740629368428,0.74659560118341705692,0.83924541482628600697,0.74659560118341705692
17.53999999999999914735,39.00000000000000000000,0.45548539372024482441,0.74618948336897028550,0.83925262180712245641,0.74618948336897028550
17.55000000000000071054,39.00000000000000000000,0.45542896624657869253,0.74578380141789979429,0.83925982878795879483,0.74578380141789979429
17.55999999999999872102,39.00000000000000000000,0.45537284215880735605,0.74537855474611391937,0.83926703576879513324,0.74537855474611391937
17.57000000000000028422,39.00000000000000000000,0.45531701866524904032,0.74497374276907224466,0.83927424274963158268,0.74497374276907224466
17.57999999999999829470,39.00000000000000000000,0.45526149300852442048,0.74456936490181335753,0.83928144973046792110,0.74456936490181335753
17.58999999999999985789,39.00000000000000000000,0.45520626246506185053,0.74416542055898093899,0.83928865671130425952,0.74416542055898093899
17.60000000000000142109,39.00000000000000000000,0.45515132434460936484,0.74376190915484918786,0.83929586369214070896,0.74376190915484918786
17.60999999999999943157,39.00000000000000000000,0.45512241759379956640,0.74335720443453146000,0.83930243113188185422,0.74335720443453146000
17.62000000000000099476,39.00000000000000000000,0.45382686742374839239,0.74300435819477306243,0.83930825823460186719,0.74300435819477306243
17.62999999999999900524,39.00000000000000000000,0.45254659093202292963,0.74265122436523933747,0.83931408533732188015,0.74265122436523933747
17.64000000000000056843,39.00000000000000000000,0.45172543624621230851,0.74227957395200883095,0.83931989055459754745,0.74227957395200883095
17.64999999999999857891,39.00000000000000000000,0.45091882387410875399,0.74190770418073448411,0.83932569551139246666,0.74190770418073448411
17.66000000000000014211,39.00000000000000000000,0.45012130755674545357,0.74153583951353219117,0.83933150046818738588,0.74153583951353219117
17.67000000000000170530,39.00000000000000000000,0.44933276428209611986,0.74116398553441975583,0.83933730542498219407,0.74116398553441975583
17.67999999999999971578,39.00000000000000000000,0.44855307545034683869,0.74079214762564937757,0.83934311038177711328,0.74079214762564937757
17.69000000000000127898,39.00000000000000000000,0.44778212677747547543,0.74042033097258153074,0.83934891533857203250,0.74042033097258153074
17.69999999999999928946,39.00000000000000000000,0.44701980817739056517,0.74004854056941093976,0.83935472029536684069,0.74004854056941093976
17.71000000000000085265,39.00000000000000000000,0.44626601362112489069,0.73967678122579605393,0.83936052525216175990,0.73967678122579605393
17.71999999999999886313,39.00000000000000000000,0.44552064097179683300,0.73930505757443865100,0.83936633020895667912,0.73930505757443865100
17.73000000000000042633,39.00000000000000000000,0.44478359179433013537,0.73893337407964887475,0.83937213516575148731,0.73893337407964887475
17.73999999999999843681,39.00000000000000000000,0.44450430603586038592,0.73854324881125188451,0.83937768051262018343,0.73854324881125188451
17.75000000000000000000,39.00000000000000000000,0.44436317476351055999,0.73814786666191523068,0.83938314767023725071,0.73814786666191523068
17.76000000000000156319,39.00000000000000000000,0.44422406070346004414,0.73775283101666500052,0.83938861482785420698,0.73775283101666500052
17.76999999999999957367,39.00000000000000000000,0.44408692527144005835,0.73735814300597413151,0.83939408198547127427,0.73735814300597413151
17.78000000000000113687,39.00000000000000000000,0.44395173057844483644,0.73696380372618119914,0.83939954914308834155,0.73696380372618119914
17.78999999999999914735,39.00000000000000000000,0.44381843941257936859,0.73656981424039913442,0.83940501630070540884,0.73656981424039913442
17.80000000000000071054,39.00000000000000000000,0.44368701522179421204,0.73617617557937919948,0.83941048345832247612,0.73617617557937919948
17.80999999999999872102,39.00000000000000000000,0.44355742209746401583,0.73578288874233899186,0.83941595061593954341,0.73578288874233899186
17.82000000000000028422,39.00000000000000000000,0.44342962475876701589,0.73538995469775048086,0.83942141777355649968,0.73538995469775048086
17.82999999999999829470,39.00000000000000000000,0.44330358853782209083,0.73499737438409595836,0.83942688493117356696,0.73499737438409595836
17.83999999999999985789,39.00000000000000000000,0.44317927936553891399,0.73460514871058735231,0.83943235208879063425,0.73460514871058735231
17.85000000000000142109,39.00000000000000000000,0.44305666375814006797,0.73421327855785734062,0.83943781924640770153,0.73421327855785734062
17.85999999999999943157,39.00000000000000000000,0.44293570880430932490,0.73382176477861982278,0.83944328640402476882,0.73382176477861982278
17.87000000000000099476,39.00000000000000000000,0.44281638215292579153,0.73343060819830308006,0.83944875356164183611,0.73343060819830308006
17.87999999999999900524,39.00000000000000000000,0.44269865200134062011,0.73303980961565828878,0.83945422071925879237,0.73303980961565828878
17.89000000000000056843,39.00000000000000000000,0.44258248708415415251,0.73264936980334338656,0.83945968787687585966,0.73264936980334338656
17.89999999999999857891,39.00000000000000000000,0.44246785666245402879,0.73225928950848584442,0.83946515503449292694,0.73225928950848584442
17.91000000000000014211,39.00000000000000000000,0.44235473051347296014,0.73186956945322545476,0.83947062219210999423,0.73186956945322545476
17.92000000000000170530,39.00000000000000000000,0.44224307892062830749,0.73148021033523802359,0.83947608934972706152,0.73148021033523802359
17.92999999999999971578,39.00000000000000000000,0.44213287266390399743,0.73109121282824407473,0.83948155650734412880,0.73109121282824407473
17.94000000000000127898,39.00000000000000000000,0.44187797594327049566,0.73070813401816370192,0.83948673472194301759,0.73070813401816370192
17.94999999999999928946,39.00000000000000000000,0.44184972254100579603,0.73031629838621348050,0.83949172561510332358,0.73031629838621348050
17.96000000000000085265,39.00000000000000000000,0.44182159161513478995,0.72992488255904741656,0.83949671650826374059,0.72992488255904741656
17.96999999999999886313,39.00000000000000000000,0.44179358222516668109,0.72953388589964041078,0.83950170740142404657,0.72953388589964041078
17.98000000000000042633,39.00000000000000000000,0.44176569344084093416,0.72914330777184510612,0.83950669829458446358,0.72914330777184510612
17.98999999999999843681,39.00000000000000000000,0.44173792434198572154,0.72875314754039655085,0.83951168918774476957,0.72875314754039655085
18.00000000000000000000,39.00000000000000000000,0.44171027401837892334,0.72836340457091686140,0.83951668008090518658,0.72836340457091686140


==> data/all_512_8_8_20_20_80.csv <==
tavg,B,db,eff1,eff2,eff
0.01000000000000000021,319.00000000000000000000,7.64314393731752250716,0.21010972917407527705,0.20100000000000009526,0.20100000000000009526
0.02000000000000000042,317.00000000000000000000,7.63572924306618183721,0.21108374508719951468,0.20200000000000009615,0.20200000000000009615
0.02999999999999999889,316.00000000000000000000,7.62724995670888272770,0.21208658580841241448,0.20300000000000009703,0.20300000000000009703
0.04000000000000000083,314.00000000000000000000,7.61982785132359463631,0.21305961852889374053,0.20400000000000009792,0.20400000000000009792
0.05000000000000000278,313.00000000000000000000,7.61134301904696286556,0.21406168551946777590,0.20500000000000009881,0.20500000000000009881
0.05999999999999999778,311.00000000000000000000,7.60391351679659965868,0.21503374175454426087,0.20600000000000012745,0.20600000000000012745
0.07000000000000000666,310.00000000000000000000,7.59542314777984017837,0.21603504047648475206,0.20700000000000012834,0.20700000000000012834
0.08000000000000000167,308.00000000000000000000,7.58798626379645213547,0.21700612687015269353,0.20800000000000012923,0.20800000000000012923
0.08999999999999999667,307.00000000000000000000,7.57949036774687190388,0.21800666274142516121,0.20900000000000013012,0.20900000000000013012
0.10000000000000000555,305.00000000000000000000,7.57204611806881899838,0.21897678587246097170,0.21000000000000013101,0.21000000000000013101
0.11000000000000000056,304.00000000000000000000,7.56354470524769606499,0.21997656426574679900,0.21100000000000013189,0.21100000000000013189
0.11999999999999999556,302.00000000000000000000,7.55609310686597357432,0.22094573064557979092,0.21200000000000013278,0.21200000000000013278
0.13000000000000000444,301.00000000000000000000,7.54758618811593073872,0.22194475688695072813,0.21300000000000013367,0.21300000000000013367
0.14000000000000001332,300.00000000000000000000,7.53907702897341724935,0.22294345968149131831,0.21400000000000013456,0.21400000000000013456
0.14999999999999999445,298.00000000000000000000,7.53161484579709750165,0.22391125232490380337,0.21500000000000013545,0.21500000000000013545
0.16000000000000000333,297.00000000000000000000,7.52310019664383222704,0.22490921057554788542,0.21600000000000013634,0.21600000000000013634
0.17000000000000001221,295.00000000000000000000,7.51563070943172384375,0.22587606217790304197,0.21700000000000013722,0.21700000000000013722
0.17999999999999999334,294.00000000000000000000,7.50711058260572006162,0.22687328109293738998,0.21800000000000013811,0.21800000000000013811
0.19000000000000000222,293.00000000000000000000,7.49858822636978228360,0.22787018219952448472,0.21900000000000013900,0.21900000000000013900
0.20000000000000001110,291.00000000000000000000,7.49110822046802926621,0.22883568265444317880,0.22000000000000013989,0.22000000000000013989
0.20999999999999999223,290.00000000000000000000,7.48258040464551843485,0.22983185186238844211,0.22100000000000011302,0.22100000000000011302
0.22000000000000000111,289.00000000000000000000,7.47405036641581421719,0.23082770652921139054,0.22200000000000011391,0.22200000000000011391
0.23000000000000000999,287.00000000000000000000,7.46655988436187545432,0.23179186893936742919,0.22300000000000011480,0.22300000000000011480
0.23999999999999999112,286.00000000000000000000,7.45802440600490434974,0.23278699903862831722,0.22400000000000014344,0.22400000000000014344
0.25000000000000000000,285.00000000000000000000,7.44948671276277174513,0.23378181782121881804,0.22500000000000014433,0.22500000000000014433
0.26000000000000000888,284.00000000000000000000,7.44094680675718933571,0.23477632625816516332,0.22600000000000011746,0.22600000000000011746
0.27000000000000001776,282.00000000000000000000,7.43344268798899143746,0.23573875649538630905,0.22700000000000011835,0.22700000000000011835
0.28000000000000002665,281.00000000000000000000,7.42489736874277639345,0.23673254979353822169,0.22800000000000011924,0.22800000000000011924
0.28999999999999998002,280.00000000000000000000,7.41634984496560178968,0.23772603591268420820,0.22900000000000012013,0.22900000000000012013
0.29999999999999998890,279.00000000000000000000,7.40780011897642687302,0.23871921580710989130,0.23000000000000012101,0.23000000000000012101
0.30999999999999999778,278.00000000000000000000,7.39924819313779114083,0.23971209042730723393,0.23100000000000012190,0.23100000000000012190
0.32000000000000000666,276.00000000000000000000,7.39172733581440954964,0.24067240958850563692,0.23200000000000012279,0.23200000000000012279
0.33000000000000001554,275.00000000000000000000,7.38317003285013750968,0.24166458045930352960,0.23300000000000012368,0.23300000000000012368
0.34000000000000002442,274.00000000000000000000,7.37461053921590803384,0.24265644914723927261,0.23400000000000012457,0.23400000000000012457
0.34999999999999997780,273.00000000000000000000,7.36604885749358206937,0.24364801658483598024,0.23500000000000012546,0.23500000000000012546
0.35999999999999998668,272.00000000000000000000,7.35748499031346891996,0.24463928370054582873,0.23600000000000012634,0.23600000000000012634
0.36999999999999999556,271.00000000000000000000,7.34891894035499682047,0.24563025141870489798,0.23700000000000012723,0.23700000000000012723
0.38000000000000000444,269.00000000000000000000,7.34137832636230580619,0.24658809859107280738,0.23800000000000012812,0.23800000000000012812
0.39000000000000001332,268.00000000000000000000,7.33280694716909131614,0.24757837572268628912,0.23900000000000012901,0.23900000000000012901
0.40000000000000002220,267.00000000000000000000,7.32423339562712083506,0.24856835645165256676,0.24000000000000012990,0.24000000000000012990
0.40999999999999997558,266.00000000000000000000,7.31565767466476923886,0.24955804168266626508,0.24100000000000013078,0.24100000000000013078
0.41999999999999998446,265.00000000000000000000,7.30707978726547491277,0.25054743231597059738,0.24200000000000013167,0.24200000000000013167
0.42999999999999999334,264.00000000000000000000,7.29849973646854088827,0.25153652924730407481,0.24300000000000013256,0.24300000000000013256
0.44000000000000000222,263.00000000000000000000,7.28991752537045822891,0.25252533336782928552,0.24400000000000013345,0.24400000000000013345
0.45000000000000001110,262.00000000000000000000,7.28133315712584128221,0.25351384556407347004,0.24500000000000013434,0.24500000000000013434
0.46000000000000001998,261.00000000000000000000,7.27274663494862583235,0.25450206671785979839,0.24600000000000013523,0.24600000000000013523
0.46999999999999997335,260.00000000000000000000,7.26415796211339070965,0.25548999770623392891,0.24700000000000013611,0.24700000000000013611
0.47999999999999998224,259.00000000000000000000,7.25556714195582497240,0.25647763940141765637,0.24800000000000013700,0.24800000000000013700
0.48999999999999999112,258.00000000000000000000,7.24697417787497322195,0.25746499267070332984,0.24900000000000013789,0.24900000000000013789
0.50000000000000000000,256.00000000000000000000,7.23939542193031027040,0.25841811807842396398,0.25000000000000011102,0.25000000000000011102
0.51000000000000000888,255.00000000000000000000,7.23079723825606279775,0.25940480524101500182,0.25100000000000011191,0.25100000000000011191
0.52000000000000001776,254.00000000000000000000,7.22219692393837053856,0.26039120676027499579,0.25200000000000016831,0.25200000000000016831
0.53000000000000002665,253.00000000000000000000,7.21359448269451686286,0.26137732347984676817,0.25300000000000016920,0.25300000000000016920
0.54000000000000003553,252.00000000000000000000,7.20498991831260138241,0.26236315623800227081,0.25400000000000017009,0.25400000000000017009
0.55000000000000004441,251.00000000000000000000,7.19638323465252494060,0.26334870586757236355,0.25500000000000017097,0.25500000000000017097
0.56000000000000005329,250.00000000000000000000,7.18777443564751639116,0.26433397319585760776,0.25600000000000017186,0.25600000000000017186
0.56999999999999995115,250.00000000000000000000,7.17815371359006615393,0.26535353788784921125,0.25700000000000017275,0.25700000000000017275
0.57999999999999996003,249.00000000000000000000,7.16954161814886692383,0.26633833350430202724,0.25800000000000017364,0.25800000000000017364
0.58999999999999996891,248.00000000000000000000,7.16092741651464503860,0.26732284908064801732,0.25900000000000017453,0.25900000000000017453
0.59999999999999997780,247.00000000000000000000,7.15231111286544329886,0.26830708542490144808,0.26000000000000017542,0.26000000000000017542
0.60999999999999998668,246.00000000000000000000,7.14369271145907713816,0.26929104333915304670,0.26100000000000017630,0.26100000000000017630
0.61999999999999999556,245.00000000000000000000,7.13507221663463919725,0.27027472361947563195,0.26200000000000017719,0.26200000000000017719
0.63000000000000000444,244.00000000000000000000,7.12644963281428545088,0.27125812705581942019,0.26300000000000017808,0.26300000000000017808
0.64000000000000001332,243.00000000000000000000,7.11782496450490143047,0.27224125443190994034,0.26400000000000017897,0.26400000000000017897
0.65000000000000002220,242.00000000000000000000,7.10919821629989190370,0.27322410652514045326,0.26500000000000017986,0.26500000000000017986
0.66000000000000003109,241.00000000000000000000,7.10056939288092436868,0.27420668410646509283,0.26600000000000018074,0.26600000000000018074
0.67000000000000003997,240.00000000000000000000,7.09193849901985817752,0.27518898794028395782,0.26700000000000018163,0.26700000000000018163
0.68000000000000004885,239.00000000000000000000,7.08330553958063102726,0.27617101878432820383,0.26800000000000018252,0.26800000000000018252
0.68999999999999994671,238.00000000000000000000,7.07467051952118985980,0.27715277738954274822,0.26900000000000018341,0.26900000000000018341
0.69999999999999995559,238.00000000000000000000,7.06503564985313037283,0.27817000428592447703,0.27000000000000018430,0.27000000000000018430
0.70999999999999996447,237.00000000000000000000,7.05639740295673778547,0.27915130883910527215,0.27100000000000018519,0.27100000000000018519
0.71999999999999997335,236.00000000000000000000,7.04775710691552159659,0.28013234322977736968,0.27200000000000018607,0.27200000000000018607
0.72999999999999998224,235.00000000000000000000,7.03911476700104810078,0.28111310818530310662,0.27300000000000018696,0.27300000000000018696
0.73999999999999999112,234.00000000000000000000,7.03047038858755612978,0.28209360442572162242,0.27400000000000018785,0.27400000000000018785
0.75000000000000000000,233.00000000000000000000,7.02182397715412509598,0.28307383266361552110,0.27500000000000018874,0.27500000000000018874
0.76000000000000000888,232.00000000000000000000,7.01317553828696294005,0.28405379360397103872,0.27600000000000018963,0.27600000000000018963
0.77000000000000001776,232.00000000000000000000,7.00353366043141889463,0.28506984040987831674,0.27700000000000019051,0.27700000000000019051
0.78000000000000002665,231.00000000000000000000,6.99488203647111816963,0.28604935606321246766,0.27800000000000019140,0.27800000000000019140
0.79000000000000003553,230.00000000000000000000,6.98622839797170502862,0.28702860638483562727,0.27900000000000019229,0.27900000000000019229
0.80000000000000004441,229.00000000000000000000,6.97757275087658523915,0.28800759205338688496,0.28000000000000019318,0.28000000000000019318
0.81000000000000005329,228.00000000000000000000,6.96891510124646096358,0.28898631373927596844,0.28100000000000019407,0.28100000000000019407
0.81999999999999995115,227.00000000000000000000,6.96025545526173061717,0.28996477210453097673,0.28200000000000019496,0.28200000000000019496
0.82999999999999996003,227.00000000000000000000,6.95060777476238111916,0.29097983930556681198,0.28300000000000019584,0.28300000000000019584
0.83999999999999996891,226.00000000000000000000,6.94194498254758673994,0.29195785951910102618,0.28400000000000019673,0.28400000000000019673
0.84999999999999997780,225.00000000000000000000,6.93328020821252088979,0.29293561827496095162,0.28500000000000019762,0.28500000000000019762
0.85999999999999998668,224.00000000000000000000,6.92461345833693453500,0.29391311620613186362,0.28600000000000019851,0.28600000000000019851
0.86999999999999999556,223.00000000000000000000,6.91594473963196687549,0.29489035393648721506,0.28700000000000019940,0.28700000000000019940
0.88000000000000000444,223.00000000000000000000,6.90629244353288829217,0.29590463198099498099,0.28800000000000020028,0.28800000000000020028
0.89000000000000001332,222.00000000000000000000,6.89762061282153737807,0.29688143721248122509,0.28900000000000020117,0.28900000000000020117
0.90000000000000002220,221.00000000000000000000,6.88894682870912777872,0.29785798401508645217,0.29000000000000020206,0.29000000000000020206
0.91000000000000003109,220.00000000000000000000,6.88027109834440953051,0.29883427298117376525,0.29100000000000020295,0.29100000000000020295
0.92000000000000003997,220.00000000000000000000,6.87061535700365499935,0.29984794434755018822,0.29200000000000020384,0.29200000000000020384
0.93000000000000004885,219.00000000000000000000,6.86193654253379659025,0.30082380512274747852,0.29300000000000020473,0.29300000000000020473
0.93999999999999994671,218.00000000000000000000,6.85325579822236896632,0.30179940975843361217,0.29400000000000015010,0.29400000000000015010
0.94999999999999995559,217.00000000000000000000,6.84457313168759995392,0.30277475881338461461,0.29500000000000015099,0.29500000000000015099
0.95999999999999996447,217.00000000000000000000,6.83491395996922523892,0.30378783039310802705,0.29600000000000015188,0.29600000000000015188
0.96999999999999997335,216.00000000000000000000,6.82622823895193686639,0.30476275542176944899,0.29700000000000015277,0.29700000000000015277
0.97999999999999998224,215.00000000000000000000,6.81754061317548387677,0.30573742648698265523,0.29800000000000015365,0.29800000000000015365
0.98999999999999999112,215.00000000000000000000,6.80787916315184560290,0.30675007267401310784,0.29900000000000015454,0.29900000000000015454
1.00000000000000000000,214.00000000000000000000,6.79918850425323739728,0.30772432268962041091,0.30000000000000015543,0.30000000000000015543
1.01000000000000000888,213.00000000000000000000,6.79049595882338685726,0.30869832030054916716,0.30100000000000015632,0.30100000000000015632
1.02000000000000001776,212.00000000000000000000,6.78180153535134522258,0.30967206600330415833,0.30200000000000015721,0.30200000000000015721
1.03000000000000002665,212.00000000000000000000,6.77213668135042823337,0.31068412397774664013,0.30300000000000015810,0.30300000000000015810
1.04000000000000003553,211.00000000000000000000,6.76343925755335995120,0.31165745253234850010,0.30400000000000015898,0.30400000000000015898
1.05000000000000004441,210.00000000000000000000,6.75473997512865587112,0.31263053064875229170,0.30500000000000015987,0.30500000000000015987
1.06000000000000005329,210.00000000000000000000,6.74507286113951476381,0.31364217138680261510,0.30600000000000016076,0.30600000000000016076
1.07000000000000006217,209.00000000000000000000,6.73637060204239990213,0.31461483513957588798,0.30700000000000016165,0.30700000000000016165
1.08000000000000007105,208.00000000000000000000,6.72766650459315407318,0.31558724985889963222,0.30800000000000016254,0.30800000000000016254
1.09000000000000007994,208.00000000000000000000,6.71799713836599643457,0.31659847668916080154,0.30900000000000016342,0.30900000000000016342
1.10000000000000008882,207.00000000000000000000,6.70929008890496003659,0.31757047974481805719,0.31000000000000016431,0.31000000000000016431
1.11000000000000009770,206.00000000000000000000,6.70058122227169850049,0.31854223510351886706,0.31100000000000016520,0.31100000000000016520
1.12000000000000010658,206.00000000000000000000,6.69090961181289856086,0.31955305131493949578,0.31200000000000016609,0.31200000000000016609
1.12999999999999989342,205.00000000000000000000,6.68219781888621255916,0.32052439762169226967,0.31300000000000016698,0.31300000000000016698
1.13999999999999990230,204.00000000000000000000,6.67348423091775000415,0.32149549749650535579,0.31400000000000016787,0.31400000000000016787
1.14999999999999991118,204.00000000000000000000,6.66381038449990903416,0.32250590633717862721,0.31500000000000016875,0.31500000000000016875
1.15999999999999992006,203.00000000000000000000,6.65509389706675857923,0.32347659967960668004,0.31600000000000016964,0.31600000000000016964
1.16999999999999992895,202.00000000000000000000,6.64637563772178197041,0.32444704778021166147,0.31700000000000017053,0.31700000000000017053
1.17999999999999993783,202.00000000000000000000,6.63669956389437754041,0.32545705245610706546,0.31800000000000017142,0.31800000000000017142
1.18999999999999994671,201.00000000000000000000,6.62797843307970779847,0.32642709644757889054,0.31900000000000017231,0.31900000000000017231
1.19999999999999995559,200.00000000000000000000,6.61925555453457992172,0.32739689630880447480,0.32000000000000017319,0.32000000000000017319
1.20999999999999996447,200.00000000000000000000,6.60957726213511698177,0.32840649998243193197,0.32100000000000017408,0.32100000000000017408
1.21999999999999997335,199.00000000000000000000,6.60085154134078067045,0.32937589805705230761,0.32200000000000017497,0.32200000000000017497
1.22999999999999998224,199.00000000000000000000,6.59117214306254695089,0.33038526102408238838,0.32300000000000017586,0.32300000000000017586
1.23999999999999999112,198.00000000000000000000,6.58244359626970076960,0.33135425881959085226,0.32400000000000017675,0.32400000000000017675
1.25000000000000000000,197.00000000000000000000,6.57371334129262496759,0.33232301422363108578,0.32500000000000017764,0.32500000000000017764
1.26000000000000000888,197.00000000000000000000,6.56403173826440333727,0.33333198116327317218,0.32600000000000017852,0.32600000000000017852
1.27000000000000001776,196.00000000000000000000,6.55529868850656249890,0.33430033844487772043,0.32700000000000017941,0.32700000000000017941
1.28000000000000002665,196.00000000000000000000,6.54561598668670097112,0.33530906761385576020,0.32800000000000018030,0.32800000000000018030
1.29000000000000003553,195.00000000000000000000,6.53688015949609368960,0.33627702818557703157,0.32900000000000018119,0.32900000000000018119
1.30000000000000004441,194.00000000000000000000,6.52814266648250818292,0.33724474788938119119,0.33000000000000018208,0.33000000000000018208
1.31000000000000005329,194.00000000000000000000,6.51845777445135876604,0.33825308589412189653,0.33100000000000018296,0.33100000000000018296
1.32000000000000006217,193.00000000000000000000,6.50971753738008818146,0.33922041086666443466,0.33200000000000018385,0.33200000000000018385
1.33000000000000007105,193.00000000000000000000,6.50003155401391197188,0.34022851397506237436,0.33300000000000018474,0.33300000000000018474
1.34000000000000007994,192.00000000000000000000,6.49128859141786396236,0.34119544552708569451,0.33400000000000018563,0.33400000000000018563
1.35000000000000008882,192.00000000000000000000,6.48160151928829986190,0.34220331478810317449,0.33500000000000018652,0.33500000000000018652
1.36000000000000009770,191.00000000000000000000,6.47285585013119835196,0.34316985419244988575,0.33600000000000018741,0.33600000000000018741
1.37000000000000010658,190.00000000000000000000,6.46410857730442689473,0.34413615453459106552,0.33700000000000018829,0.33700000000000018829
1.37999999999999989342,190.00000000000000000000,6.45441933554235891535,0.34514363913771911596,0.33800000000000013367,0.33800000000000013367
1.38999999999999990230,189.00000000000000000000,6.44566939271284589097,0.34610954904786500608,0.33900000000000013456,0.33900000000000013456
1.39999999999999991118,189.00000000000000000000,6.43597907017363102256,0.34711680258989396908,0.34000000000000013545,0.34000000000000013545
1.40999999999999992006,188.00000000000000000000,6.42722647762116849890,0.34808232322871829334,0.34100000000000013634,0.34100000000000013634
1.41999999999999992895,188.00000000000000000000,6.41753507706054726611,0.34908934672687075285,0.34200000000000013722,0.34200000000000013722
1.42999999999999993783,187.00000000000000000000,6.40877985554356044418,0.35005447921329913008,0.34300000000000013811,0.34300000000000013811
1.43999999999999994671,187.00000000000000000000,6.39908737976575814344,0.35106127367625217239,0.34400000000000013900,0.34400000000000013900
1.44999999999999995559,186.00000000000000000000,6.39032955053452944583,0.35202601908638303518,0.34500000000000013989,0.34500000000000013989
1.45999999999999996447,185.00000000000000000000,6.38157020480370285043,0.35299052711462552967,0.34600000000000014078,0.34600000000000014078
1.46999999999999997335,185.00000000000000000000,6.37187558720360502917,0.35399694488011079763,0.34700000000000014166,0.34700000000000014166
1.47999999999999998224,184.00000000000000000000,6.36311367483331302708,0.35496106717580738765,0.34800000000000014255,0.34800000000000014255
1.48999999999999999112,184.00000000000000000000,6.35341799073042512447,0.35596725857268685100,0.34900000000000014344,0.34900000000000014344
1.50000000000000000000,183.00000000000000000000,6.34465353447718438673,0.35693099608466138939,0.35000000000000014433,0.35000000000000014433
1.51000000000000000888,183.00000000000000000000,6.33495678688060603889,0.35793696208702097117,0.35100000000000014522,0.35100000000000014522
1.52000000000000001776,182.00000000000000000000,6.32618981004894198605,0.35890031571673586264,0.35200000000000014611,0.35200000000000014611
1.53000000000000002665,182.00000000000000000000,6.31649200202177496521,0.35990605728934055296,0.35300000000000020250,0.35300000000000020250
1.54000000000000003553,181.00000000000000000000,6.30772252847976133694,0.36086902788962499367,0.35400000000000014788,0.35400000000000014788
1.55000000000000004441,181.00000000000000000000,6.29802366314036898842,0.36187454598774515535,0.35500000000000020428,0.35500000000000020428
1.56000000000000005329,180.00000000000000000000,6.28925171733569232657,0.36283713436147913001,0.35600000000000014966,0.35600000000000014966
1.57000000000000006217,180.00000000000000000000,6.27955179785895190037,0.36384242993071347350,0.35700000000000020606,0.35700000000000020606
1.58000000000000007105,179.00000000000000000000,6.27077740483549916917,0.36480463682946717707,0.35800000000000015143,0.35800000000000015143
1.59000000000000007994,179.00000000000000000000,6.26107643445403105886,0.36580971080556323738,0.35900000000000020783,0.35900000000000020783
1.60000000000000008882,178.00000000000000000000,6.25229961986909454907,0.36677153692818631470,0.36000000000000015321,0.36000000000000015321
1.61000000000000009770,178.00000000000000000000,6.24259760187460077674,0.36777639023685204656,0.36100000000000020961,0.36100000000000020961
1.62000000000000010658,177.00000000000000000000,6.23381839201665322037,0.36873783622801403759,0.36200000000000015499,0.36200000000000015499
1.62999999999999989342,177.00000000000000000000,6.22411532976120529526,0.36974246978472796732,0.36300000000000015588,0.36300000000000015588
1.63999999999999990230,176.00000000000000000000,6.21533375156828693520,0.37070353623340723814,0.36400000000000015676,0.36400000000000015676
1.64999999999999991118,176.00000000000000000000,6.20562964846581444078,0.37170795094321562591,0.36500000000000015765,0.36500000000000015765
1.65999999999999992006,175.00000000000000000000,6.19684572954451429183,0.37266863838113650775,0.36600000000000015854,0.36600000000000015854
1.66999999999999992895,175.00000000000000000000,6.18714058907212827165,0.37367283513845356291,0.36700000000000015943,0.36700000000000015943
1.67999999999999993783,174.00000000000000000000,6.17835435771732033317,0.37463314403846365019,0.36800000000000016032,0.36800000000000016032
1.68999999999999994671,174.00000000000000000000,6.16864818341683918135,0.37563712372685825747,0.36900000000000016120,0.36900000000000016120
1.69999999999999995559,173.00000000000000000000,6.15985966863217715428,0.37659705450124392190,0.37000000000000016209,0.37000000000000016209
1.70999999999999996447,173.00000000000000000000,6.15015246411153260198,0.37760081799322797735,0.37100000000000016298,0.37100000000000016298
1.71999999999999997335,173.00000000000000000000,6.14044525959091735956,0.37860450670639006487,0.37200000000000016387,0.37200000000000016387
1.72999999999999998224,172.00000000000000000000,6.13165346456531157315,0.37956391914878090388,0.37300000000000010925,0.37300000000000010925
1.73999999999999999112,172.00000000000000000000,6.12194523350026997832,0.38056739281913221085,0.37400000000000016565,0.37400000000000016565
1.75000000000000000000,171.00000000000000000000,6.11315121900828017942,0.38152642832912070370,0.37500000000000011102,0.37500000000000011102
1.76000000000000000888,171.00000000000000000000,6.10344196514386538865,0.38252968780509954971,0.37600000000000016742,0.37600000000000016742
1.77000000000000001776,170.00000000000000000000,6.09464576251588141531,0.38348834659212799325,0.37700000000000011280,0.37700000000000011280
1.78000000000000002665,170.00000000000000000000,6.08493548966810582357,0.38449139271040755350,0.37800000000000016920,0.37800000000000016920
1.79000000000000003553,169.00000000000000000000,6.07613713103399710747,0.38544967491578002727,0.37900000000000011458,0.37900000000000011458
1.80000000000000004441,169.00000000000000000000,6.06642584309155008526,0.38645250850102264017,0.38000000000000017097,0.38000000000000017097
1.81000000000000005329,168.00000000000000000000,6.05762536140512697358,0.38741041419588390093,0.38100000000000011635,0.38100000000000011635
1.82000000000000006217,168.00000000000000000000,6.04791306233107128776,0.38841303606049032426,0.38200000000000017275,0.38200000000000017275
1.83000000000000007105,168.00000000000000000000,6.03820076325700672015,0.38941558460331809899,0.38300000000000011813,0.38300000000000011813
1.84000000000000007994,167.00000000000000000000,6.02939718522892853514,0.39037297618758254325,0.38400000000000017453,0.38400000000000017453
1.85000000000000008882,167.00000000000000000000,6.01968387906254243092,0.39137531409544989991,0.38500000000000011990,0.38500000000000011990
1.86000000000000009770,166.00000000000000000000,6.01087825058074631812,0.39233232959386149519,0.38600000000000017630,0.38600000000000017630
1.87000000000000010658,166.00000000000000000000,6.00116394143935938388,0.39333445765250457660,0.38700000000000012168,0.38700000000000012168
1.87999999999999989342,165.00000000000000000000,5.99235629816465831254,0.39429109690114760856,0.38800000000000012257,0.38800000000000012257
1.88999999999999990230,165.00000000000000000000,5.98264099024559392603,0.39529301588321502647,0.38900000000000012346,0.38900000000000012346
1.89999999999999991118,165.00000000000000000000,5.97292568232650822324,0.39629486240469852243,0.39000000000000012434,0.39000000000000012434
1.90999999999999992006,164.00000000000000000000,5.96411506635398325216,0.39725098930366337102,0.39100000000000012523,0.39100000000000012523
1.91999999999999992895,164.00000000000000000000,5.95439876393638822805,0.39825262778949283016,0.39200000000000012612,0.39200000000000012612
1.92999999999999993783,163.00000000000000000000,5.94558621168316303596,0.39920837833455297128,0.39300000000000012701,0.39300000000000012701
1.93999999999999994671,163.00000000000000000000,5.93586891913019432110,0.40020980952894091853,0.39400000000000012790,0.39400000000000012790
1.94999999999999995559,163.00000000000000000000,5.92615162657721405992,0.40121116883236807027,0.39500000000000012879,0.39500000000000012879
1.95999999999999996447,162.00000000000000000000,5.91733619099110708106,0.40216640793153846101,0.39600000000000012967,0.39600000000000012967
1.96999999999999997335,162.00000000000000000000,5.90761791275189729333,0.40316756095251204961,0.39700000000000013056,0.39700000000000013056
1.97999999999999998224,161.00000000000000000000,5.89880062371655089493,0.40412242320431501774,0.39800000000000013145,0.39800000000000013145
1.98999999999999999112,161.00000000000000000000,5.88908136432846873731,0.40512337065731696129,0.39900000000000013234,0.39900000000000013234
2.00000000000000000000,160.00000000000000000000,5.88026226265337470522,0.40607785544976576775,0.40000000000000013323,0.40000000000000013323
2.00999999999999978684,160.00000000000000000000,5.87054202674413438956,0.40707859803463214421,0.40100000000000007860,0.40100000000000007860
2.02000000000000001776,160.00000000000000000000,5.86082179083485854676,0.40807926956806783725,0.40200000000000013500,0.40200000000000013500
2.02999999999999980460,159.00000000000000000000,5.85199994662414368918,0.40903324306426042112,0.40300000000000008038,0.40300000000000008038
2.04000000000000003553,159.00000000000000000000,5.84227873891413373997,0.41003371068874971961,0.40400000000000013678,0.40400000000000013678
2.04999999999999982236,159.00000000000000000000,5.83255753120417175239,0.41103410754365216073,0.40500000000000008216,0.40500000000000008216
2.06000000000000005329,158.00000000000000000000,5.82373299712438452502,0.41198756999821262159,0.40600000000000013856,0.40600000000000013856
2.06999999999999984013,158.00000000000000000000,5.81401082242913158638,0.41298776388498148471,0.40700000000000008393,0.40700000000000008393
2.08000000000000007105,157.00000000000000000000,5.80518461467937818554,0.41394084723439533713,0.40800000000000014033,0.40800000000000014033
2.08999999999999985789,157.00000000000000000000,5.79546147791181009978,0.41494083880382814922,0.40900000000000008571,0.40900000000000008571
2.10000000000000008882,157.00000000000000000000,5.78573834114426244213,0.41594076015513031797,0.41000000000000014211,0.41000000000000014211
2.10999999999999987566,156.00000000000000000000,5.77690954827458647003,0.41689333190328198286,0.41100000000000008749,0.41100000000000008749
2.12000000000000010658,156.00000000000000000000,5.76718545444770036568,0.41789305184162217621,0.41200000000000014388,0.41200000000000014388
2.12999999999999989342,155.00000000000000000000,5.75835508549343799700,0.41884524266358208466,0.41300000000000008926,0.41300000000000008926
2.14000000000000012434,155.00000000000000000000,5.74863003972277919473,0.41984476180561142167,0.41400000000000014566,0.41400000000000014566
2.14999999999999991118,155.00000000000000000000,5.73890499395209641165,0.42084421127459720191,0.41500000000000009104,0.41500000000000009104
2.16000000000000014211,154.00000000000000000000,5.73007215044866757836,0.42179588938369277917,0.41600000000000014744,0.41600000000000014744
2.16999999999999992895,154.00000000000000000000,5.72034615795508649683,0.42279513892259706909,0.41700000000000009281,0.41700000000000009281
2.18000000000000015987,154.00000000000000000000,5.71062016546150452712,0.42379431906217202020,0.41800000000000014921,0.41800000000000014921
2.18999999999999994671,153.00000000000000000000,5.70178490766360557274,0.42474548397092254381,0.41900000000000009459,0.41900000000000009459
2.20000000000000017764,153.00000000000000000000,5.69205797377603950338,0.42574446502606888565,0.42000000000000015099,0.42000000000000015099
2.20999999999999996447,153.00000000000000000000,5.68233103988845034138,0.42674337695388964153,0.42100000000000009637,0.42100000000000009637
2.22000000000000019540,152.00000000000000000000,5.67349342976726322973,0.42769402800396599806,0.42200000000000015277,0.42200000000000015277
2.22999999999999998224,152.00000000000000000000,5.66376555992552432883,0.42869274167193888170,0.42300000000000009814,0.42300000000000009814
2.24000000000000021316,151.00000000000000000000,5.65492659162770561210,0.42964300688965223474,0.42400000000000015454,0.42400000000000015454
2.25000000000000000000,151.00000000000000000000,5.64519779138557176168,0.43064152283933043730,0.42500000000000009992,0.42500000000000009992
2.25999999999999978684,151.00000000000000000000,5.63546899114342636494,0.43163997019339217509,0.42600000000000010081,0.42600000000000010081
2.27000000000000001776,150.00000000000000000000,5.62662779418044323165,0.43258971918588862149,0.42700000000000010170,0.42700000000000010170
2.27999999999999980460,150.00000000000000000000,5.61689806920856060657,0.43358796960426759792,0.42800000000000010258,0.42800000000000010258
2.29000000000000003553,150.00000000000000000000,5.60716834423666199427,0.43458615169381159538,0.42900000000000010347,0.42900000000000010347
2.29999999999999982236,149.00000000000000000000,5.59832498597082839353,0.43553538327559343513,0.43000000000000010436,0.43000000000000010436
2.31000000000000005329,149.00000000000000000000,5.58859434205993999001,0.43653336918943075329,0.43100000000000010525,0.43100000000000010525
2.31999999999999984013,149.00000000000000000000,5.57886369814908977816,0.43753128703940447064,0.43200000000000010614,0.43200000000000010614
2.33000000000000007105,148.00000000000000000000,5.57001824790554422862,0.43847999983017477144,0.43300000000000010703,0.43300000000000010703
2.33999999999999985789,148.00000000000000000000,5.56028669096987115950,0.43947772224121200990,0.43400000000000010791,0.43400000000000010791
2.35000000000000008882,148.00000000000000000000,5.55055513403416256324,0.44047537685153165254,0.43500000000000010880,0.43500000000000010880
2.35999999999999987566,147.00000000000000000000,5.54170766316995511147,0.44142356926941894724,0.43600000000000010969,0.43600000000000010969
2.37000000000000010658,147.00000000000000000000,5.53197519925034164601,0.44242102915378239691,0.43700000000000011058,0.43700000000000011058
2.37999999999999989342,147.00000000000000000000,5.52224273533075749043,0.44341842149870847045,0.43800000000000011147,0.43800000000000011147
2.39000000000000012434,146.00000000000000000000,5.51339331730648574137,0.44436609175322011600,0.43900000000000011235,0.43900000000000011235
2.39999999999999991118,146.00000000000000000000,5.50365995257412521369,0.44536329006077490789,0.44000000000000011324,0.44000000000000011324
2.41000000000000014211,146.00000000000000000000,5.49392658784178600229,0.44636042108829127040,0.44100000000000011413,0.44100000000000011413
2.41999999999999992895,145.00000000000000000000,5.48507529829663198484,0.44730756717294400948,0.44200000000000011502,0.44200000000000011502
2.43000000000000015987,145.00000000000000000000,5.47534103905656976963,0.44830450482664374601,0.44300000000000011591,0.44300000000000011591
2.43999999999999994671,145.00000000000000000000,5.46560677981649334356,0.44930137545779263997,0.44400000000000011680,0.44400000000000011680
2.45000000000000017764,144.00000000000000000000,5.45675369664620824040,0.45024799514243613041,0.44500000000000011768,0.44500000000000011768
2.45999999999999996447,144.00000000000000000000,5.44701854934108631312,0.45124467303764353998,0.44600000000000011857,0.44600000000000011857
2.47000000000000019540,144.00000000000000000000,5.43728340203596260949,0.45224128416584313817,0.44700000000000011946,0.44700000000000011946
2.47999999999999998224,143.00000000000000000000,5.42842860547425232198,0.45318737498864675173,0.44800000000000012035,0.44800000000000012035
2.49000000000000021316,143.00000000000000000000,5.41869257668823589569,0.45418379399242631012,0.44900000000000012124,0.44900000000000012124
2.50000000000000000000,143.00000000000000000000,5.40895654790220081765,0.45518014648277183021,0.45000000000000012212,0.45000000000000012212
2.50999999999999978684,142.00000000000000000000,5.40010012060576727322,0.45612570574185029582,0.45100000000000006750,0.45100000000000006750
2.52000000000000001776,142.00000000000000000000,5.39036321706851229152,0.45712186669224119662,0.45200000000000012390,0.45200000000000012390
2.52999999999999980460,142.00000000000000000000,5.38062631353125286893,0.45811796138076837925,0.45300000000000006928,0.45300000000000006928
2.54000000000000003553,141.00000000000000000000,5.37176834066829922421,0.45906298612545187732,0.45400000000000012568,0.45400000000000012568
2.54999999999999982236,141.00000000000000000000,5.36203056925914722797,0.46005888983070958309,0.45500000000000007105,0.45500000000000007105
2.56000000000000005329,141.00000000000000000000,5.35229279784999345537,0.46105472752364168310,0.45600000000000012745,0.45600000000000012745
2.56999999999999984013,141.00000000000000000000,5.34255502644084145913,0.46205049921081070563,0.45700000000000007283,0.45700000000000007283
2.58000000000000007105,140.00000000000000000000,5.33369473494511669998,0.46299486178315568674,0.45800000000000012923,0.45800000000000012923
2.58999999999999985789,140.00000000000000000000,5.32395610269740071629,0.46399044325611465966,0.45900000000000007461,0.45900000000000007461
2.60000000000000008882,140.00000000000000000000,5.31421747044967673901,0.46498595897073674577,0.46000000000000013101,0.46000000000000013101
2.60999999999999987566,139.00000000000000000000,5.30535581882450557600,0.46592978059547279779,0.46100000000000007638,0.46100000000000007638
2.62000000000000010658,139.00000000000000000000,5.29561633292999012212,0.46692510659266822648,0.46200000000000013278,0.46200000000000013278
2.62999999999999989342,139.00000000000000000000,5.28587684703547378007,0.46792036707685302765,0.46300000000000007816,0.46300000000000007816
2.64000000000000012434,138.00000000000000000000,5.27701392871850050170,0.46886364397250085423,0.46400000000000013456,0.46400000000000013456
2.64999999999999991118,138.00000000000000000000,5.26727359653203119905,0.46985871520588301520,0.46500000000000007994,0.46500000000000007994
2.66000000000000014211,138.00000000000000000000,5.25753326434556900182,0.47085372116944840259,0.46600000000000013634,0.46600000000000013634
2.66999999999999992895,138.00000000000000000000,5.24779293215910502823,0.47184866186961899048,0.46700000000000008171,0.46700000000000008171
2.68000000000000015987,137.00000000000000000000,5.23892800473053110721,0.47279126641427310362,0.46800000000000013811,0.46800000000000013811
2.68999999999999994671,137.00000000000000000000,5.22918683377483528574,0.47378601853386709264,0.46900000000000008349,0.46900000000000008349
2.70000000000000017764,137.00000000000000000000,5.21944566281913502337,0.47478070563104668445,0.47000000000000013989,0.47000000000000013989
2.70999999999999996447,136.00000000000000000000,5.21057967211534656116,0.47572275716957496128,0.47100000000000008527,0.47100000000000008527
2.72000000000000019540,136.00000000000000000000,5.20083767008598751858,0.47671725608776543970,0.47200000000000014166,0.47200000000000014166
2.72999999999999998224,136.00000000000000000000,5.19109566805662669964,0.47771169022231657619,0.47300000000000008704,0.47300000000000008704
2.74000000000000021316,136.00000000000000000000,5.18135366602726499252,0.47870605957955836285,0.47400000000000014344,0.47400000000000014344
2.75000000000000000000,135.00000000000000000000,5.17248589153527316142,0.47964743036779466934,0.47500000000000008882,0.47500000000000008882
2.75999999999999978684,135.00000000000000000000,5.16274306630583534883,0.48064161214501810448,0.47600000000000008971,0.47600000000000008971
2.77000000000000001776,135.00000000000000000000,5.15300024107638066084,0.48163572938142151791,0.47700000000000009059,0.47700000000000009059
2.77999999999999980460,134.00000000000000000000,5.14413162000385160155,0.48257653751568324596,0.47800000000000009148,0.47800000000000009148
2.79000000000000003553,134.00000000000000000000,5.13438797963125548307,0.48357046750483745345,0.47900000000000009237,0.47900000000000009237
2.79999999999999982236,134.00000000000000000000,5.12464433925864959463,0.48456433318737845983,0.48000000000000009326,0.48000000000000009326
2.81000000000000005329,134.00000000000000000000,5.11490069888605436432,0.48555813456954560747,0.48100000000000009415,0.48100000000000009415
2.81999999999999984013,133.00000000000000000000,5.10603053386517924395,0.48649825199696755673,0.48200000000000009504,0.48200000000000009504
2.83000000000000007105,133.00000000000000000000,5.09628608659529902525,0.48749186665551769160,0.48300000000000009592,0.48300000000000009592
2.83999999999999985789,133.00000000000000000000,5.08654163932542591198,0.48848541724553667942,0.48400000000000009681,0.48400000000000009681
2.85000000000000008882,132.00000000000000000000,5.07767085875154045027,0.48942496089084963629,0.48500000000000009770,0.48500000000000009770
2.85999999999999987566,132.00000000000000000000,5.06792561302493194120,0.49041832501711862813,0.48600000000000009859,0.48600000000000009859
2.87000000000000010658,132.00000000000000000000,5.05818036729832343212,0.49141162530433651900,0.48700000000000009948,0.48700000000000009948
2.87999999999999989342,132.00000000000000000000,5.04843512157171581123,0.49240486175865688656,0.48800000000000010036,0.48800000000000010036
2.89000000000000012434,131.00000000000000000000,5.03956305255421099787,0.49334370306064928569,0.48900000000000010125,0.48900000000000010125
2.89999999999999991118,131.00000000000000000000,5.02981701701211303401,0.49433675349510441954,0.49000000000000010214,0.49000000000000010214
2.91000000000000014211,131.00000000000000000000,5.02007098147002128741,0.49532974032369325723,0.49100000000000010303,0.49100000000000010303
2.91999999999999992895,131.00000000000000000000,5.01032494592792421173,0.49632266355252746548,0.49200000000000010392,0.49200000000000010392
2.93000000000000015987,130.00000000000000000000,5.00145172690616579558,0.49726079610629403405,0.49300000000000010481,0.49300000000000010481
2.93999999999999994671,130.00000000000000000000,4.99170491039673702716,0.49825353371628711141,0.49400000000000010569,0.49400000000000010569
2.95000000000000017764,130.00000000000000000000,4.98195809388731003509,0.49924620795106544602,0.49500000000000010658,0.49500000000000010658
2.95999999999999996447,130.00000000000000000000,4.97221127737789103662,0.50023881881669718386,0.49600000000000010747,0.49600000000000010747
2.97000000000000019540,129.00000000000000000000,4.96333705140197078975,0.50117623570491898199,0.49700000000000010836,0.49700000000000010836
2.97999999999999998224,129.00000000000000000000,4.95358946298673785691,0.50216866130859194595,0.49800000000000010925,0.49800000000000010925
2.99000000000000021316,129.00000000000000000000,4.94384187457150403588,0.50316102376512306105,0.49900000000000011013,0.49900000000000011013
3.00000000000000000000,128.00000000000000000000,4.93496755211300097699,0.50409783956014309059,0.50000000000000011102,0.50000000000000011102
3.00999999999999978684,128.00000000000000000000,4.92521920107358912588,0.50509001685268406501,0.50100000000000011191,0.50100000000000011191
3.02000000000000001776,128.00000000000000000000,4.91547085003417993931,0.50608213121754508368,0.50200000000000022382,0.50200000000000022382
3.02999999999999980460,128.00000000000000000000,4.90572249899477164092,0.50707418266071258017,0.50300000000000011369,0.50300000000000011369
3.04000000000000003553,127.00000000000000000000,4.89684746076114763014,0.50801026729236531398,0.50400000000000022560,0.50400000000000022560
3.04999999999999982236,127.00000000000000000000,4.88709835660627955889,0.50900213383867043415,0.50500000000000011546,0.50500000000000011546
3.06000000000000005329,127.00000000000000000000,4.87734925245141326400,0.50999393768011347383,0.50600000000000022737,0.50600000000000022737
3.06999999999999984013,127.00000000000000000000,4.86760014829654696911,0.51098567882264023243,0.50700000000000011724,0.50700000000000011724
3.08000000000000007105,126.00000000000000000000,4.85872455209195841519,0.51192102375300130301,0.50800000000000022915,0.50800000000000022915
3.08999999999999985789,126.00000000000000000000,4.84897470456470269795,0.51291258021753205476,0.50900000000000011902,0.50900000000000011902
3.10000000000000008882,126.00000000000000000000,4.83922485703744875707,0.51390407419729755567,0.51000000000000023093,0.51000000000000023093
3.10999999999999987566,126.00000000000000000000,4.82947500951019659254,0.51489550569820341508,0.51100000000000012079,0.51100000000000012079
3.12000000000000010658,125.00000000000000000000,4.82059901854468986215,0.51583010178880617236,0.51200000000000023270,0.51200000000000023270
3.12999999999999989342,125.00000000000000000000,4.81084843763003444650,0.51682134878081742446,0.51300000000000012257,0.51300000000000012257
3.14000000000000012434,125.00000000000000000000,4.80109785671539768259,0.51781253350538736235,0.51400000000000023448,0.51400000000000023448
3.14999999999999991118,125.00000000000000000000,4.79134727580075647779,0.51880365596838418085,0.51500000000000012434,0.51500000000000012434
3.16000000000000014211,125.00000000000000000000,4.78159669488611172028,0.51979471617567463149,0.51600000000000023626,0.51600000000000023626
3.16999999999999992895,124.00000000000000000000,4.77271975484868438144,0.52072843152689018975,0.51700000000000012612,0.51700000000000012612
3.18000000000000015987,124.00000000000000000000,4.76296845078144226449,0.52171930754582163114,0.51800000000000023803,0.51800000000000023803
3.18999999999999994671,124.00000000000000000000,4.75321714671419126574,0.52271012151764306708,0.51900000000000012790,0.51900000000000012790
3.20000000000000017764,124.00000000000000000000,4.74346584264693316157,0.52370087344818250230,0.52000000000000023981,0.52000000000000023981
3.20999999999999996447,123.00000000000000000000,4.73458886189312799786,0.52463381962937749581,0.52100000000000012967,0.52100000000000012967
3.22000000000000019540,123.00000000000000000000,4.72483684516602586712,0.52562438743356398874,0.52200000000000024158,0.52200000000000024158
3.22999999999999998224,123.00000000000000000000,4.71508482843892462455,0.52661489340222522593,0.52300000000000013145,0.52300000000000013145
3.24000000000000021316,123.00000000000000000000,4.70533281171182071745,0.52760533754115157556,0.52400000000000024336,0.52400000000000024336
3.25000000000000000000,122.00000000000000000000,4.69645597133578718285,0.52853750340404737074,0.52500000000000013323,0.52500000000000013323
3.25999999999999978684,122.00000000000000000000,4.68670325270810828044,0.52952776342390572850,0.52600000000000013411,0.52600000000000013411
3.27000000000000001776,122.00000000000000000000,4.67695053408041250265,0.53051796181689203635,0.52700000000000024603,0.52700000000000024603
3.27999999999999980460,122.00000000000000000000,4.66719781545274070567,0.53150809858875602831,0.52800000000000024691,0.52800000000000024691
3.29000000000000003553,121.00000000000000000000,4.65832130293658330800,0.53243947227403209954,0.52900000000000024780,0.52900000000000024780
3.29999999999999982236,121.00000000000000000000,4.64856789344298881872,0.53342942487761912940,0.53000000000000024869,0.53000000000000024869
3.31000000000000005329,121.00000000000000000000,4.63881448394939788216,0.53441931605999282162,0.53100000000000024958,0.53100000000000024958
3.31999999999999984013,121.00000000000000000000,4.62906107445580339288,0.53540914582686982559,0.53200000000000025047,0.53200000000000025047
3.33000000000000007105,121.00000000000000000000,4.61930766496221156814,0.53639891418396523637,0.53300000000000025135,0.53300000000000025135
3.33999999999999985789,120.00000000000000000000,4.61043099490476304680,0.53732936022434785173,0.53400000000000025224,0.53400000000000025224
3.35000000000000008882,120.00000000000000000000,4.60067690586457445079,0.53831894449678752146,0.53500000000000025313,0.53500000000000025313
3.35999999999999987566,120.00000000000000000000,4.59092281682438674295,0.53930846755630279521,0.53600000000000025402,0.53600000000000025402
3.37000000000000010658,120.00000000000000000000,4.58116872778420347601,0.54029792940857290784,0.53700000000000025491,0.53700000000000025491
3.37999999999999989342,119.00000000000000000000,4.57229279244404196447,0.54122755692414836748,0.53800000000000025580,0.53800000000000025580
3.39000000000000012434,119.00000000000000000000,4.56253803547088754300,0.54221683452089008970,0.53900000000000025668,0.53900000000000025668
3.39999999999999991118,119.00000000000000000000,4.55278327849773134517,0.54320605110416675387,0.54000000000000025757,0.54000000000000025757
3.41000000000000014211,119.00000000000000000000,4.54302852152457248280,0.54419520667962306693,0.54100000000000025846,0.54100000000000025846
3.41999999999999992895,119.00000000000000000000,4.53327376455141894951,0.54518430125290195942,0.54200000000000025935,0.54200000000000025935
3.43000000000000015987,118.00000000000000000000,4.52439811657395107858,0.54611297251375334749,0.54300000000000026024,0.54300000000000026024
3.43999999999999994671,118.00000000000000000000,4.51464270358582187015,0.54710188278326965516,0.54400000000000026112,0.54400000000000026112
3.45000000000000017764,118.00000000000000000000,4.50488729059768822083,0.54809073224121251933,0.54500000000000026201,0.54500000000000026201
3.45999999999999996447,118.00000000000000000000,4.49513187760957055872,0.54907952089318956546,0.54600000000000026290,0.54600000000000026290
3.47000000000000019540,118.00000000000000000000,4.48537646462143690940,0.55006824874481130561,0.54700000000000026379,0.54700000000000026379
3.47999999999999998224,117.00000000000000000000,4.47650134472163863109,0.55099594784940963965,0.54800000000000026468,0.54800000000000026468
3.49000000000000021316,117.00000000000000000000,4.46674528795138847670,0.55198449127819249060,0.54900000000000026557,0.54900000000000026557
3.50000000000000000000,117.00000000000000000000,4.45698923118113476960,0.55297297409397982992,0.55000000000000026645,0.55000000000000026645
3.50999999999999978684,117.00000000000000000000,4.44723317441086241075,0.55396139630234753071,0.55100000000000026734,0.55100000000000026734
3.52000000000000001776,116.00000000000000000000,4.43835946343169140960,0.55488823045645607746,0.55200000000000026823,0.55200000000000026823
3.52999999999999980460,116.00000000000000000000,4.42860277543801839073,0.55587646787114808333,0.55300000000000026912,0.55300000000000026912
3.54000000000000003553,116.00000000000000000000,4.41884608744432760830,0.55686464486250242256,0.55400000000000027001,0.55400000000000027001
3.54999999999999982236,116.00000000000000000000,4.40908939945063593768,0.55785276143605910804,0.55500000000000027089,0.55500000000000027089
3.56000000000000005329,116.00000000000000000000,4.39933271145694515525,0.55884081759735881878,0.55600000000000027178,0.55600000000000027178
3.56999999999999984013,115.00000000000000000000,4.39046002420509839936,0.55976664494900996161,0.55700000000000027267,0.55700000000000027267
3.58000000000000007105,115.00000000000000000000,4.38070271788389931089,0.56075451605189641224,0.55800000000000027356,0.55800000000000027356
3.58999999999999985789,115.00000000000000000000,4.37094541156270199878,0.56174232692322489946,0.55900000000000027445,0.55900000000000027445
3.60000000000000008882,115.00000000000000000000,4.36118810524150113395,0.56273007756850412786,0.56000000000000027534,0.56000000000000027534
3.60999999999999987566,115.00000000000000000000,4.35143079892030382183,0.56371776799324135876,0.56100000000000027622,0.56100000000000027622
3.62000000000000010658,114.00000000000000000000,4.34255940370298443298,0.56464256931121159511,0.56200000000000027711,0.56200000000000027711
3.62999999999999989342,114.00000000000000000000,4.33280149229940203526,0.56563007433447787253,0.56300000000000027800,0.56300000000000027800
3.64000000000000012434,114.00000000000000000000,4.32304358089582141389,0.56661751931444459540,0.56400000000000027889,0.56400000000000027889
3.64999999999999991118,114.00000000000000000000,4.31328566949223901617,0.56760490425658816083,0.56500000000000027978,0.56500000000000027978
3.66000000000000014211,114.00000000000000000000,4.30352775808865484208,0.56859222916638374468,0.56600000000000028066,0.56600000000000028066
3.66999999999999992895,113.00000000000000000000,4.29465793337782830719,0.56951598398103142618,0.56700000000000028155,0.56700000000000028155
3.68000000000000015987,113.00000000000000000000,4.28489943049865473768,0.57050312306523598416,0.56800000000000028244,0.56800000000000028244
3.68999999999999994671,113.00000000000000000000,4.27514092761948472088,0.57149020229080149669,0.56900000000000028333,0.56900000000000028333
3.70000000000000017764,113.00000000000000000000,4.26538242474031203955,0.57247722166317305259,0.57000000000000028422,0.57000000000000028422
3.70999999999999996447,113.00000000000000000000,4.25562392186113935821,0.57346418118779396433,0.57100000000000028511,0.57100000000000028511
3.72000000000000019540,112.00000000000000000000,4.24675595676447148463,0.57438686773310521083,0.57200000000000028599,0.57200000000000028599
3.72999999999999998224,112.00000000000000000000,4.23699687639120536886,0.57537364092408282978,0.57300000000000028688,0.57300000000000028688
3.74000000000000021316,112.00000000000000000000,4.22723779601793570038,0.57636035443740696316,0.57400000000000028777,0.57400000000000028777
3.75000000000000000000,112.00000000000000000000,4.21747871564466692007,0.57734700827849094740,0.57500000000000028866,0.57500000000000028866
3.75999999999999978684,112.00000000000000000000,4.20771963527140258066,0.57833360245274756384,0.57600000000000028955,0.57600000000000028955
3.77000000000000001776,111.00000000000000000000,4.19885383002937295771,0.57925519760512256262,0.57700000000000029043,0.57700000000000029043
3.77999999999999980460,111.00000000000000000000,4.18909418653183518444,0.58024160485074849358,0.57800000000000029132,0.57800000000000029132
3.79000000000000003553,111.00000000000000000000,4.17933454303429563481,0.58122795259594972617,0.57900000000000029221,0.57900000000000029221
3.79999999999999982236,111.00000000000000000000,4.16957489953675430883,0.58221424084610973182,0.58000000000000029310,0.58000000000000029310
3.81000000000000005329,111.00000000000000000000,4.15981525603921831191,0.58320046960661064972,0.58100000000000029399,0.58100000000000029399
3.81999999999999984013,110.00000000000000000000,4.15095192255009060034,0.58412094882018061881,0.58200000000000029488,0.58200000000000029488
3.83000000000000007105,110.00000000000000000000,4.14119173070068313791,0.58510698996698551344,0.58300000000000029576,0.58300000000000029576
3.83999999999999985789,110.00000000000000000000,4.13143153885128100455,0.58609297178675368034,0.58400000000000029665,0.58400000000000029665
3.85000000000000008882,110.00000000000000000000,4.12167134700187709484,0.58707889428483994720,0.58500000000000029754,0.58500000000000029754
3.85999999999999987566,110.00000000000000000000,4.11191115515247140877,0.58806475746659769843,0.58600000000000029843,0.58600000000000029843
3.87000000000000010658,110.00000000000000000000,4.10215096330306661088,0.58905056133737954127,0.58700000000000029932,0.58700000000000029932
3.87999999999999989342,109.00000000000000000000,4.09328989251558628126,0.58996976949446933158,0.58800000000000030020,0.58800000000000030020
3.89000000000000012434,109.00000000000000000000,4.08352916750421801595,0.59095538512652090457,0.58900000000000030109,0.58900000000000030109
3.89999999999999991118,109.00000000000000000000,4.07376844249284708610,0.59194094160632337864,0.59000000000000030198,0.59000000000000030198
3.91000000000000014211,109.00000000000000000000,4.06400771748147882079,0.59292643893920138343,0.59100000000000030287,0.59100000000000030287
3.91999999999999992895,109.00000000000000000000,4.05424699247009634462,0.59391187713048032570,0.59200000000000030376,0.59200000000000030376
3.93000000000000015987,108.00000000000000000000,4.04538907007871806343,0.59482991466812273895,0.59300000000000030465,0.59300000000000030465
3.93999999999999994671,108.00000000000000000000,4.03562782752839144251,0.59581516374148868476,0.59400000000000030553,0.59400000000000030553
3.95000000000000017764,108.00000000000000000000,4.02586658497806038071,0.59680035382802176791,0.59500000000000030642,0.59500000000000030642
3.95999999999999996447,108.00000000000000000000,4.01610534242773820068,0.59778548493301819633,0.59600000000000030731,0.59600000000000030731
3.97000000000000019540,108.00000000000000000000,4.00634409987740802706,0.59877055706177551020,0.59700000000000030820,0.59700000000000030820
3.97999999999999998224,108.00000000000000000000,3.99658285732708007387,0.59975557021958914028,0.59800000000000030909,0.59800000000000030909
3.99000000000000021316,107.00000000000000000000,3.98772793264310854155,0.60067227667569256244,0.59900000000000030997,0.59900000000000030997
4.00000000000000000000,107.00000000000000000000,3.97796618862627360258,0.60165709988130622321,0.60000000000000031086,0.60000000000000031086
4.00999999999999978684,107.00000000000000000000,3.96820444460943910769,0.60264186426666221941,0.60100000000000031175,0.60100000000000031175
4.01999999999999957367,107.00000000000000000000,3.95844270059260594508,0.60362656983702978053,0.60200000000000031264,0.60200000000000031264
4.03000000000000024869,107.00000000000000000000,3.94868095657577011792,0.60461121659767813608,0.60300000000000031353,0.60300000000000031353
4.04000000000000003553,106.00000000000000000000,3.93982991247470915042,0.60552669079402721142,0.60400000000000031442,0.60400000000000031442
4.04999999999999982236,106.00000000000000000000,3.93006768353039737107,0.60651114651433346570,0.60500000000000031530,0.60500000000000031530
4.05999999999999960920,106.00000000000000000000,3.92030545458608736809,0.60749554357145241212,0.60600000000000020517,0.60600000000000020517
4.07000000000000028422,106.00000000000000000000,3.91054322564177159194,0.60847988197062830018,0.60700000000000031708,0.60700000000000031708
4.08000000000000007105,106.00000000000000000000,3.90078099669745981259,0.60946416171710293685,0.60800000000000031797,0.60800000000000031797
4.08999999999999985789,106.00000000000000000000,3.89101876775314892143,0.61044838281611868425,0.60900000000000020783,0.60900000000000020783
4.09999999999999964473,105.00000000000000000000,3.88217151647321578878,0.61136245818934065177,0.61000000000000020872,0.61000000000000020872
4.11000000000000031974,105.00000000000000000000,3.87240881962497063284,0.61234648718851891758,0.61100000000000032063,0.61100000000000032063
4.12000000000000010658,105.00000000000000000000,3.86264612277673125007,0.61333045768248939389,0.61200000000000032152,0.61200000000000032152
4.12999999999999989342,105.00000000000000000000,3.85288342592849097912,0.61431436967647012892,0.61300000000000021139,0.61300000000000021139
4.13999999999999968026,105.00000000000000000000,3.84312072908025159634,0.61529822317567794965,0.61400000000000021227,0.61400000000000021227
4.15000000000000035527,105.00000000000000000000,3.83335803223200421996,0.61628201818532979406,0.61500000000000032419,0.61500000000000032419
4.16000000000000014211,104.00000000000000000000,3.82451500451229620126,0.61719465705995135707,0.61600000000000032507,0.61600000000000032507
4.16999999999999992895,104.00000000000000000000,3.81475185728701626786,0.61817825878901022651,0.61700000000000032596,0.61700000000000032596
4.17999999999999971578,104.00000000000000000000,3.80498871006173189357,0.61916180216637772826,0.61800000000000021583,0.61800000000000021583
4.19000000000000039080,104.00000000000000000000,3.79522556283644751929,0.62014528719724648642,0.61900000000000032774,0.61900000000000032774
4.20000000000000017764,104.00000000000000000000,3.78546241561116403318,0.62112871388680768181,0.62000000000000032863,0.62000000000000032863
4.20999999999999996447,104.00000000000000000000,3.77569926838588099116,0.62211208224025260627,0.62100000000000032951,0.62100000000000032951
4.21999999999999975131,103.00000000000000000000,3.76686091285963264852,0.62302324458763913562,0.62200000000000021938,0.62200000000000021938
4.23000000000000042633,103.00000000000000000000,3.75709733330727235767,0.62400641835376802202,0.62300000000000033129,0.62300000000000033129
4.24000000000000021316,103.00000000000000000000,3.74733375375491384318,0.62498953391714984207,0.62400000000000033218,0.62400000000000033218
4.25000000000000000000,103.00000000000000000000,3.73757017420255399642,0.62597259128295312802,0.62500000000000033307,0.62500000000000033307
4.25999999999999978684,103.00000000000000000000,3.72780659465020036691,0.62695559045634485784,0.62600000000000022293,0.62600000000000022293
4.26999999999999957367,103.00000000000000000000,3.71804301509784096424,0.62793853144249300868,0.62700000000000022382,0.62700000000000022382
4.28000000000000024869,102.00000000000000000000,3.70920979920420057496,0.62884817475946619414,0.62800000000000033573,0.62800000000000033573
4.29000000000000003553,102.00000000000000000000,3.69944580591853400264,0.62983091972065541331,0.62900000000000033662,0.62900000000000033662
4.29999999999999982236,102.00000000000000000000,3.68968181263286787441,0.63081360662335983491,0.63000000000000033751,0.63000000000000033751
4.30999999999999960920,102.00000000000000000000,3.67991781934720307845,0.63179623547272434347,0.63100000000000022737,0.63100000000000022737
4.32000000000000028422,102.00000000000000000000,3.67015382606153650613,0.63277880627389360146,0.63200000000000033928,0.63200000000000033928
4.33000000000000007105,102.00000000000000000000,3.66038983277587259835,0.63376131903201049500,0.63300000000000034017,0.63300000000000034017
4.33999999999999985789,101.00000000000000000000,3.65156224372745263906,0.63466939821196999283,0.63400000000000034106,0.63400000000000034106
4.34999999999999964473,101.00000000000000000000,3.64179785586779569684,0.63565171337136960883,0.63500000000000023093,0.63500000000000023093
4.36000000000000031974,101.00000000000000000000,3.63203346800814053097,0.63663397061174820113,0.63600000000000034284,0.63600000000000034284
4.37000000000000010658,101.00000000000000000000,3.62226908014848447692,0.63761616993822822774,0.63700000000000034373,0.63700000000000034373
4.37999999999999989342,101.00000000000000000000,3.61250469228883153150,0.63859831135593103646,0.63800000000000034461,0.63800000000000034461
4.38999999999999968026,101.00000000000000000000,3.60274030442917236883,0.63958039486997864120,0.63900000000000034550,0.63900000000000034550
4.40000000000000035527,100.00000000000000000000,3.59391885023933932430,0.64048686206599525494,0.64000000000000034639,0.64000000000000034639
4.41000000000000014211,100.00000000000000000000,3.58415408755341147184,0.64146874626598704427,0.64100000000000034728,0.64100000000000034728
4.41999999999999992895,100.00000000000000000000,3.57438932486748583983,0.64245057268150207452,0.64200000000000034817,0.64200000000000034817
4.42999999999999971578,100.00000000000000000000,3.56462456218156953369,0.64343234131764037720,0.64300000000000034905,0.64300000000000034905
4.44000000000000039080,100.00000000000000000000,3.55485979949564612212,0.64441405217950353812,0.64400000000000034994,0.64400000000000034994
4.45000000000000017764,100.00000000000000000000,3.54509503680972049011,0.64539570527219092266,0.64500000000000035083,0.64500000000000035083
4.45999999999999996447,100.00000000000000000000,3.53533027412380906895,0.64637730060080011985,0.64600000000000035172,0.64600000000000035172
4.46999999999999975131,99.00000000000000000000,3.52651513023186202744,0.64728196166745988194,0.64700000000000035261,0.64700000000000035261
4.48000000000000042633,99.00000000000000000000,3.51675001307982038057,0.64826335592845030220,0.64800000000000035350,0.64800000000000035350
4.49000000000000021316,99.00000000000000000000,3.50698489592777917778,0.64924469253954331105,0.64900000000000035438,0.64900000000000035438
4.50000000000000000000,99.00000000000000000000,3.49721977877573664273,0.65022597150581884495,0.65000000000000035527,0.65000000000000035527
4.50999999999999978684,99.00000000000000000000,3.48745466162369588403,0.65120719283235550812,0.65100000000000035616,0.65100000000000035616
4.51999999999999957367,99.00000000000000000000,3.47768954447165912214,0.65218835652423179372,0.65200000000000035705,0.65200000000000035705
4.53000000000000024869,99.00000000000000000000,3.46792442731961969571,0.65316946258652586188,0.65300000000000046896,0.65300000000000046896
4.54000000000000003553,98.00000000000000000000,3.45911618867882042494,0.65407225955848369292,0.65400000000000035882,0.65400000000000035882
4.54999999999999982236,98.00000000000000000000,3.44935073805849956585,0.65505316263602020310,0.65500000000000035971,0.65500000000000035971
4.55999999999999960920,98.00000000000000000000,3.43958528743816893680,0.65603400819302359892,0.65600000000000036060,0.65600000000000036060
4.57000000000000028422,98.00000000000000000000,3.42981983681783697548,0.65701479623455272261,0.65700000000000047251,0.65700000000000047251
4.58000000000000007105,98.00000000000000000000,3.42005438619750767870,0.65799552676566563925,0.65800000000000036238,0.65799552676566563925
4.58999999999999985789,98.00000000000000000000,3.41028893557717394103,0.65897619979142152413,0.65900000000000036326,0.65897619979142152413
4.59999999999999964473,97.00000000000000000000,3.40148853522582683695,0.65987721868940796277,0.66000000000000036415,0.65987721868940796277
4.61000000000000031974,97.00000000000000000000,3.39172277279928868765,0.66085768654417809120,0.66100000000000047606,0.66085768654417809120
4.62000000000000010658,97.00000000000000000000,3.38195701037274831791,0.66183809699738738175,0.66200000000000036593,0.66183809699738738175
4.62999999999999989342,97.00000000000000000000,3.37219124794621327723,0.66281845005407624694,0.66300000000000036682,0.66281845005407624694
4.63999999999999968026,97.00000000000000000000,3.36242548551967557202,0.66379874571928532134,0.66400000000000036771,0.66379874571928532134
4.65000000000000035527,97.00000000000000000000,3.35265972309313076138,0.66477898399805446239,0.66500000000000047962,0.66477898399805446239
4.66000000000000014211,97.00000000000000000000,3.34289396066659216800,0.66575916489542164012,0.66600000000000048050,0.66575916489542164012
4.66999999999999992895,96.00000000000000000000,3.33410171338018601617,0.66665819489524880126,0.66700000000000037037,0.66665819489524880126
4.67999999999999971578,96.00000000000000000000,3.32433566150175163756,0.66763816836204192828,0.66800000000000037126,0.66763816836204192828
4.69000000000000039080,96.00000000000000000000,3.31456960962330082765,0.66861808454581872496,0.66900000000000048317,0.66861808454581872496
4.70000000000000017764,96.00000000000000000000,3.30480355774485845544,0.66959794345159939777,0.67000000000000048406,0.66959794345159939777
4.70999999999999996447,96.00000000000000000000,3.29503750586641741549,0.67057774508440648464,0.67100000000000037392,0.67057774508440648464
4.71999999999999975131,96.00000000000000000000,3.28527145398796527331,0.67155748944926230148,0.67200000000000048583,0.67155748944926230148
4.73000000000000042633,96.00000000000000000000,3.27550540210953178288,0.67253717655118494534,0.67300000000000048672,0.67253717655118494534
4.74000000000000021316,95.00000000000000000000,3.26672198532420843264,0.67343414819237923385,0.67400000000000048761,0.67343414819237923385
4.75000000000000000000,95.00000000000000000000,3.25695566706985140115,0.67441362541927696306,0.67500000000000048850,0.67441362541927696306
4.75999999999999978684,95.00000000000000000000,3.24718934881550369553,0.67539304547606393569,0.67600000000000048939,0.67539304547606393569
4.76999999999999957367,95.00000000000000000000,3.23742303056113378545,0.67637240836774781272,0.67700000000000049027,0.67637240836774781272
4.78000000000000024869,95.00000000000000000000,3.22765671230678075077,0.67735171409933003783,0.67800000000000049116,0.67735171409933003783
4.79000000000000003553,95.00000000000000000000,3.21789039405242416336,0.67833096267581638461,0.67900000000000049205,0.67833096267581638461
4.79999999999999982236,95.00000000000000000000,3.20812407579806890823,0.67931015410220996209,0.68000000000000049294,0.67931015410220996209
4.80999999999999960920,94.00000000000000000000,3.19935019775842821588,0.68020499359919761595,0.68100000000000049383,0.68020499359919761595
4.82000000000000028422,94.00000000000000000000,3.18958363695686397676,0.68118397251332507558,0.68200000000000049472,0.68118397251332507558
4.83000000000000007105,94.00000000000000000000,3.17981707615530684308,0.68216289436446286842,0.68300000000000049560,0.68216289436446286842
4.83999999999999985789,94.00000000000000000000,3.17005051535375015348,0.68314175915760033675,0.68400000000000049649,0.68314175915760033675
4.84999999999999964473,94.00000000000000000000,3.16028395455219435206,0.68412056689772593465,0.68500000000000049738,0.68412056689772593465
4.86000000000000031974,94.00000000000000000000,3.15051739375062966886,0.68509931758982789418,0.68600000000000049827,0.68509931758982789418
4.87000000000000010658,94.00000000000000000000,3.14075083294907253517,0.68607801123889278205,0.68700000000000049916,0.68607801123889278205
4.87999999999999989342,94.00000000000000000000,3.13098427214751406922,0.68705664784990772009,0.68800000000000050004,0.68705664784990772009
4.88999999999999968026,93.00000000000000000000,3.12222045569710315860,0.68794911853438678317,0.68900000000000050093,0.68794911853438678317
4.90000000000000035527,93.00000000000000000000,3.11245367696250818668,0.68892753987098442892,0.69000000000000050182,0.68892753987098442892
4.91000000000000014211,93.00000000000000000000,3.10268689822791543520,0.68990590425074205250,0.69100000000000050271,0.68990590425074205250
4.91999999999999992895,93.00000000000000000000,3.09292011949332357190,0.69088421167863323102,0.69200000000000050360,0.69088421167863323102
4.92999999999999971578,93.00000000000000000000,3.08315334075873170860,0.69186246215963065342,0.69300000000000061551,0.69186246215963065342
4.94000000000000039080,93.00000000000000000000,3.07338656202413895713,0.69284065569870612045,0.69400000000000061640,0.69284065569870612045
4.95000000000000017764,93.00000000000000000000,3.06361978328954709383,0.69381879230083154386,0.69500000000000061728,0.69381879230083154386
4.95999999999999996447,92.00000000000000000000,3.05486704694345023725,0.69470896614852983841,0.69600000000000061817,0.69470896614852983841
4.96999999999999975131,92.00000000000000000000,3.04510007570997265347,0.69568688442185011578,0.69700000000000061906,0.69568688442185011578
4.98000000000000042633,92.00000000000000000000,3.03533310447649729014,0.69666474583338133808,0.69800000000000073097,0.69666474583338133808
4.99000000000000021316,92.00000000000000000000,3.02556613324302192680,0.69764255038808298259,0.69900000000000073186,0.69764255038808298259
5.00000000000000000000,92.00000000000000000000,3.01579916200954789574,0.69862029809091352739,0.70000000000000073275,0.69862029809091352739
5.00999999999999978684,92.00000000000000000000,3.00603219077606942378,0.69959798894683189463,0.70100000000000073364,0.69959798894683189463
5.01999999999999957367,92.00000000000000000000,2.99626521954259894542,0.70057562296079456399,0.70200000000000073452,0.70057562296079456399
5.03000000000000024869,92.00000000000000000000,2.98649824830912669071,0.70155320013775890331,0.70300000000000073541,0.70155320013775890331
5.04000000000000003553,91.00000000000000000000,2.97775723819893256561,0.70244082387123374378,0.70400000000000073630,0.70244082387123374378
5.04999999999999982236,91.00000000000000000000,2.96799010075715496981,0.70341817950952689742,0.70500000000000073719,0.70341817950952689742
5.05999999999999960920,91.00000000000000000000,2.95822296331537604175,0.70439547837974691991,0.70600000000000073808,0.70439547837974691991
5.07000000000000028422,91.00000000000000000000,2.94845582587359267279,0.70537272048683985481,0.70700000000000084999,0.70537272048683985481
5.08000000000000007105,91.00000000000000000000,2.93868868843182262651,0.70634990583574941425,0.70800000000000085087,0.70634990583574941425
5.08999999999999985789,91.00000000000000000000,2.92892155099004103391,0.70732703443142230793,0.70900000000000085176,0.70732703443142230793
5.09999999999999964473,91.00000000000000000000,2.91915441354826388221,0.70830410627880113772,0.71000000000000085265,0.70830410627880113772
5.11000000000000031974,91.00000000000000000000,2.90938727610648317778,0.70928112138283028187,0.71100000000000096456,0.70928112138283028187
5.12000000000000010658,90.00000000000000000000,2.90065889741629989729,0.71016609393959684304,0.71200000000000096545,0.71016609393959684304
5.12999999999999989342,90.00000000000000000000,2.89100739174865006831,0.71096528705190209507,0.71283222784000099814,0.71096528705190209507
5.13999999999999968026,90.00000000000000000000,2.88135620794023372682,0.71176438216126514114,0.71366445568000103084,0.71176438216126514114
5.15000000000000035527,90.00000000000000000000,2.87168437511021501507,0.71255749306616755767,0.71448891356207278047,0.71255749306616755767
5.16000000000000014211,90.00000000000000000000,2.86192043612734403624,0.71332464993370625628,0.71527919836207276560,0.71332464993370625628
5.16999999999999992895,90.00000000000000000000,2.85215656417677188017,0.71409175568545424362,0.71606948316207275074,0.71409175568545424362
5.17999999999999971578,90.00000000000000000000,2.84239276124523643219,0.71485881012966190351,0.71685976796207273587,0.71485881012966190351
5.19000000000000039080,90.00000000000000000000,2.83262902939658767210,0.71562581306696659844,0.71765005276207283202,0.71562581306696659844
5.20000000000000017764,90.00000000000000000000,2.82286537077542831753,0.71639276429003218016,0.71844033756207281716,0.71639276429003218016
5.20999999999999996447,89.00000000000000000000,2.81415811346003907900,0.71706525439034607405,0.71923062236207280229,0.71706525439034607405
5.21999999999999975131,89.00000000000000000000,2.80439454002165744484,0.71783200945164848950,0.72002090716207278742,0.71783200945164848950
5.23000000000000042633,89.00000000000000000000,2.79463104768005798917,0.71859871206959591294,0.72081119196207277255,0.71859871206959591294
5.24000000000000021316,89.00000000000000000000,2.78486763897227085351,0.71936536199815681591,0.72160147676207275769,0.71936536199815681591
5.25000000000000000000,89.00000000000000000000,2.77510431653886602277,0.72013195898107096315,0.72239176156207274282,0.72013195898107096315
5.25999999999999978684,89.00000000000000000000,2.76534108312911985905,0.72089850275133771085,0.72318204636207272795,0.72089850275133771085
5.26999999999999957367,89.00000000000000000000,2.75557794160645652681,0.72166499303067732640,0.72397233116207271308,0.72166499303067732640
5.28000000000000024869,89.00000000000000000000,2.74581270323796378108,0.72240451024622187592,0.72473541190131596235,0.72240451024622187592
5.29000000000000003553,89.00000000000000000000,2.73604545595675308078,0.72311902232039892979,0.72547326790131594354,0.72311902232039892979
5.29999999999999982236,89.00000000000000000000,2.72627820887653049553,0.72383349293641452427,0.72621112390131592473,0.72383349293641452427
5.30999999999999960920,89.00000000000000000000,2.71651096199782449148,0.72454792209777385548,0.72694897990131590593,0.72454792209777385548
5.32000000000000028422,88.00000000000000000000,2.70781491048886868711,0.72516553409874473513,0.72768683590131599814,0.72516553409874473513
5.33000000000000007105,88.00000000000000000000,2.69804758383228948659,0.72587979510065958610,0.72842469190131597934,0.72587979510065958610
5.33999999999999985789,88.00000000000000000000,2.68828025738117881716,0.72659401468295869986,0.72916254790131596053,0.72659401468295869986
5.34999999999999964473,88.00000000000000000000,2.67851293113608557306,0.72730819284913872380,0.72990040390131594172,0.72730819284913872380
5.36000000000000031974,88.00000000000000000000,2.66874560509755820448,0.72802232960269552819,0.73063825990131603394,0.72802232960269552819
5.37000000000000010658,88.00000000000000000000,2.65897827926615182292,0.72873642494712409512,0.73137611590131601513,0.72873642494712409512
5.37999999999999989342,88.00000000000000000000,2.64921095364242553671,0.72945047888591818541,0.73211397190131599633,0.72945047888591818541
5.38999999999999968026,88.00000000000000000000,2.63944362822693268100,0.73016449142257178195,0.73285182790131597752,0.73016449142257178195
5.40000000000000035527,88.00000000000000000000,2.62967630302023547273,0.73087846256057709127,0.73358968390131595871,0.73087846256057709127
5.41000000000000014211,88.00000000000000000000,2.61990897802289657292,0.73159239230342576477,0.73432753990131605093,0.73159239230342576477
5.41999999999999992895,88.00000000000000000000,2.61014165323547819852,0.73230628065460923182,0.73506539590131603212,0.73230628065460923182
5.42999999999999971578,87.00000000000000000000,2.60146130943907882838,0.73292092041736289776,0.73580325190131601332,0.73292092041736289776
5.44000000000000039080,87.00000000000000000000,2.59169393507885548189,0.73363463683239527047,0.73654110790131599451,0.73363463683239527047
5.45000000000000017764,87.00000000000000000000,2.58192656093272132622,0.73434831188565863336,0.73727896390131597570,0.73434831188565863336
5.45999999999999996447,87.00000000000000000000,2.57215918700126211505,0.73506194558063597810,0.73801681990131595690,0.73506194558063597810
5.46999999999999975131,87.00000000000000000000,2.56239181328505338797,0.73577553792081096251,0.73875467590131593809,0.73577553792081096251
5.48000000000000042633,87.00000000000000000000,2.55262443978468134276,0.73648908890966491292,0.73949253190131603031,0.73648908890966491292
5.49000000000000021316,87.00000000000000000000,2.54285706650073750623,0.73720259855067904464,0.74023038790131601150,0.73720259855067904464
5.50000000000000000000,87.00000000000000000000,2.53308969343380807615,0.73791606684733346277,0.74096824390131599269,0.73791606684733346277
5.50999999999999978684,87.00000000000000000000,2.52332232058448902023,0.73862949380310771730,0.74170609990131597389,0.73862949380310771730
5.51999999999999957367,87.00000000000000000000,2.51355494795336831260,0.73934287942148080308,0.74244395590131595508,0.73934287942148080308
5.53000000000000024869,87.00000000000000000000,2.50378749194275407319,0.74001825296321466219,0.74314367305815032250,0.74001825296321466219
5.54000000000000003553,87.00000000000000000000,2.49401997592511159851,0.74066631179616937430,0.74381599305815027101,0.74066631179616937430
5.54999999999999982236,86.00000000000000000000,2.48535646479113747631,0.74121248143283380294,0.74448831305815021953,0.74121248143283380294
5.55999999999999960920,86.00000000000000000000,2.47558892834911503655,0.74186038106480511889,0.74516063305815027906,0.74186038106480511889
5.57000000000000028422,86.00000000000000000000,2.46582139190743676593,0.74250824321132846695,0.74583295305815033860,0.74250824321132846695
5.58000000000000007105,86.00000000000000000000,2.45605385546611554304,0.74315606787565591240,0.74650527305815028711,0.74315606787565591240
5.58999999999999985789,86.00000000000000000000,2.44628631902514559471,0.74380385506104051974,0.74717759305815023563,0.74380385506104051974
5.59999999999999964473,86.00000000000000000000,2.43651878258452736503,0.74445160477073479832,0.74784991305815029516,0.74445160477073479832
5.61000000000000031974,86.00000000000000000000,2.42675124614426040992,0.74509931700799014731,0.74852223305815035470,0.74509931700799014731
5.62000000000000010658,86.00000000000000000000,2.41698370970434472937,0.74574699177605852096,0.74919455305815030322,0.74574699177605852096
5.62999999999999989342,86.00000000000000000000,2.40721617326478298793,0.74639462907819054127,0.74986687305815025173,0.74639462907819054127
5.63999999999999968026,86.00000000000000000000,2.39744863682556852424,0.74704222891763794046,0.75053919305815031127,0.74704222891763794046
5.65000000000000035527,86.00000000000000000000,2.38768110038670977602,0.74768979129764967517,0.75121151305815025978,0.74768979129764967517
5.66000000000000014211,86.00000000000000000000,2.37791356394820185827,0.74833731622147681151,0.75188383305815031932,0.74833731622147681151
5.66999999999999992895,86.00000000000000000000,2.36814602751004565917,0.74898480369236841714,0.75255615305815026783,0.74898480369236841714
5.67999999999999971578,85.00000000000000000000,2.35950090605430284896,0.74952759566546411918,0.75322847305815021635,0.74952759566546411918
5.69000000000000039080,85.00000000000000000000,2.34973338151279387276,0.75017491977207106935,0.75390079305815027588,0.75017491977207106935
5.70000000000000017764,85.00000000000000000000,2.33996585697163883566,0.75082220644391683972,0.75457311305815033542,0.75082220644391683972
5.70999999999999996447,85.00000000000000000000,2.33019833243084484309,0.75146945568424772244,0.75524543305815028393,0.75146945568424772244
5.71999999999999975131,85.00000000000000000000,2.32043080789040256917,0.75211666749631111983,0.75591775305815023245,0.75211666749631111983
5.73000000000000042633,85.00000000000000000000,2.31066328335031778707,0.75276384188335321301,0.75659007305815029198,0.75276384188335321301
5.74000000000000021316,85.00000000000000000000,2.30089575881058916451,0.75341097884861996103,0.75726239305815024050,0.75341097884861996103
5.75000000000000000000,85.00000000000000000000,2.29112823427121803377,0.75405807839535665682,0.75793471305815030004,0.75405807839535665682
5.75999999999999978684,85.00000000000000000000,2.28136070973220173030,0.75470514052680903738,0.75860703305815024855,0.75470514052680903738
5.76999999999999957367,85.00000000000000000000,2.27159318519354291865,0.75535216524622161849,0.75927935305815030809,0.75535216524622161849
5.78000000000000024869,85.00000000000000000000,2.26182566065524248700,0.75599915255683869386,0.75995167305815025660,0.75599915255683869386
5.79000000000000003553,85.00000000000000000000,2.25205813611729954715,0.75664610246190444620,0.76062399305815031614,0.75664610246190444620
5.79999999999999982236,85.00000000000000000000,2.24229061157970965823,0.75729301496466305821,0.76129631305815026465,0.75729301496466305821
5.80999999999999960920,84.00000000000000000000,2.23366543806853545817,0.75778923652199592365,0.76192538639404017164,0.75778923652199592365
5.82000000000000028422,84.00000000000000000000,2.22389795407602575139,0.75835450996257969258,0.76251578639404027360,0.75835450996257969258
5.83000000000000007105,84.00000000000000000000,2.21413047008352004141,0.75891975072464701313,0.76310618639404026453,0.75891975072464701313
5.83999999999999985789,84.00000000000000000000,2.20436298609101388735,0.75948495881103184058,0.76369658639404025546,0.75948495881103184058
5.84999999999999964473,84.00000000000000000000,2.19459550209850640101,0.76005013422456757510,0.76428698639404024640,0.76005013422456757510
5.86000000000000031974,84.00000000000000000000,2.18482801810599980286,0.76061527696808706178,0.76487738639404023733,0.76061527696808706178
5.87000000000000010658,84.00000000000000000000,2.17506053411349498106,0.76118038704442281261,0.76546778639404022826,0.76118038704442281261
5.87999999999999989342,84.00000000000000000000,2.16529305012099015926,0.76174546445640767267,0.76605818639404021919,0.76174546445640767267
5.88999999999999968026,84.00000000000000000000,2.15552556612848622564,0.76231050920687304373,0.76664858639404021012,0.76231050920687304373
5.90000000000000035527,84.00000000000000000000,2.14575808213598184793,0.76287552129865088268,0.76723898639404020106,0.76287552129865088268
5.91000000000000014211,84.00000000000000000000,2.13599059814347702613,0.76344050073457281336,0.76782938639404019199,0.76344050073457281336
5.91999999999999992895,84.00000000000000000000,2.12622311415097486886,0.76400544751746934935,0.76841978639404018292,0.76400544751746934935
5.92999999999999971578,84.00000000000000000000,2.11645563015847182342,0.76457036165017155938,0.76901018639404017385,0.76457036165017155938
5.94000000000000039080,84.00000000000000000000,2.10668814616597055434,0.76513524313550940192,0.76960058639404027581,0.76513524313550940192
5.95000000000000017764,84.00000000000000000000,2.09692066217346795298,0.76570009197631350162,0.77019098639404026674,0.76570009197631350162
5.95999999999999996447,84.00000000000000000000,2.08715317818096623981,0.76626490817541303979,0.77078138639404025767,0.76626490817541303979
5.96999999999999975131,83.00000000000000000000,2.07854983453267605498,0.76671877767041607399,0.77137178639404024860,0.76671877767041607399
5.98000000000000042633,83.00000000000000000000,2.06878243060919597696,0.76728344248272772887,0.77196218639404023953,0.76728344248272772887
5.99000000000000021316,83.00000000000000000000,2.05901502668572078392,0.76784807466028359713,0.77255258639404023047,0.76784807466028359713
6.00000000000000000000,83.00000000000000000000,2.04924762276224470270,0.76841267420591263804,0.77314298639404022140,0.76841267420591263804
6.00999999999999978684,83.00000000000000000000,2.03963445692393596786,0.76894128808345429960,0.77371203598850613048,0.76894128808345429960
6.01999999999999957367,83.00000000000000000000,2.03006111825039070595,0.76946081973677049604,0.77427582837250608083,0.76946081973677049604
6.03000000000000024869,83.00000000000000000000,2.02048986615875714179,0.76998009675276180008,0.77483962075650614221,0.76998009675276180008
6.04000000000000003553,83.00000000000000000000,2.01087552196545571448,0.77043758015510965809,0.77533713190913389202,0.77043758015510965809
6.04999999999999982236,83.00000000000000000000,2.00126179947723326080,0.77089413784011717734,0.77583381542913398832,0.77089413784011717734
6.05999999999999960920,83.00000000000000000000,1.99164928405335839301,0.77135053608128745228,0.77633049894913397360,0.77135053608128745228
6.07000000000000028422,83.00000000000000000000,1.98203800285948750215,0.77180677209249370918,0.77682718246913395888,0.77180677209249370918
6.08000000000000007105,83.00000000000000000000,1.97242798345626835221,0.77226284304425696359,0.77732386598913394415,0.77226284304425696359
6.08999999999999985789,83.00000000000000000000,1.96281925379356758654,0.77271874606420742904,0.77782054950913392943,0.77271874606420742904
6.09999999999999964473,83.00000000000000000000,1.95321184220855892377,0.77317447823717877498,0.77831723302913391471,0.77317447823717877498
6.11000000000000031974,83.00000000000000000000,1.94360577742717288707,0.77363003660498130820,0.77881391654913401101,0.77363003660498130820
6.12000000000000010658,83.00000000000000000000,1.93400108856849839434,0.77408541816588916085,0.77931060006913399629,0.77408541816588916085
6.12999999999999989342,83.00000000000000000000,1.92439780515170899555,0.77454061987388611588,0.77980728358913398157,0.77454061987388611588
6.13999999999999968026,83.00000000000000000000,1.91479595710524930219,0.77499563863769072025,0.78030396710913396685,0.77499563863769072025
6.15000000000000035527,82.00000000000000000000,1.90641400253385739916,0.77533319452904081448,0.78080065062913395213,0.77533319452904081448
6.16000000000000014211,82.00000000000000000000,1.89676238371957084361,0.77579008239893854082,0.78129454419180932589,0.77579008239893854082
6.16999999999999992895,82.00000000000000000000,1.88699525070977069952,0.77625220804039996025,0.78178254419180936985,0.77625220804039996025
6.17999999999999971578,82.00000000000000000000,1.87722811774572484467,0.77671430696508592106,0.78227054419180930278,0.77671430696508592106
6.19000000000000039080,82.00000000000000000000,1.86746098482746281100,0.77717637917530246749,0.78275854419180934674,0.77717637917530246749
6.20000000000000017764,82.00000000000000000000,1.85769385195500880137,0.77763842467335542175,0.78324654419180927967,0.77763842467335542175
6.20999999999999996447,82.00000000000000000000,1.84792671912839212567,0.77810044346154993988,0.78373454419180932362,0.77810044346154993988
6.21999999999999975131,82.00000000000000000000,1.83815958634763876312,0.77856243554219140002,0.78422254419180936758,0.77856243554219140002
6.23000000000000042633,82.00000000000000000000,1.82839245361277558111,0.77902440091758429208,0.78471054419180930051,0.77902440091758429208
6.24000000000000021316,82.00000000000000000000,1.81862532092383322180,0.77948633959003299498,0.78519854419180934446,0.77948633959003299498
6.25000000000000000000,82.00000000000000000000,1.80887202685418713166,0.77991833521630604675,0.78565775686317196325,0.77991833521630604675
6.25999999999999978684,82.00000000000000000000,1.79913642896462211418,0.78031292508014948872,0.78608104006317192081,0.78031292508014948872
6.26999999999999957367,82.00000000000000000000,1.78940143056806144628,0.78070743098124673054,0.78650432326317187837,0.78070743098124673054
6.28000000000000024869,82.00000000000000000000,1.77966704707415535047,0.78110185134642229343,0.78692760646317194695,0.78110185134642229343
6.29000000000000003553,82.00000000000000000000,1.76993329436586988024,0.78149618455383829119,0.78735088966317190451,0.78149618455383829119
6.29999999999999982236,82.00000000000000000000,1.76020018881534445754,0.78189042893134974577,0.78777417286317197309,0.78189042893134974577
6.30999999999999960920,82.00000000000000000000,1.75046774730024612410,0.78228458275480994288,0.78819745606317193065,0.78228458275480994288
6.32000000000000028422,82.00000000000000000000,1.74073598722068778599,0.78267864424631572451,0.78862073926317199923,0.78267864424631572451
6.33000000000000007105,82.00000000000000000000,1.73100492651668735888,0.78307261157239638205,0.78904402246317195679,0.78307261157239638205
6.33999999999999985789,82.00000000000000000000,1.72127458368615182671,0.78346648284214626123,0.78946730566317191435,0.78346648284214626123
6.34999999999999964473,82.00000000000000000000,1.71154497780348457958,0.78386025610529275198,0.78989058886317198294,0.78386025610529275198
6.36000000000000031974,81.00000000000000000000,1.70306830760090766042,0.78413213621733302006,0.79031387206317194050,0.78413213621733302006
6.37000000000000010658,81.00000000000000000000,1.69334087891900741951,0.78452558773050928842,0.79073715526317189806,0.78452558773050928842
6.37999999999999989342,81.00000000000000000000,1.68361425803449082927,0.78491893401261747520,0.79116043846317196664,0.78491893401261747520
6.38999999999999968026,81.00000000000000000000,1.67388846679504643689,0.78531217282848464478,0.79158372166317192420,0.78531217282848464478
6.40000000000000035527,81.00000000000000000000,1.66416352773517606245,0.78570530187212850315,0.79200700486317199278,0.78570530187212850315
6.41000000000000014211,81.00000000000000000000,1.65443946409872566505,0.78609831876441094156,0.79243028806317195034,0.78609831876441094156
6.41999999999999992895,81.00000000000000000000,1.64471629986203349283,0.78649122105062585497,0.79285357126317190790,0.78649122105062585497
6.42999999999999971578,81.00000000000000000000,1.63499405975776079813,0.78688400619801457392,0.79327685446317197648,0.78688400619801457392
6.44000000000000039080,81.00000000000000000000,1.62527276929935515781,0.78727667159321346180,0.79370013766317193404,0.78727667159321346180
6.45000000000000017764,81.00000000000000000000,1.61555245480621145759,0.78766921453962779331,0.79412342086317200263,0.78766921453962779331
6.45999999999999996447,81.00000000000000000000,1.60583314342946859021,0.78806163225473602196,0.79454670406317196019,0.78806163225473602196
6.46999999999999975131,81.00000000000000000000,1.59611486317848760841,0.78845392186732188300,0.79496998726317191775,0.78845392186732188300
6.48000000000000042633,81.00000000000000000000,1.58639764294800422739,0.78884608041463399886,0.79539327046317198633,0.78884608041463399886
6.49000000000000021316,81.00000000000000000000,1.57668151254592370236,0.78923810483947520744,0.79581655366317194389,0.78923810483947520744
6.50000000000000000000,81.00000000000000000000,1.56693996426070025763,0.78960071510339613354,0.79620769555955184238,0.78960071510339613354
6.50999999999999978684,81.00000000000000000000,1.55717298229116152264,0.78993491009368999034,0.79656769555955175832,0.78993491009368999034
6.51999999999999957367,81.00000000000000000000,1.54740620761521774362,0.79026889201122851869,0.79692752063707317234,0.79026889201122851869
6.53000000000000024869,81.00000000000000000000,1.53765752183143256104,0.79058602423776191959,0.79727216063707329052,0.79058602423776191959
6.54000000000000003553,81.00000000000000000000,1.52790903019440449384,0.79090311767469578808,0.79761680063707318666,0.79090311767469578808
6.54999999999999982236,81.00000000000000000000,1.51816073642368865038,0.79122017193800164847,0.79796144063707319383,0.79122017193800164847
6.55999999999999960920,81.00000000000000000000,1.50841264433771904407,0.79153718663341932071,0.79830608063707320099,0.79153718663341932071
6.57000000000000028422,81.00000000000000000000,1.49866475785719743818,0.79185416135610675603,0.79865072063707320815,0.79185416135610675603
6.58000000000000007105,81.00000000000000000000,1.48891708100870623355,0.79217109569026800120,0.79899536063707321532,0.79217109569026800120
6.58999999999999985789,81.00000000000000000000,1.47916961792841150647,0.79248798920877006058,0.79934000063707322248,0.79248798920877006058
6.59999999999999964473,81.00000000000000000000,1.46942237286596233403,0.79280484147274066231,0.79968464063707322964,0.79280484147274066231
6.61000000000000031974,80.00000000000000000000,1.46096825827616738636,0.79299459993955867532,0.80002928063707323680,0.79299459993955867532
6.62000000000000010658,80.00000000000000000000,1.45122191222744123529,0.79331127736636986025,0.80037392063707324397,0.79331127736636986025
6.62999999999999989342,80.00000000000000000000,1.44147580059814983677,0.79362791184009717771,0.80071856063707325113,0.79362791184009717771
6.63999999999999968026,80.00000000000000000000,1.43172992819437849832,0.79394450286447459941,0.80106320063707325829,0.79394450286447459941
6.65000000000000035527,80.00000000000000000000,1.42198429995959529926,0.79426104992903390212,0.80140784063707326546,0.79426104992903390212
6.66000000000000014211,80.00000000000000000000,1.41223892097975611826,0.79457755250857875495,0.80175248063707327262,0.79457755250857875495
6.66999999999999992895,80.00000000000000000000,1.40249379648866234760,0.79489401006263127325,0.80209712063707327978,0.79489401006263127325
6.67999999999999971578,80.00000000000000000000,1.39274893187355242041,0.79521042203485436950,0.80244176063707328694,0.79521042203485436950
6.69000000000000039080,80.00000000000000000000,1.38300433268095757100,0.79552678785244912429,0.80278640063707329411,0.79552678785244912429
6.70000000000000017764,80.00000000000000000000,1.37326000462283492887,0.79584310692552140409,0.80313104063707330127,0.79584310692552140409
6.70999999999999996447,80.00000000000000000000,1.36351595358299015892,0.79615937864641905808,0.80347568063707319741,0.79615937864641905808
6.71999999999999975131,80.00000000000000000000,1.35377218562379053601,0.79647560238904013818,0.80382032063707320457,0.79647560238904013818
6.73000000000000042633,80.00000000000000000000,1.34402870699323551129,0.79679177750810237235,0.80416496063707321174,0.79679177750810237235
6.74000000000000021316,80.00000000000000000000,1.33428552413233902918,0.79710790333838299482,0.80450960063707321890,0.79710790333838299482
6.75000000000000000000,80.00000000000000000000,1.32454264368288421316,0.79742397919391827532,0.80485424063707322606,0.79742397919391827532
6.75999999999999978684,80.00000000000000000000,1.31480007249556529736,0.79774000436716374640,0.80519888063707323322,0.79774000436716374640
6.76999999999999957367,80.00000000000000000000,1.30505781763853079269,0.79805597812811335245,0.80554352063707324039,0.79805597812811335245
6.78000000000000024869,80.00000000000000000000,1.29531588640635519916,0.79837189972337418986,0.80588816063707324755,0.79837189972337418986
6.79000000000000003553,80.00000000000000000000,1.28557428632947678970,0.79868776837519350753,0.80623280063707325471,0.79868776837519350753
6.79999999999999982236,80.00000000000000000000,1.27583302518410190984,0.79900358328043674661,0.80657744063707326188,0.79900358328043674661
6.80999999999999960920,80.00000000000000000000,1.26650433057582278984,0.79925726789911477610,0.80690059817892512140,0.79925726789911477610
6.82000000000000028422,80.00000000000000000000,1.25720168974237389570,0.79950738353126038493,0.80722279865252510866,0.79950738353126038493
6.83000000000000007105,80.00000000000000000000,1.24784227800565461486,0.79975467652296972076,0.80753651725624764346,0.79975467652296972076
6.83999999999999985789,80.00000000000000000000,1.23809672309248552935,0.79998966583009967213,0.80779923725624758202,0.79998966583009967213
6.84999999999999964473,80.00000000000000000000,1.22835133064966584016,0.80022462424026596928,0.80806195725624763160,0.80022462424026596928
6.86000000000000031974,80.00000000000000000000,1.21860610341890418518,0.80045955147055458667,0.80832467725624757016,0.80045955147055458667
6.87000000000000010658,80.00000000000000000000,1.20886104420481155231,0.80069444723153837540,0.80858739725624761974,0.80069444723153837540
6.87999999999999989342,80.00000000000000000000,1.19911615587684483586,0.80092931122707566871,0.80885011725624755830,0.80092931122707566871
6.88999999999999968026,80.00000000000000000000,1.18937144137133810062,0.80116414315410089397,0.80911283725624760788,0.80116414315410089397
6.90000000000000035527,80.00000000000000000000,1.17962690369359535225,0.80139894270240841223,0.80937555725624765746,0.80139894270240841223
6.91000000000000014211,80.00000000000000000000,1.16988254592009477406,0.80163370955442547761,0.80963827725624759601,0.80163370955442547761
6.91999999999999992895,80.00000000000000000000,1.16013837120074381204,0.80186844338497920148,0.80990099725624764559,0.80186844338497920148
6.92999999999999971578,79.00000000000000000000,1.15174820927828780448,0.80196877831569701733,0.81016371725624758415,0.80196877831569701733
6.94000000000000039080,79.00000000000000000000,1.14200493975602590524,0.80220335750570559430,0.81042643725624763373,0.80220335750570559430
6.95000000000000017764,79.00000000000000000000,1.13226186567624953483,0.80243790238876799847,0.81068915725624757229,0.80243790238876799847
6.95999999999999996447,79.00000000000000000000,1.12251899055167037034,0.80267241260229582611,0.81095187725624762187,0.80267241260229582611
6.96999999999999975131,79.00000000000000000000,1.11277631798235288052,0.80290688777466545645,0.81121459725624756043,0.80290688777466545645
6.98000000000000042633,79.00000000000000000000,1.10303385165863332418,0.80314132752491984579,0.81147731725624761001,0.80314132752491984579
6.99000000000000021316,79.00000000000000000000,1.09329159536416864462,0.80337573146245200295,0.81174003725624754857,0.80337573146245200295
7.00000000000000000000,79.00000000000000000000,1.08354955297910238166,0.80361009918668024898,0.81200275725624759815,0.80361009918668024898
7.00999999999999978684,79.00000000000000000000,1.07380772848337824321,0.80384443028670449216,0.81226547725624753671,0.80384443028670449216
7.01999999999999957367,79.00000000000000000000,1.06406612596018090855,0.80407872434095406522,0.81252819725624758629,0.80407872434095406522
7.03000000000000024869,79.00000000000000000000,1.05450402070122484233,0.80429476685907086431,0.81279053456263905542,0.80429476685907086431
7.04000000000000003553,79.00000000000000000000,1.04519898361883112337,0.80448467745166341025,0.81305233705863899640,0.80448467745166341025
7.04999999999999982236,79.00000000000000000000,1.03590331753124620384,0.80467362283817822632,0.81331413955463893739,0.80467362283817822632
7.05999999999999960920,79.00000000000000000000,1.02661732679910810973,0.80486157232091848357,0.81357594205063898940,0.80486157232091848357
7.07000000000000028422,79.00000000000000000000,1.01734132866108395454,0.80504849390980315338,0.81383774454663904141,0.80504849390980315338
7.08000000000000007105,79.00000000000000000000,1.00807565390991316079,0.80523435425492284612,0.81409954704263898240,0.80523435425492284612
7.08999999999999985789,79.00000000000000000000,0.99882064760405908643,0.80541911857556747201,0.81436134953863903441,0.80541911857556747201
7.09999999999999964473,79.00000000000000000000,0.98957666981528547012,0.80560275058570141038,0.81462315203463897539,0.80560275058570141038
7.11000000000000031974,79.00000000000000000000,0.98034409641203212882,0.80578521241590250757,0.81488495453063902740,0.80578521241590250757
7.12000000000000010658,79.00000000000000000000,0.97112331987799771493,0.80596646453182985148,0.81514675702663896839,0.80596646453182985148
7.12999999999999989342,79.00000000000000000000,0.96191475016473526605,0.80614646564934611117,0.81540855952263902040,0.80614646564934611117
7.13999999999999968026,79.00000000000000000000,0.95271881557651827421,0.80632517264647485256,0.81567036201863896139,0.80632517264647485256
7.15000000000000035527,79.00000000000000000000,0.94353596368499126346,0.80650254047245328870,0.81593216451463901340,0.80650254047245328870
7.16000000000000014211,79.00000000000000000000,0.93425905179409829415,0.80664567693255861958,0.81614988401274257690,0.80664567693255861958
7.16999999999999992895,79.00000000000000000000,0.92495738171176977716,0.80677678980453448876,0.81635296625274256233,0.80677678980453448876
7.17999999999999971578,79.00000000000000000000,0.91566665617243692132,0.80690678919707736760,0.81655604849274254775,0.80690678919707736760
7.19000000000000039080,79.00000000000000000000,0.90638729187223388006,0.80703563333998817875,0.81675913073274264420,0.80703563333998817875
7.20000000000000017764,79.00000000000000000000,0.89711972367187087229,0.80716327865016945786,0.81696221297274262962,0.80716327865016945786
7.20999999999999996447,79.00000000000000000000,0.88786440573600688975,0.80728967961865627512,0.81716529521274261505,0.80728967961865627512
7.21999999999999975131,79.00000000000000000000,0.87862181270140815581,0.80741478869486604797,0.81736837745274260048,0.80741478869486604797
7.23000000000000042633,79.00000000000000000000,0.86939244087421829743,0.80753855616804448569,0.81757145969274258590,0.80753855616804448569
7.24000000000000021316,79.00000000000000000000,0.86017680945590857533,0.80766093004596783977,0.81777454193274257133,0.80766093004596783977
7.25000000000000000000,79.00000000000000000000,0.85097546179657945764,0.80778185593105056306,0.81797762417274255675,0.80778185593105056306
7.25999999999999978684,79.00000000000000000000,0.84178896667351088556,0.80790127689408530731,0.81818070641274265320,0.80790127689408530731
7.26999999999999957367,79.00000000000000000000,0.83261791959196762569,0.80801913334593455929,0.81838378865274263863,0.80801913334593455929
7.28000000000000024869,79.00000000000000000000,0.82346294410438702904,0.80813536290758181124,0.81858687089274262405,0.80813536290758181124
7.29000000000000003553,79.00000000000000000000,0.81432469314322286635,0.80824990027903620415,0.81878995313274260948,0.80824990027903620415
7.29999999999999982236,79.00000000000000000000,0.80520385036178787619,0.80836267710768128225,0.81899303537274259490,0.80836267710768128225
7.30999999999999960920,79.00000000000000000000,0.79610113147656236254,0.80847362185674820356,0.81919611761274258033,0.80847362185674820356
7.32000000000000028422,79.00000000000000000000,0.78701728560351758013,0.80858265967468534452,0.81939919985274267678,0.80858265967468534452
7.33000000000000007105,79.00000000000000000000,0.77795309658014333287,0.80868971226628638682,0.81960228209274266220,0.80868971226628638682
7.33999999999999985789,79.00000000000000000000,0.76890938426397237304,0.80879469776652790358,0.81980536433274264763,0.80879469776652790358
7.34999999999999964473,79.00000000000000000000,0.75988700579761081499,0.80889753061815394819,0.82000844657274263305,0.80889753061815394819
7.36000000000000031974,79.00000000000000000000,0.75088685682945677247,0.80899812145411975628,0.82021152881274261848,0.80899812145411975628
7.37000000000000010658,79.00000000000000000000,0.74190987267862051890,0.80909637698608694034,0.82041461105274260390,0.80909637698608694034
7.37999999999999989342,78.00000000000000000000,0.73462133641882276791,0.80902623476441926087,0.82061769329274258933,0.80902623476441926087
7.38999999999999968026,78.00000000000000000000,0.72570439625057392430,0.80911845523793002322,0.82082077553274257475,0.80911845523793002322
7.40000000000000035527,78.00000000000000000000,0.71681394348017968277,0.80920801042357659583,0.82102385777274267120,0.80920801042357659583
7.41000000000000014211,78.00000000000000000000,0.70734087576284787602,0.80934534861917128978,0.82121651011936636078,0.80934534861917128978
7.41999999999999992895,78.00000000000000000000,0.69780585529481620188,0.80947716637851063748,0.82139731011936634175,0.80947716637851063748
7.42999999999999971578,78.00000000000000000000,0.68827639896492665006,0.80960841414477269229,0.82157811011936632273,0.80960841414477269229
7.44000000000000039080,78.00000000000000000000,0.67875271388373425996,0.80973907109065257348,0.82175891011936630370,0.80973907109065257348
7.45000000000000017764,78.00000000000000000000,0.66923501685249520143,0.80986911541624484467,0.82193971011936639570,0.80986911541624484467
7.45999999999999996447,78.00000000000000000000,0.65972353487931467697,0.80999852429737762005,0.82212051011936637668,0.80999852429737762005
7.46999999999999975131,78.00000000000000000000,0.65021850572494166443,0.81012727383099347733,0.82230131011936635765,0.81012727383099347733
7.48000000000000042633,78.00000000000000000000,0.64072017847999074291,0.81025533897740154021,0.82248211011936633863,0.81025533897740154021
7.49000000000000021316,78.00000000000000000000,0.63122881417547893612,0.81038269349921132623,0.82266291011936631961,0.81038269349921132623
7.50000000000000000000,78.00000000000000000000,0.62255866981609986333,0.81041770532387435999,0.82283316981886300834,0.81041770532387435999
7.50999999999999978684,78.00000000000000000000,0.61464187342675435932,0.81036857682121699042,0.82299430901886305723,0.81036857682121699042
7.51999999999999957367,78.00000000000000000000,0.60678819924609816994,0.81031317961034110553,0.82315544821886299509,0.81031317961034110553
7.53000000000000024869,78.00000000000000000000,0.59819047558212645743,0.81032267628402931958,0.82330713244000819362,0.81032267628402931958
7.54000000000000003553,78.00000000000000000000,0.58931818438282035366,0.81035594450904147035,0.82345516444000821377,0.81035594450904147035
7.54999999999999982236,78.00000000000000000000,0.58048068434123512027,0.81038573576709993507,0.82360319644000823391,0.81038573576709993507
7.55999999999999960920,78.00000000000000000000,0.57167954064782988688,0.81041189517842926460,0.82375122844000825406,0.81041189517842926460
7.57000000000000028422,78.00000000000000000000,0.56291637892828494394,0.81043426200683732485,0.82389926044000816319,0.81043426200683732485
7.58000000000000007105,78.00000000000000000000,0.55419288571129665666,0.81045266963122830628,0.82404729244000818333,0.81045266963122830628
7.58999999999999985789,78.00000000000000000000,0.54551080867757772985,0.81046694554042941760,0.82419532444000820348,0.81046694554042941760
7.59999999999999964473,78.00000000000000000000,0.53687195666874332201,0.81047691135353350234,0.82434335644000822363,0.81047691135353350234
7.61000000000000031974,78.00000000000000000000,0.52827819943462017704,0.81048238286795071250,0.82449138844000824378,0.81048238286795071250
7.62000000000000010658,78.00000000000000000000,0.51973146709763295981,0.81048317013735415859,0.82463942044000826392,0.81048317013735415859
7.62999999999999989342,78.00000000000000000000,0.51123374931321985404,0.81047907758166104486,0.82478745244000817305,0.81047907758166104486
7.63999999999999968026,78.00000000000000000000,0.50278709410581667871,0.81046990413112041107,0.82493548444000819320,0.81046990413112041107
7.65000000000000035527,78.00000000000000000000,0.49439360636074208832,0.81045544340648856263,0.82508351644000821334,0.81045544340648856263
7.66000000000000014211,78.00000000000000000000,0.48605544595343203040,0.81043548393714248679,0.82523154844000823349,0.81043548393714248679
7.66999999999999992895,78.00000000000000000000,0.47777482549882160923,0.81040980941883311583,0.82537958044000825364,0.81040980941883311583
7.67999999999999971578,78.00000000000000000000,0.46955400770538530120,0.81037819901258267841,0.82552761244000816276,0.81037819901258267841
7.69000000000000039080,78.00000000000000000000,0.46139530232028924672,0.81034042768602343454,0.82567564444000818291,0.81034042768602343454
7.70000000000000017764,78.00000000000000000000,0.45330106265441255653,0.81029626659820719325,0.82582367644000820306,0.81029626659820719325
7.70999999999999996447,78.00000000000000000000,0.44527368167855319037,0.81024548352864422807,0.82597170844000822321,0.81024548352864422807
7.71999999999999975131,78.00000000000000000000,0.43731558768505052193,0.81018784335100246796,0.82611974044000824335,0.81018784335100246796
7.73000000000000042633,78.00000000000000000000,0.42942923951217465417,0.81012310855155655887,0.82626777244000826350,0.81012310855155655887
7.74000000000000021316,78.00000000000000000000,0.42161712133210266229,0.81005103979209869269,0.82641580444000817263,0.81005103979209869269
7.75000000000000000000,78.00000000000000000000,0.41388173700693769996,0.80997139651662330984,0.82656383644000819277,0.80997139651662330984
7.75999999999999978684,78.00000000000000000000,0.40622560402115126532,0.80988393760067078908,0.82671186844000821292,0.80988393760067078908
7.76999999999999957367,78.00000000000000000000,0.39865124700288118165,0.80978842204177814423,0.82685990044000823307,0.80978842204177814423
7.78000000000000024869,78.00000000000000000000,0.39116119085072736938,0.80968460968902333796,0.82700793244000825322,0.80968460968902333796
7.79000000000000003553,78.00000000000000000000,0.38375795348701507992,0.80957226200918697145,0.82715596444000827336,0.80957226200918697145
7.79999999999999982236,78.00000000000000000000,0.37644403826283229231,0.80945114288658637225,0.82730399644000818249,0.80945114288658637225
7.80999999999999960920,78.00000000000000000000,0.37008688300818987083,0.80921771825685850921,0.82743390532634319978,0.80921771825685850921
7.82000000000000028422,78.00000000000000000000,0.36426931808909196464,0.80892233336345309436,0.82755477920794318081,0.80892233336345309436
7.83000000000000007105,78.00000000000000000000,0.35856332062433843300,0.80861623284260020217,0.82767565308954316183,0.80861623284260020217
7.83999999999999985789,78.00000000000000000000,0.35296888297121353784,0.80829944680169651949,0.82779652697114314286,0.80829944680169651949
7.84999999999999964473,78.00000000000000000000,0.34748587101481703820,0.80797201862111922566,0.82791740085274312388,0.80797201862111922566
7.86000000000000031974,78.00000000000000000000,0.34211402847273547634,0.80763400446265398713,0.82803827473434321593,0.80763400446265398713
7.87000000000000010658,78.00000000000000000000,0.33685298144955638788,0.80728547275101059100,0.82815914861594319696,0.80728547275101059100
7.87999999999999989342,78.00000000000000000000,0.33170224320203256507,0.80692650363276463565,0.82828002249754317798,0.80692650363276463565
7.88999999999999968026,78.00000000000000000000,0.32666121907759509968,0.80655718841686863119,0.82840089637914315901,0.80655718841686863119
7.90000000000000035527,78.00000000000000000000,0.32172921159086215193,0.80617762900067924114,0.82852177026074314004,0.80617762900067924114
7.91000000000000014211,78.00000000000000000000,0.31690542560482909407,0.80578793728522535300,0.82864264414234312106,0.80578793728522535300
7.91999999999999992895,78.00000000000000000000,0.31218897358549496657,0.80538823458322894577,0.82876351802394321311,0.80538823458322894577
7.92999999999999971578,78.00000000000000000000,0.30757635283009032712,0.80497888258922900562,0.82888437596807773566,0.80497888258922900562
7.94000000000000039080,78.00000000000000000000,0.30037789971340139727,0.80480617375269625224,0.82898837596807772865,0.80480617375269625224
7.95000000000000017764,78.00000000000000000000,0.29325165818740728252,0.80462653365153746776,0.82909237596807772164,0.80462653365153746776
7.95999999999999996447,78.00000000000000000000,0.28672022081135567495,0.80438649164914621803,0.82919379325381481483,0.80438649164914621803
7.96999999999999975131,78.00000000000000000000,0.28079846591365537067,0.80408476990909771853,0.82929267325381483822,0.80408476990909771853
7.98000000000000042633,78.00000000000000000000,0.27498388149438035555,0.80377291116277449490,0.82939155325381475059,0.80377291116277449490
7.99000000000000021316,78.00000000000000000000,0.26927794455316156341,0.80345079928043650064,0.82949043325381477398,0.80345079928043650064
8.00000000000000000000,78.00000000000000000000,0.26368204493343294637,0.80311832787656345367,0.82958931325381479738,0.80311832787656345367
8.00999999999999978684,78.00000000000000000000,0.25819747890960886849,0.80277540092158727880,0.82968819325381482077,0.80277540092158727880
8.01999999999999957367,78.00000000000000000000,0.25282544286586805526,0.80242193333779365805,0.82978707325381484416,0.80242193333779365805
8.02999999999999936051,78.00000000000000000000,0.24756702710719388771,0.80205785157510434136,0.82988595325381475654,0.80205785157510434136
8.03999999999999914735,78.00000000000000000000,0.24242320984509818649,0.80168309416233041187,0.82998483325381477993,0.80168309416233041187
8.05000000000000071054,78.00000000000000000000,0.23739485140191415868,0.80129761222939288601,0.83008371325381480332,0.80129761222939288601
8.06000000000000049738,78.00000000000000000000,0.23248268867880134136,0.80090136999594596645,0.83018259325381482672,0.80090136999594596645
8.07000000000000028422,78.00000000000000000000,0.22768732993346121884,0.80049434522182483231,0.83028147325381485011,0.80049434522182483231
8.08000000000000007105,78.00000000000000000000,0.22300924991412443554,0.80007652961475694831,0.83038035325381487350,0.80007652961475694831
8.08999999999999985789,78.00000000000000000000,0.21844878539648757143,0.79964792919084803913,0.83047923325381478588,0.79964792919084803913
8.09999999999999964473,78.00000000000000000000,0.21400613116997091456,0.79920856458346978268,0.83057811325381480927,0.79920856458346978268
8.10999999999999943157,78.00000000000000000000,0.20968133651890386027,0.79875847129633870125,0.83067699325381483266,0.79875847129633870125
8.11999999999999921840,78.00000000000000000000,0.20547430224295784584,0.79829769989680599007,0.83077587325381485606,0.79829769989680599007
8.13000000000000078160,78.00000000000000000000,0.20138477825934236742,0.79782631614564092359,0.83087475325381487945,0.79782631614564092359
8.14000000000000056843,78.00000000000000000000,0.19741236182691707102,0.79734440105992743231,0.83097363325381479182,0.79734440105992743231
8.15000000000000035527,78.00000000000000000000,0.19355649642942332478,0.79685205090607824641,0.83107251325381481522,0.79685205090607824641
8.16000000000000014211,78.00000000000000000000,0.19085934183459629665,0.79624004899172740046,0.83116108143317535273,0.79624004899172740046
8.16999999999999992895,77.00000000000000000000,0.19070549736416439468,0.79538428753242251812,0.83124672316117542703,0.79538428753242251812
8.17999999999999971578,77.00000000000000000000,0.18846825060963012799,0.79472834453651819420,0.83133236488917539031,0.79472834453651819420
8.18999999999999950262,77.00000000000000000000,0.18631032448896453491,0.79406609775327297029,0.83141800661717535359,0.79406609775327297029
8.19999999999999928946,77.00000000000000000000,0.18422916826880278429,0.79339782504238620664,0.83150364834517531687,0.79339782504238620664
8.21000000000000085265,77.00000000000000000000,0.18222226720062750793,0.79272379934290415626,0.83158929007317539117,0.79272379934290415626
8.22000000000000063949,77.00000000000000000000,0.18028714632347977997,0.79204428830999773492,0.83167493180117535445,0.79204428830999773492
8.23000000000000042633,77.00000000000000000000,0.17842137384730002991,0.79135955399780422148,0.83176057352917542875,0.79135955399780422148
8.24000000000000021316,77.00000000000000000000,0.17662256413429147650,0.79066985258615940513,0.83184621525717539203,0.79066985258615940513
8.25000000000000000000,77.00000000000000000000,0.17488838029665504381,0.78997543414896287395,0.83193185698517535531,0.78997543414896287395
8.25999999999999978684,77.00000000000000000000,0.17321653642977408172,0.78927654246185152687,0.83201749871317531859,0.78927654246185152687
8.26999999999999957367,77.00000000000000000000,0.17160479950043275310,0.78857341484682497157,0.83210314044117539289,0.78857341484682497157
8.27999999999999936051,77.00000000000000000000,0.17005099090995134947,0.78786628205145103898,0.83218878216917535617,0.78786628205145103898
8.28999999999999914735,77.00000000000000000000,0.16855298775224925034,0.78715536816028530698,0.83227442389717531945,0.78715536816028530698
8.30000000000000071054,77.00000000000000000000,0.16710872378680663441,0.78644089053616195173,0.83236006562517539376,0.78644089053616195173
8.31000000000000049738,77.00000000000000000000,0.16571619014631863709,0.78572305978905565560,0.83244570735317535704,0.78572305978905565560
8.32000000000000028422,77.00000000000000000000,0.16437343579852475850,0.78500207977026159600,0.83253134908117532031,0.78500207977026159600
8.33000000000000007105,77.00000000000000000000,0.16307856778129262154,0.78427814758971281517,0.83261699080917539462,0.78427814758971281517
8.33999999999999985789,77.00000000000000000000,0.16182975122952097946,0.78355145365431611015,0.83270263253717535790,0.78355145365431611015
8.34999999999999964473,77.00000000000000000000,0.16062520921184977873,0.78282218172528184041,0.83278827426517532118,0.78282218172528184041
8.35999999999999943157,77.00000000000000000000,0.15946322239451324321,0.78209050899249932254,0.83287391599317539548,0.78209050899249932254
8.36999999999999921840,77.00000000000000000000,0.15834212854897755651,0.78135660616410684831,0.83295955772117535876,0.78135660616410684831
8.38000000000000078160,77.00000000000000000000,0.15726032191926181403,0.78062063756949917614,0.83304519944917532204,0.78062063756949917614
8.39000000000000056843,77.00000000000000000000,0.15621625246407672138,0.77988276127411493288,0.83313084117717539634,0.77988276127411493288
8.40000000000000035527,77.00000000000000000000,0.15520842498812079113,0.77914312920443640209,0.83321648290517535962,0.77914312920443640209
8.41000000000000014211,77.00000000000000000000,0.15461423846622174283,0.77835716366267282407,0.83329110581468890384,0.77835716366267282407
8.41999999999999992895,77.00000000000000000000,0.15410600404908345040,0.77756319870144519069,0.83336366131420891445,0.77756319870144519069
8.42999999999999971578,77.00000000000000000000,0.15356779381233176540,0.77677333041331031449,0.83343581775350439322,0.77677333041331031449
8.43999999999999950262,77.00000000000000000000,0.15154385257606267645,0.77610613603848832565,0.83349373775350443783,0.77610613603848832565
8.44999999999999928946,77.00000000000000000000,0.14958430486777063440,0.77543437282816096712,0.83355165775350448243,0.77543437282816096712
8.46000000000000085265,77.00000000000000000000,0.14768746390208428720,0.77475822048548947940,0.83360957775350441601,0.77475822048548947940
8.47000000000000063949,77.00000000000000000000,0.14585162332310633304,0.77407785946245122322,0.83366749775350446061,0.77407785946245122322
8.48000000000000042633,77.00000000000000000000,0.14407506170640274612,0.77339347052347129363,0.83372541775350439419,0.77339347052347129363
8.49000000000000021316,77.00000000000000000000,0.14235604711469948547,0.77270523430941229215,0.83378333775350443879,0.77270523430941229215
8.50000000000000000000,77.00000000000000000000,0.14069284168114956635,0.77201333090439616669,0.83384125775350448340,0.77201333090439616669
8.50999999999999978684,77.00000000000000000000,0.13908370619285295722,0.77131793940800652543,0.83389917775350441698,0.77131793940800652543
8.51999999999999957367,77.00000000000000000000,0.13764872644450437678,0.77060816583748437125,0.83395685069382896604,0.77060816583748437125
8.52999999999999936051,77.00000000000000000000,0.13693665339758406829,0.76983429384303347920,0.83401313229382900705,0.76983429384303347920
8.53999999999999914735,77.00000000000000000000,0.13624998310611899366,0.76905982701547770386,0.83406941389382904806,0.76905982701547770386
8.55000000000000071054,77.00000000000000000000,0.13558761287171802734,0.76828487160287051161,0.83412569549382897804,0.76828487160287051161
8.56000000000000049738,77.00000000000000000000,0.13494848783552682026,0.76750952878984635142,0.83418197709382901905,0.76750952878984635142
8.57000000000000028422,77.00000000000000000000,0.13433159951778997354,0.76673389487141774268,0.83423825869382906006,0.76673389487141774268
8.58000000000000007105,77.00000000000000000000,0.13373598431815153509,0.76595806142879119260,0.83429454029382899005,0.76595806142879119260
8.58999999999999985789,77.00000000000000000000,0.13316072198867814902,0.76518211550605608195,0.83435082189382903106,0.76518211550605608195
8.59999999999999964473,77.00000000000000000000,0.13260493409045662205,0.76440613978672933282,0.83440710349382896105,0.76440613978672933282
8.60999999999999943157,77.00000000000000000000,0.13206778244352587737,0.76363021276925879821,0.83446338509382900206,0.76363021276925879821
8.61999999999999921840,77.00000000000000000000,0.13154846757886667907,0.76285440894068490270,0.83451966669382904307,0.76285440894068490270
8.63000000000000078160,77.00000000000000000000,0.13104622720018505033,0.76207879894777252883,0.83457594829382897306,0.76207879894777252883
8.64000000000000056843,77.00000000000000000000,0.13056033466229430284,0.76130344976501762577,0.83463222989382901407,0.76130344976501762577
8.65000000000000035527,77.00000000000000000000,0.13009009747202285312,0.76052842485901495095,0.83468851149382905508,0.76052842485901495095
8.66000000000000014211,77.00000000000000000000,0.12963485581675707192,0.75975378434876938982,0.83474479309382898506,0.75975378434876938982
8.66999999999999992895,77.00000000000000000000,0.12919398112496524589,0.75897958516159524933,0.83480107469382902607,0.75897958516159524933
8.67999999999999971578,77.00000000000000000000,0.12876687466234124080,0.75820588118432263869,0.83485735629382906708,0.75820588118432263869
8.68999999999999950262,77.00000000000000000000,0.12835296616655891833,0.75743272340959666433,0.83491363789382899707,0.75743272340959666433
8.69999999999999928946,77.00000000000000000000,0.12795171252303250142,0.75666016007710523716,0.83496991949382903808,0.75666016007710523716
8.71000000000000085265,77.00000000000000000000,0.12756259648353704406,0.75588823680962480278,0.83502620109382896807,0.75588823680962480278
8.72000000000000063949,77.00000000000000000000,0.12718512542905541229,0.75511699674382537495,0.83508248269382900908,0.75511699674382537495
8.73000000000000042633,77.00000000000000000000,0.12681883017777681455,0.75434648065580067744,0.83513876429382905009,0.75434648065580067744
8.74000000000000021316,77.00000000000000000000,0.12646326383878206401,0.75357672708134759709,0.83519504589382898008,0.75357672708134759709
8.75000000000000000000,77.00000000000000000000,0.12611800071160295111,0.75280777243102581231,0.83525132749382902109,0.75280777243102581231
8.75999999999999978684,77.00000000000000000000,0.12578263523153887515,0.75203965110007509054,0.83530760909382906210,0.75203965110007509054
8.76999999999999957367,77.00000000000000000000,0.12545678096034787452,0.75127239557327696318,0.83536389069382899208,0.75127239557327696318
8.77999999999999936051,77.00000000000000000000,0.12514006962170254322,0.75050603652487490880,0.83542017229382903309,0.75050603652487490880
8.78999999999999914735,77.00000000000000000000,0.12483215018060551948,0.74974060291367627951,0.83547645389382896308,0.74974060291367627951
8.80000000000000071054,77.00000000000000000000,0.12455242698653050393,0.74897395622878781829,0.83553216735141655480,0.74897395622878781829
8.81000000000000049738,77.00000000000000000000,0.12446143642725369938,0.74818842332813517704,0.83558257692581661136,0.74818842332813517704
8.82000000000000028422,77.00000000000000000000,0.12437175833682435899,0.74740452125894163427,0.83563298650021655689,0.74740452125894163427
8.83000000000000007105,77.00000000000000000000,0.12428336024750075151,0.74662224765825846440,0.83568339607461661345,0.74662224765825846440
8.83999999999999985789,77.00000000000000000000,0.12419621079217865733,0.74584160006927080477,0.83573380564901655898,0.74584160006927080477
8.84999999999999964473,77.00000000000000000000,0.12411027965848160648,0.74506257594616775997,0.83578421522341650451,0.74506257594616775997
8.85999999999999943157,77.00000000000000000000,0.12402553754505123151,0.74428517265877169873,0.83583462479781656107,0.74428517265877169873
8.86999999999999921840,77.00000000000000000000,0.12394195611992192552,0.74350938749693773477,0.83588503437221650660,0.74350938749693773477
8.88000000000000078160,77.00000000000000000000,0.12385950798087015656,0.74273521767473815736,0.83593544394661656316,0.74273521767473815736
8.89000000000000056843,77.00000000000000000000,0.12377816661763575701,0.74196266033444224774,0.83598585352101650869,0.74196266033444224774
8.90000000000000035527,77.00000000000000000000,0.12369790637591709936,0.74119171255030114054,0.83603626309541656525,0.74119171255030114054
8.91000000000000014211,77.00000000000000000000,0.12361870242304864864,0.74042237133214983125,0.83608667266981651078,0.74042237133214983125
8.91999999999999992895,77.00000000000000000000,0.12354053071527368313,0.73965463362883576703,0.83613708224421656734,0.73965463362883576703
8.92999999999999971578,77.00000000000000000000,0.12301668574724473892,0.73892082315628515587,0.83618281768499236328,0.73892082315628515587
8.93999999999999950262,77.00000000000000000000,0.12255402267627835133,0.73817262514970194420,0.83621616168499235400,0.73817262514970194420
8.94999999999999928946,77.00000000000000000000,0.12210065960547375474,0.73742524432823841618,0.83624950568499234471,0.73742524432823841618
8.96000000000000085265,77.00000000000000000000,0.12165630485322048715,0.73667870407126889720,0.83628284968499233543,0.73667870407126889720
8.97000000000000063949,77.00000000000000000000,0.12122067789459904652,0.73593302665592896794,0.83631619368499232614,0.73593302665592896794
8.98000000000000042633,77.00000000000000000000,0.12079350881213751778,0.73518823331189286918,0.83634953768499231685,0.73518823331189286918
8.99000000000000021316,77.00000000000000000000,0.12037453776513275250,0.73444434427405269616,0.83638288168499230757,0.73444434427405269616
9.00000000000000000000,77.00000000000000000000,0.11996351447675832058,0.73370137883318509164,0.83641622568499229828,0.73370137883318509164
9.00999999999999978684,77.00000000000000000000,0.11956019773804045514,0.73295935538470546877,0.83644956968499228900,0.73295935538470546877
9.01999999999999957367,77.00000000000000000000,0.11916435492764290704,0.73221829147561268147,0.83648291368499227971,0.73221829147561268147
9.02999999999999936051,77.00000000000000000000,0.11877576154626443006,0.73147820384974437946,0.83651625768499227043,0.73147820384974437946
9.03999999999999914735,77.00000000000000000000,0.11839420076431170226,0.73073910849146750390,0.83654960168499237216,0.73073910849146750390
9.05000000000000071054,77.00000000000000000000,0.11801946298136299640,0.73000102066794037015,0.83658294568499236288,0.73000102066794037015
9.06000000000000049738,77.00000000000000000000,0.11765134539578006589,0.72926395497009488533,0.83661628968499235359,0.72926395497009488533
9.07000000000000028422,77.00000000000000000000,0.11728965158264703650,0.72852792535249344397,0.83664963368499234431,0.72852792535249344397
9.08000000000000007105,77.00000000000000000000,0.11693419107801583667,0.72779294517223958039,0.83668297768499233502,0.72779294517223958039
9.08999999999999985789,77.00000000000000000000,0.11658477896719983413,0.72705902722712401065,0.83671632168499232574,0.72705902722712401065
9.09999999999999964473,77.00000000000000000000,0.11624123547457812511,0.72632618379321745028,0.83674966568499231645,0.72632618379321745028
9.10999999999999943157,77.00000000000000000000,0.11590338555203330562,0.72559442666214157835,0.83678300968499230716,0.72559442666214157835
9.11999999999999921840,77.00000000000000000000,0.11557105846273060812,0.72486376717827449845,0.83681635368499229788,0.72486376717827449845
9.13000000000000078160,77.00000000000000000000,0.11532899371632544805,0.72412742139395092078,0.83684953051981680883,0.72412742139395092078
9.14000000000000056843,77.00000000000000000000,0.11528379845539890591,0.72337690965853063130,0.83688232401741680100,0.72337690965853063130
9.15000000000000035527,77.00000000000000000000,0.11523910628713236737,0.72262797142244039605,0.83691511751501690419,0.72262797142244039605
9.16000000000000014211,77.00000000000000000000,0.11519490765004961053,0.72188060248507690542,0.83694791101261689636,0.72188060248507690542
9.16999999999999992895,77.00000000000000000000,0.11515119324085081043,0.72113479864021956534,0.83698070451021688854,0.72113479864021956534
9.17999999999999971578,77.00000000000000000000,0.11510795400553928969,0.72039055567686893777,0.83701349800781688071,0.72039055567686893777
9.18999999999999950262,77.00000000000000000000,0.11506518113091865341,0.71964786938004798866,0.83704629150541687288,0.71964786938004798866
9.19999999999999928946,77.00000000000000000000,0.11502286603644208685,0.71890673553156436704,0.83707908500301686505,0.71890673553156436704
9.21000000000000085265,77.00000000000000000000,0.11498100036639691268,0.71816714991073982155,0.83711187850061685722,0.71816714991073982155
9.22000000000000063949,77.00000000000000000000,0.11493957598240862883,0.71742910829510386783,0.83714467199821684940,0.71742910829510386783
9.23000000000000042633,77.00000000000000000000,0.11489858495624903634,0.71669260646105670265,0.83717746549581684157,0.71669260646105670265
9.24000000000000021316,77.00000000000000000000,0.11485801956293391346,0.71595764018450114285,0.83721025899341683374,0.71595764018450114285
9.25000000000000000000,77.00000000000000000000,0.11481787227409730179,0.71522420524144647569,0.83724305249101682591,0.71522420524144647569
9.25999999999999978684,77.00000000000000000000,0.11477813575162873483,0.71449229740858311022,0.83727584598861681808,0.71449229740858311022
9.26999999999999957367,77.00000000000000000000,0.11473880284156175169,0.71376191246383291489,0.83730863948621681025,0.71376191246383291489
9.27999999999999936051,77.00000000000000000000,0.11469986656820203852,0.71303304618687302074,0.83734143298381680243,0.71303304618687302074
9.28999999999999914735,77.00000000000000000000,0.11466132012848406774,0.71230569435963653202,0.83737422648141679460,0.71230569435963653202
9.30000000000000071054,77.00000000000000000000,0.11462315688654599322,0.71157985276678936692,0.83740701997901689779,0.71157985276678936692
9.31000000000000049738,77.00000000000000000000,0.11458537036851301760,0.71085551719618789157,0.83743981347661688996,0.71085551719618789157
9.32000000000000028422,77.00000000000000000000,0.11454795425747968385,0.71013268343931190696,0.83747260697421688214,0.71013268343931190696
9.33000000000000007105,77.00000000000000000000,0.11451090238868238957,0.70941134729168209283,0.83750540047181687431,0.70941134729168209283
9.33999999999999985789,77.00000000000000000000,0.11447420874485370046,0.70869150455325491400,0.83753819396941686648,0.70869150455325491400
9.34999999999999964473,77.00000000000000000000,0.11443786745175028863,0.70797315102880242765,0.83757098746701685865,0.70797315102880242765
9.35999999999999943157,77.00000000000000000000,0.11440187277384708531,0.70725628252827266174,0.83760378096461685082,0.70725628252827266174
9.36999999999999921840,77.00000000000000000000,0.11436621911019050069,0.70654089486713456125,0.83763657446221684300,0.70654089486713456125
9.38000000000000078160,77.00000000000000000000,0.11434127796343936112,0.70582536010867091836,0.83766835643914538956,0.70582536010867091836
9.39000000000000056843,77.00000000000000000000,0.11433437330041344715,0.70510851900640036938,0.83769839176243499068,0.70510851900640036938
9.40000000000000035527,77.00000000000000000000,0.11432748703300724125,0.70439318236834480569,0.83772842708572459181,0.70439318236834480569
9.41000000000000014211,77.00000000000000000000,0.11403097739792199261,0.70369943091441056193,0.83775689735076697140,0.70369943091441056193
9.41999999999999992895,77.00000000000000000000,0.11350533035105569990,0.70302292247832998129,0.83778409735076697640,0.70302292247832998129
9.42999999999999971578,77.00000000000000000000,0.11301268599542550752,0.70234497407313600803,0.83781087469063308948,0.70234497407313600803
9.43999999999999950262,77.00000000000000000000,0.11295767134913166363,0.70163020497278860699,0.83783045613063311663,0.70163020497278860699
9.44999999999999928946,77.00000000000000000000,0.11290326990492316472,0.70091687758248200080,0.83785003757063314378,0.70091687758248200080
9.46000000000000085265,77.00000000000000000000,0.11284946842822335400,0.70020498851379409100,0.83786961901063305991,0.70020498851379409100
9.47000000000000063949,77.00000000000000000000,0.11279625407035365203,0.69949453435972552828,0.83788920045063308706,0.69949453435972552828
9.48000000000000042633,77.00000000000000000000,0.11274361435731630743,0.69878551169577585167,0.83790878189063311421,0.69878551169577585167
9.49000000000000021316,77.00000000000000000000,0.11269153717920123159,0.69807791708096489369,0.83792836333063314136,0.69807791708096489369
9.50000000000000000000,77.00000000000000000000,0.11264001078019723889,0.69737174705879545478,0.83794794477063305749,0.69737174705879545478
9.50999999999999978684,77.00000000000000000000,0.11258902374918992872,0.69666699815816601760,0.83796752621063308464,0.69666699815816601760
9.51999999999999957367,77.00000000000000000000,0.11253856501093002784,0.69596366689422739515,0.83798710765063311179,0.69596366689422739515
9.52999999999999936051,77.00000000000000000000,0.11248862381775763530,0.69526174976919230541,0.83800668909063313894,0.69526174976919230541
9.53999999999999914735,77.00000000000000000000,0.11243918974186903337,0.69456124327309576305,0.83802627053063305507,0.69456124327309576305
9.55000000000000071054,77.00000000000000000000,0.11239025266811453196,0.69386214388450728752,0.83804585197063308222,0.69386214388450728752
9.56000000000000049738,77.00000000000000000000,0.11234180278731668856,0.69316444807119992344,0.83806543341063310937,0.69316444807119992344
9.57000000000000028422,77.00000000000000000000,0.11229383059009939716,0.69246815229077174347,0.83808501485063313652,0.69246815229077174347
9.58000000000000007105,77.00000000000000000000,0.11224632686122076874,0.69177325299122760516,0.83810459629063305265,0.69177325299122760516
9.58999999999999985789,77.00000000000000000000,0.11219928267440174019,0.69107974661151672091,0.83812417773063307980,0.69107974661151672091
9.59999999999999964473,77.00000000000000000000,0.11215268938764533235,0.69038762958202903874,0.83814375917063310695,0.69038762958202903874
9.60999999999999943157,77.00000000000000000000,0.11210653863904142258,0.68969689832505309823,0.83816334061063313410,0.68969689832505309823
9.61999999999999921840,77.00000000000000000000,0.11206082234305277112,0.68900754925519303029,0.83818292205063305023,0.68900754925519303029
9.63000000000000078160,77.00000000000000000000,0.11201553268727949819,0.68831957877974736526,0.83820250349063307738,0.68831957877974736526
9.64000000000000056843,77.00000000000000000000,0.11197066212969908339,0.68763298329905075956,0.83822208493063310453,0.68763298329905075956
9.65000000000000035527,77.00000000000000000000,0.11192620339637987525,0.68694775920677719760,0.83824166637063313168,0.68694775920677719760
9.66000000000000014211,77.00000000000000000000,0.11188214947966666768,0.68626390289020733348,0.83826124781063315883,0.68626390289020733348
9.66999999999999992895,77.00000000000000000000,0.11183849363683698308,0.68558141073046041658,0.83828082925063307496,0.68558141073046041658
9.67999999999999971578,77.00000000000000000000,0.11179522938922679953,0.68490027910268946876,0.83830041069063310211,0.68490027910268946876
9.68999999999999950262,77.00000000000000000000,0.11175235052182441731,0.68422050437624271080,0.83831999213063312926,0.68422050437624271080
9.69999999999999928946,77.00000000000000000000,0.11170985108333096603,0.68354208291479012782,0.83833957357063315641,0.68354208291479012782
9.71000000000000085265,77.00000000000000000000,0.11166777839287482521,0.68286500718468012838,0.83835915475722400103,0.68286500718468012838
9.72000000000000063949,77.00000000000000000000,0.11166269078852501806,0.68218659358356470435,0.83837856003645605529,0.68218659358356470435
9.73000000000000042633,77.00000000000000000000,0.11165761382921249312,0.68150955720109218650,0.83839796531568799853,0.68150955720109218650
9.74000000000000021316,77.00000000000000000000,0.11165254746774556927,0.68083389385097681235,0.83841737059492005280,0.68083389385097681235
9.75000000000000000000,77.00000000000000000000,0.11164749165726253755,0.68015959936385972373,0.83843677587415199604,0.68015959936385972373
9.75999999999999978684,77.00000000000000000000,0.11164244635122884397,0.67948666958722392373,0.83845618115338405030,0.67948666958722392373
9.76999999999999957367,77.00000000000000000000,0.11163741150343432784,0.67881510038530901152,0.83847558643261599354,0.67881510038530901152
9.77999999999999936051,77.00000000000000000000,0.11163238706799041844,0.67814488763902724955,0.83849499171184804780,0.67814488763902724955
9.78999999999999914735,77.00000000000000000000,0.11162737299932734558,0.67747602724587963063,0.83851439699107999104,0.67747602724587963063
9.80000000000000071054,77.00000000000000000000,0.11162236925219157224,0.67680851511987327740,0.83853380227031204530,0.67680851511987327740
9.81000000000000049738,77.00000000000000000000,0.11161737578164299123,0.67614234719143762042,0.83855320754954398854,0.67614234719143762042
9.82000000000000028422,77.00000000000000000000,0.11161239254305239943,0.67547751940734301890,0.83857261282877604280,0.67547751940734301890
9.83000000000000007105,77.00000000000000000000,0.11160741949209873614,0.67481402773061849309,0.83859201810800798604,0.67481402773061849309
9.83999999999999985789,77.00000000000000000000,0.11151713852020281315,0.67415698924116884694,0.83861060406083387520,0.67415698924116884694
9.84999999999999964473,77.00000000000000000000,0.11125964767040608105,0.67351125759036689633,0.83862756406083382998,0.67351125759036689633
9.85999999999999943157,77.00000000000000000000,0.11100522545069126112,0.67286658072966920585,0.83864452406083389580,0.67286658072966920585
9.86999999999999921840,77.00000000000000000000,0.11075377600274310952,0.67222296262013581103,0.83866148406083385058,0.67222296262013581103
9.88000000000000078160,77.00000000000000000000,0.11050520853302310542,0.67158040684029263190,0.83867844406083391640,0.67158040684029263190
9.89000000000000056843,77.00000000000000000000,0.11025943723000604380,0.67093891659526461169,0.83869540406083387118,0.67093891659526461169
9.90000000000000035527,77.00000000000000000000,0.11001638111495826156,0.67029849473026692497,0.83871236406083382597,0.67029849473026692497
9.91000000000000014211,77.00000000000000000000,0.10977596384410373553,0.66965914374720525437,0.83872932406083389179,0.66965914374720525437
9.91999999999999992895,77.00000000000000000000,0.10953811347753027172,0.66902086582331465880,0.83874628406083384657,0.66902086582331465880
9.92999999999999971578,77.00000000000000000000,0.10940850740680560516,0.66837468382819642532,0.83876081087001597147,0.66837468382819642532
9.93999999999999950262,77.00000000000000000000,0.10940441825625375760,0.66771914447124824932,0.83877246507545599741,0.66771914447124824932
9.94999999999999928946,77.00000000000000000000,0.10940033954128873528,0.66706490722618549949,0.83878411928089602334,0.66706490722618549949
9.96000000000000085265,77.00000000000000000000,0.10939627120484053668,0.66641196822098724972,0.83879577348633593825,0.66641196822098724972
9.97000000000000063949,77.00000000000000000000,0.10939221319027243873,0.66576032359894155022,0.83880742769177596418,0.66576032359894155022
9.98000000000000042633,77.00000000000000000000,0.10938816544137659748,0.66510996951856926618,0.83881908189721599012,0.66510996951856926618
9.99000000000000021316,77.00000000000000000000,0.10938412790236951011,0.66446090215354958186,0.83883073610265601605,0.66446090215354958186
10.00000000000000000000,77.00000000000000000000,0.10938010051788800425,0.66381311769264539357,0.83884239030809593096,0.66381311769264539357

